Large Nc Truncations for SU(Nc) Lattice Yang-Mills Theory with Fermions

Quantum simulations of quantum chromodynamics (QCD) require a representation of gauge fields and fermions on the finitely many degrees of freedom available on a quantum computer. We introduce a truncation of lattice QCD coupled to staggered fermions that includes (i) a local Krylov truncation that generates allowed basis states; (ii) a maximum allowed electric energy per link; (iii) a limit on the number of fermions per site; and (iv) a truncation in the large N_c scaling of Hamiltonian matrix elements. Explicit truncated Hamiltonians for 1+1D and 2+1D lattices are given, and numerical simulations of string-breaking dynamics are performed.

==> Data/data/largeNstringbreaking/string3-Fs-1D.txt <==
1
10
0.21908902300206645
3.0
500
1.0
1000.0
501
|s_3\rangle
F_{s}


string3,T2ec,Static External Charges




1.0,0.9980013429167857,0.9920213624505732,0.9821078588724246,0.9683401021877376,0.9508281559984575,0.9297120154565367,0.9051604953578992,0.8773698734732931,0.8465623319886293,0.8129841523576231,0.776903787288536,0.7386096877618354,0.6984080082578152,0.6566201345447618,0.6135801393861087,0.5696321169859548,0.525127419407853,0.4804218370329275,0.43587276526824503,0.3918363706425831,0.34866470895733453,0.3067029170864559,0.2662864555145403,0.22773844443301516,0.19136706505029177,0.15746308616017973,0.12629755041838092,0.09811961762602006,0.07315456735800849,0.05160198385185531,0.03363416564624386,0.01939476043841299,0.008997608978029944,0.0025258312753597798,3.1165268064839075e-05,0.0015335560943576894,0.007020992328352486,0.016449603108320315,0.0297440114164059,0.046797937241269766,0.06747503628553661,0.09161000115522665,0.11900988630589132,0.149455643089598,0.1827038672685535,0.2184887477279444,0.25652419963094,0.2965061520969666,0.33811496189435813,0.38101796861428006,0.4248721893947328,0.4693270356236799,0.5140271121771111,0.5586150440570641,0.6027343652690472,0.6460323714239276,0.6881629094433386,0.7287891517621712,0.7675863114319854,0.8042442308922011,0.8384698430491266,0.8699895210352433,0.8985512760259973,0.9239267768941489,0.9459131468232018,0.9643346139062945,0.9790439008258213,0.9899234209246844,0.9968862025239352,0.9998765762993717,0.9988706394373821,0.9938764244157208,0.984933862673181,0.9721144349237425,0.9555206417069126,0.9352851375840481,0.9115697041136213,0.8845639324049258,0.8544837256215141,0.8215695708769947,0.7860845825511718,0.7483124593926226,0.7085551738262229,0.6671305823359526,0.6243698488308929,0.5806148200079215,0.536215309729797,0.4915262819572254,0.4469049991080524,0.4027081811859333,0.3592891746333857,0.3169950994699015,0.27616407960577677,0.23712253812921058,0.20018260349289815,0.16563959874755863,0.1337696756894009,0.1048276176691004,0.07904480642436877,0.05662737085013579,0.037754529483506334,0.022577158985000283,0.011216598135359052,0.0037636714908719643,0.00027796243690979494,0.0007873360011822817,0.00528772143037663,0.01374313912059674,0.026085990112746742,0.042217599014778714,0.062009005896155316,0.08530197996809638,0.11191030037629558,0.1416212452784204,0.17419729174662285,0.20937800560590455,0.24688212521366965,0.2864098268599604,0.32764510443960354,0.37025829823452205,0.41390871787797356,0.4582474002057552,0.5029198818663674,0.5475690270720188,0.5918378777319615,0.6353725151727236,0.6778249105412572,0.7188556714885563,0.758136765644523,0.7953541494346912,0.8302102936291127,0.8624265386396173,0.891745324811772,0.917932261355487,0.9407779991504299,0.9600998945838023,0.9757434728648586,0.9875836624535264,0.9955258129612325,0.9995064255336146,0.9994936783222355,0.9954876790137042,0.987520455195461,0.9756557053289702,0.9599882674387128,0.9406434079733794,0.9177757709764301,0.8915681798632216,0.8622301511064666,0.8299962380601434,0.7951241467507693,0.7578926503367315,0.7185994036127571,0.6775585344540315,0.6350981647533521,0.5915577360083059,0.5472853346851222,0.502634904883277,0.45796341900134363,0.41362800707076824,0.36998309452426803,0.32737761644397323,0.2861521944171623,0.24663640749749643,0.20914615728677632,0.17398116768723976,0.14142257828194732,0.11173067796604932,0.08514283780690284,0.06187161796813071,0.04210306675500855,0.02599522470670908,0.013676864291962664,0.0052464677643919945,0.0007714345713272205,0.0002875405623125947,0.003798652939553357,0.011276702645945392,0.02266190589554592,0.037863240241768494,0.05675917519557222,0.0791986540289962,0.10500227691542507,0.1339637516497043,0.16585154127372279,0.2004107221735088,0.2373650064763281,0.27641894922827287,0.31726033385527186,0.35956265243366725,0.4029877264285675,0.4471883722354561,0.4918112221996634,0.5364995428633828,0.5808960673272916,0.6246458527863679,0.6673991348125978,0.7088141400873919,0.7485597658468206,0.7863182596600036,0.8217877408452954,0.8546846568584417,0.8847460112963589,0.9117314677335464,0.9354252906889506,0.9556380588043794,0.9722081856201432,0.9850031986807377,0.9939208012673004,0.9988897040524183,0.9998701769067633,0.9968543783197624,0.989866420217046,0.9789621743160852,0.9642288203505505,0.9457841391415213,0.9237755953367592,0.898379131254283,0.8697977846533085,0.8382600388901889,0.8040180356972566,0.7673455352059746,0.7285357118694314,0.6878988375548563,0.645759782562199,0.602455447253454,0.558332018226829,0.513742245695477,0.46904260732119196,0.42459046361466357,0.3807411985169641,0.33784535166269714,0.29624586755066307,0.2562753250477753,0.2182532741660069,0.1824836755935585,0.1492524906152973,0.11882539816179499,0.09144565149792719,0.06733213837488523,0.04667763312478229,0.029647266574106684,0.016377189180907893,0.006973487172326922,0.0015113394751489473,3.441538814382222e-05,0.0025545219894895924,0.009051511555405805,0.019473444694697393,0.03373700275163455,0.051728149973157875,0.07330305280097507,0.09828923661367286,0.1264869412467161,0.15767073602109202,0.1915913186551936,0.22797751649625417,0.26653843263803695,0.30696577930309826,0.34893635599074857,0.3921146219839007,0.43615540323789537,0.48070659453077513,0.5254120296660252,0.5699143082400676,0.6138576562140388,0.6568907557226591,0.6986695623601545,0.7388600868289837,0.7771410246677447,0.8132063363210766,0.846767678553187,0.8775567559316649,0.9053274201470727,0.9298576503807512,0.95095133179048,0.9684398286283279,0.9821833371243305,0.992071978352701,0.9980267012146422,0.9999998994502383,0.9979757966089982,0.9919705734149689,0.9820322356684366,0.9682402398130661,0.9507048450318552,0.9295662364148581,0.9049934198777942,0.8771828455926336,0.8463568502298255,0.8127618615138983,0.7766664607005961,0.7383592228698614,0.6981463968599159,0.6563494649451963,0.6133025768744309,0.5693498933386958,0.5248427883437082,0.48013707381283394,0.43559014800521223,0.39155816070285276,0.34839313137316863,0.3064401319705345,0.26603456518992274,0.22749946475544933,0.19114290782906526,0.15725554036622402,0.12610827673952674,0.09795013655916576,0.07300623212210176,0.05147597523321059,0.033531490380168186,0.019316241408453998,0.008943874018035898,0.002497309821007911,2.8085778825126372e-05,0.0015559427354268724,0.007068665546340412,0.016522181965972244,0.029840917120766555,0.0469183950385066,0.06761808261552965,0.09177449226648106,0.11919450875898809,0.14965891968811368,0.18292416902191708,0.2187243083014858,0.25677314571835724,0.2967664950923644,0.33838461511118456,0.3812947871782579,0.4251539568072221,0.4696115015593587,0.5143119840305562,0.5588980434796046,0.6030132354313861,0.6463048908086002,0.6884269025495238,0.7290425088814954,0.7678270098789888,0.8044703375830627,0.8386795478059743,0.8701811387068124,0.8987232842437536,0.9240777985596125,0.9460419831027045,0.9644402335070901,0.9791254613075789,0.9899802730587786,0.9969178818375994,0.9998828257656177,0.9988514022886774,0.9938318625928656,0.9848643328535265,0.9720205056920428,0.9554030631630815,0.9351448508053648,0.9114078182673198,0.8843817373149292,0.8542826825433416,0.8213512812505956,0.7858508023110237,0.7480650588196036,0.7082961359523509,0.6668619732316907,0.6240938081089235,0.5803335543030108,0.5359310727684491,0.49124133963145344,0.44662163198983634,0.4024286569367491,0.35901573026903677,0.3167299262029142,0.2759092957080297,0.23688017762100447,0.1999545998517014,0.16542777459222585,0.13357572225157122,0.10465308507024682,0.07889109544738805,0.05649571440541109,0.03764597633583296,0.022492575605292713,0.011156661062453884,0.0037288606874329743,0.00026855502733662956,0.0008034079085799832,0.0053291441338215485,0.013809580996756452,0.026176919896471414,0.04233229142843827,0.06214654061798433,0.08546125868375512,0.11209004977026624,0.1418200319316285,0.17441352871282784,0.20960996077836352,0.2471279397561022,0.2866675337262677,0.3279126441844609,0.37053352902973724,0.414189449249733,0.45853139007284976,0.5032048683429995,0.5478527226677943,0.5921180049524946,0.6356468295551408,0.6780912212309504,0.7191118528884755,0.7583807699091516,0.7955840362577946,0.8304242266273607,0.8626228082729751,0.8919223515921315,0.9180886291995398,0.9409124535946907,0.960211363116706,0.9758310620542326,0.9876466817481969,0.995563761391469,0.9995190004920511,0.9994807807868893,0.9954494017239455,0.987457103630506,0.9755677745847212,0.9598764709536634,0.9405086384849228,0.9176191171013396,0.8913908941918731,0.8620336506477817,0.8297820929262749,0.7948940567310803,0.7576484547805308,0.7183430508168559,0.6772920884799969,0.6348237567020931,0.5912775575592734,0.547001625458815,0.5023499354453718,0.45767946342879295,0.41334732679684927,0.3697079373279324,0.3271101871380909,0.2858946306428473,0.24639076670817295,0.20891440456837945,0.17376515975986861,0.14122404004955114,0.11155119403678479,0.08498384126512984,0.06173437954228666,0.04198868603541639,0.02590461605260018,0.01361075286950683,0.005205382492961223,0.0007557041131514947,0.0002972888607082119,0.0038338021711545192,0.011336973053752052,0.022746816072642607,0.03797210916563342,0.056891136570392534,0.07935264912848397,0.10517707426626055,0.13415795178552922,0.16606359608565446,0.20063893905813013,0.2376075571620034,0.2766738944389914,0.31752563629624014,0.3598361942613455,0.40326730668738386,0.44747175692832564,0.4920961527359862,0.5367837484525301,0.5811772752877159,0.6249218191252586,0.6676676553713128,0.709073056451359,0.7488070026142932,0.7865518307843334,0.8220057868431059,0.8548854431038434,0.8849279409005417,0.9118930852380032,0.9355653027665731,0.9557553400001348,0.9723017965941141,0.9850723818618086,0.9939650080586304,0.9989085838526865,0.9998635810988991,0.9968223664412244,0.9898092493858359,0.9788803047182841,0.9641228932665313,0.9456550011906174,0.9236242690784509,0.8982068356761959,0.8696058956509761
24.0

==> Data/data/largeNstringbreaking/string3-res-Fs-1D.txt <==
1
10
3.0
1.0
3
500
498
|s_3\rangle
F_{s}
2
\lambda_{\mathrm{res}}(N=3),27.0,orange
\lambda_{\mathrm{res}}(N=\infty),24.0,magenta
0.48227996919562083,0.6434933078555086,0.764619579425776,0.8255509783747861,0.8605228622193036,0.8830158248969069,0.8989212956173911,0.9100289127390424,0.9196120409024642,0.9265020109445709,0.9311805764394612,0.9385465069990869,0.9414683564259155,0.9446945768110118,0.9470811560501644,0.9481219739666027,0.9458983328532993,0.9270795789296491,0.6942296600443484,0.9428053723095136,0.9440881604954038,0.9619313674007358,0.964704592767236,0.9645532050122625,0.9678323693569314,0.9692730425844271,0.9703156403443239,0.9713858253668629,0.9723191118792205,0.9729920977170116,0.973289590828482,0.974723020390964,0.9754233889251963,0.9760743214802153,0.9747908051377824,0.9773119312164076,0.9778493501270157,0.9792491076800199,0.9786034056416277,0.8838089671242257,0.9796128289130651,0.9803413383699106,0.9807983029825174,0.9792476482091347,0.9815587398523362,0.9819900638472991,0.9820865389091042,0.9827092051774636,0.9830444280967181,0.9833338570273964,0.9836672595542368,0.9839503500622432,0.9842258073329246,0.9844789706087306,0.984578301353726,0.9751947813212015,0.9850179704811123,0.9854857349117597,0.9857560896112764,0.9859935390821437,0.9862169195333998,0.98643090037807,0.9866372337844231,0.986836784689893,0.9870300786329269,0.9872174631997322,0.9873991180004928,0.9875747633144134,0.9877401530177756,0.9867886884837016,0.9880691789469991,0.9882337371604946,0.9883874480644607,0.9885371550054077,0.9886838357168997,0.988827702159444,0.9889676565489222,0.9890922956137278,0.9892362599634039,0.9893659945857823,0.9894922163273023,0.9896153835364929,0.9897356215594519,0.9898530994696423,0.9899679129281564,0.9900801387892495,0.9901870888162374,0.9902971960424847,0.9904021490052253,0.9905045542723255,0.990587677808643,0.9907014595200258,0.9907996505279812,0.9908943519917341,0.9909869276701434,0.9910775735823465,0.9911663639889091,0.9912533188211731,0.9913382886290186,0.9914189642281452,0.9914747273002829,0.9915838730762181,0.9916638442555958,0.9917415839705072,0.9918177416674279,0.991892580273983,0.9919660108597633,0.9920380911787552,0.9921088769983536,0.9921784036825941,0.9922467116272496,0.9923138131633954,0.99237979662937,0.9924446391757279,0.9925083848208973,0.9925710616336159,0.9926326966696012,0.9926933176587537,0.9927536761063073,0.9928115803853822,0.9928692949946085,0.9929260831293496,0.9929819685269713,0.9930369371439912,0.9930911285615618,0.993144456936997,0.9931969733006232,0.9932486957416071,0.9932996378174608,0.9933498138707718,0.993399239516988,0.9934479307154237,0.9934959028698142,0.9935431700860302,0.993589744105932,0.9936356317762649,0.9936808273183847,0.9937252821094523,0.9937687287024685,0.9938081774166552,0.9937891453324957,0.9938962748869817,0.9939387994634927,0.993980338634162,0.9940210122165972,0.9940610548514414,0.9941005291796544,0.9941394665440052,0.994177885064067,0.994215797907387,0.9942532162703899,0.9942901504227898,0.9943266098771781,0.9943626028622614,0.9943981319963695,0.9944330790155306,0.9944677506055832,0.9945021078374026,0.9945359215415843,0.9945693122794081,0.9946022924210783,0.9946348757738406,0.9946670715203423,0.9946988800153083,0.9947303100421843,0.994761371928182,0.9947921561715847,0.9948223619536153,0.9948523493161336,0.9948819832996204,0.9949112747733897,0.9949402296466049,0.9949688558080033,0.9949971567057977,0.9950251383253951,0.9950528057756522,0.9950801640378246,0.995107217867407,0.9951339718683092,0.9951604304241859,0.9951865976921161,0.9952124777459842,0.995238074654621,0.9952634011164446,0.9952884332933496,0.9953132011547989,0.9953376983390088,0.9953619268843799,0.9953858880884768,0.995409580146053,0.9954324898171418,0.995456171286984,0.9954790617976272,0.9955016441184883,0.9955239958016535,0.9955460134155686,0.9955676997189241,0.9955890134887854,0.9956098868662109,0.9956302043094523,0.9956497582902415,0.9956681478351113,0.9956845168747135,0.9956967596461307,0.9956984592808971,0.9956613688043706,0.9952957715974435,0.9876821647293349,0.9956078446404593,0.995779269622758,0.9958318675480282,0.995863348383752,0.9958881856995694,0.995910219284542,0.9959308174817625,0.9959505660990852,0.9959697500744514,0.9959885218172617,0.9960069691516272,0.9960251458294588,0.996043086319981,0.9960608127380335,0.9960783254335805,0.996095510913249,0.9961128682032345,0.9961298824088528,0.9961467309420555,0.9961634221083279,0.9961799605699747,0.9961963500327721,0.9962125936952931,0.9962286944088767,0.9962446547639534,0.9962604771459864,0.9962761637738914,0.9962917167277198,0.9963071379675763,0.9963224293465759,0.9963375926165603,0.9963526294256719,0.9963675413010369,0.9963823295963872,0.9963969953311128,0.9964115385749367,0.9964259548690501,0.9964401812467382,0.9964536431202794,0.9964685149600273,0.9964824945556292,0.996496336646659,0.9965100519913511,0.996523634165894,0.996537063966891,0.9965502916898556,0.9965631652715795,0.9965750270062311,0.9965794992945505,0.9963487569406371,0.9966113088644805,0.9966279710082303,0.9966415076354977,0.9966544310212063,0.9966670926738875,0.9966794702003601,0.9966914914492068,0.9967042991861805,0.9967165168825464,0.9967286206828496,0.996740628434154,0.9967525447708447,0.9967643720536137,0.9967761119000795,0.9967877655543208,0.996799333954278,0.9968108175535263,0.9968222153785009,0.9968335190187572,0.9968446076858308,0.9968552990783819,0.9968669964488797,0.9968780276944444,0.9968889610174348,0.9968998136652603,0.9969105887036596,0.9969212856207978,0.9969318828660495,0.9969420655333086,0.9969529389894753,0.996963357578591,0.9969736973575054,0.9969839651913692,0.9969941626313513,0.9970042904399979,0.9970143489341236,0.9970243387490716,0.9970342590509782,0.9970441090273101,0.9970538874450203,0.9970635938554695,0.9970732421515349,0.9970828524276377,0.9970924167784586,0.9971019164273563,0.9971113473185964,0.9971207118682532,0.9971300127072918,0.9971392517189852,0.997148430236694,0.9971575492754376,0.9971666096719654,0.9971756121636605,0.997184557433655,0.9971934461344845,0.9972022789315169,0.997211056494426,0.9972197795667666,0.9972284490310689,0.9972370660901124,0.9972456327641479,0.99725415371628,0.9972626454412609,0.9972713093178878,0.9972791089678509,0.9972875245625885,0.9972957994931585,0.9973040069439104,0.9973121601872403,0.9973202613254297,0.9973283121633449,0.9973363118458725,0.9973442605129453,0.9973521452121358,0.9973536261525691,0.9973678045508038,0.9973755937357981,0.9973833143139376,0.9973909857664924,0.9973986105894116,0.9974061896158333,0.9974137233173879,0.9974212120423158,0.9974286560763044,0.9974360556595326,0.9974434109870478,0.9974507221799676,0.9974579904829362,0.9974652130582496,0.9974723924152229,0.9974795277766284,0.9974866188289687,0.9974936652130987,0.9975006663215782,0.9975076213453378,0.997514528867106,0.9975213870565691,0.9975281930623489,0.9975349421684931,0.9975416274817229,0.9975482355963605,0.9975547402854148,0.9975610778366206,0.99756704089988,0.9975714816294665,0.9975388590117286,0.9975745893101091,0.9975898796790923,0.9975946907512044,0.997588054598537,0.9965725977480377,0.9976014692159493,0.9976140988191079,0.9976155746050075,0.9976056492931519,0.9975464996209735,0.9964174434448596,0.9972020081164401,0.9975962766644885,0.9976450367806211,0.9976637209687373,0.9976751169594931,0.9976838856609904,0.9976914693908524,0.9976984324984898,0.9977050325128601,0.9977114005496232,0.9977176090715254,0.9977237006576732,0.997729702049759,0.9977356315529117,0.9977414993647464,0.9977473138180799,0.9977530807601276,0.9977588044183987,0.9977644879413747,0.9977701337230638,0.9977757436132424,0.9977813190541815,0.9977868611539433,0.9977923706504201,0.9977978481505516,0.9978032961815788,0.9978087133735665,0.9978141002056352,0.9978194580720844,0.9978247859030361,0.997830084280955,0.9978353533828597,0.9978405931584504,0.9978458035272023,0.9978509842797098,0.9978561350766098,0.9978612554196846,0.9978663446068582,0.9978714016463311,0.9978764248286043,0.997881340878734,0.9978863651701544,0.9978912766431569,0.9978961429958451,0.9979009586155617,0.9979057151021032,0.9979104002017898,0.9979149956005275,0.9979194730025619,0.997923786943957,0.99792786000175,0.9979315532965192,0.9979345940687933,0.9979363863136335,0.9979354088052208,0.9979267370110099,0.9978860292332565,0.9974526763101438,0.996861660292026,0.9978833274530572,0.99794834464904,0.99796842569874,0.9979791285890551,0.9979866987868433,0.9979929270309195,0.9979984807922134,0.998003655032666,0.9980085957143315,0.9980133819451984,0.9980180595509892,0.9980226565600914,0.9980271908982603,0.9980316744676727,0.9980361154272834,0.9980405195247452,0.9980448909022733,0.9980492325936816,0.9980535468215536,0.9980578351165285,0.9980620980772935,0.9980663331924804,0.9980705013761866,0.9980740838204705,0.9980789190798858,0.9980830941168628,0.998087236434568,0.9980913570448993,0.9980954579237244,0.9980995398138828,0.998103603143984,0.9981076482263788,0.9981116753171008,0.9981156846390014,0.9981196763925642,0.998123650761803,0.9981276079179073,0.9981315480217084,0.9981354712254543,0.9981393776741474,0.9981432675065978,0.9981471408562614,0.9981509978519275,0.9981548386182626,0.9981586632762978,0.9981624719438145,0.998166264735677,0.9981700417641209,0.9981738031390028,0.9981775489680067,0.9981812793568505,0.9981849944096362,0.998188694228149,0.9981923789137525,0.9981960485659547,0.9981997032835398,0.9982033431650269,0.9982069683099999,0.9982105788227827,0.9982141748258202,0.9982177565379446,0.9982213263722565,0.9982248746358796,0.9982284137705645
0.7774949802514572,0.6646483273159025,0.5989985858845202,0.5624628273052167,0.5391440777824703,0.5283441365232758,0.519416549313378,0.5150921607429324,0.5100525557045187,0.5078441540972689,0.5067391882387986,0.5054692360736968,0.5042924594473492,0.5003821862085815,0.5023950449991537,0.5019595053321084,0.5014116880135436,0.5007606045069308,0.4998434806397836,0.49898188010558425,0.4975606203015424,0.49528747485461994,0.4917962337913098,0.4867799977230163,0.48073101611171526,0.47725961095765856,0.4784630642326864,0.4819714750698463,0.4851962511750724,0.48742287369375636,0.48906659645906436,0.49037546564399614,0.49114514443216684,0.49152626752743495,0.4915935831814412,0.49138432460784043,0.49087761370716043,0.4900846876838588,0.4888841496878508,0.48717840680126284,0.4848164099678035,0.48165067191622735,0.47769615841376856,0.47352440953345654,0.47071289057670834,0.4711955435870556,0.47508712020897614,0.4803676046074412,0.4851792010343761,0.48888136240192426,0.49154889745183006,0.4934391251901025,0.49478540629441686,0.4957576018916892,0.4964710436854463,0.49700277998172465,0.49740435101765756,0.4977105784170224,0.49794516025725616,0.49812299882867295,0.4982471898797353,0.4983579084540456,0.49843321879048474,0.49847708053864126,0.4984945620170613,0.4984852543352349,0.4984462446245931,0.4983713729718714,0.4982493420874545,0.4980597149560768,0.49776421469304516,0.4972878768400835,0.49649096879543153,0.4952608579736781,0.49395343934875297,0.49209674087739214,0.487130802806166,0.47437558292028376,0.4665490364949419,0.48449092901978663,0.49351071957878206,0.4967268261325504,0.4980611644989349,0.49869348216522424,0.49901411564262343,0.49917242427333675,0.4992306229184732,0.4992134741196525,0.49912639028154343,0.49894128155497486,0.49872068055392166,0.4984082101825207,0.49809409577177577,0.49790767969201205,0.497930183017233,0.49816335589622945,0.49844193387232993,0.4986960304193635,0.4988874183944531,0.4987606168953007,0.4990335470739877,0.49923149638486,0.49927559466023386,0.4992354134407581,0.4989423685120465,0.4973213026937915,0.49860548975867314,0.4993100872367148,0.4994588760660803,0.4995094137735914,0.49952741599122835,0.4995286696170326,0.49951759823664965,0.4994946122324982,0.49945786004187004,0.49940356183187795,0.4993252503990849,0.4991850708472828,0.49891861283720795,0.49901929226543923,0.49890930413813156,0.4987521178334494,0.49851319204659983,0.498156751875035,0.4976883362086534,0.4972785916370507,0.4972944769267073,0.4977830442618244,0.49833745406928465,0.49871793985679497,0.4989175236712096,0.49897499194208855,0.49889844868895605,0.49864608423335366,0.4983544374272907,0.49801445301075664,0.49733933520746926,0.49641056132106076,0.49585725901753813,0.4964324178367146,0.4975367790648664,0.49839029396118056,0.498889512830232,0.4990580383438799,0.49863956869385506,0.499384213794848,0.4996393659132011,0.4997330106467975,0.49977456763394223,0.49976355536936246,0.4996008926276403,0.4997635015373688,0.49988660822950987,0.4999209107140555,0.49993775295357246,0.4999486219009035,0.4999565129091986,0.4999625441180912,0.499967222572339,0.49997074989481394,0.49997298748142305,0.4999726992942403,0.49995916444047356,0.49151476255649734,0.49995116726380434,0.4999734405449038,0.4999761429296399,0.4999737850133503,0.49996599587096535,0.49995131233172546,0.49994303713134974,0.49995726379232486,0.4999713815880731,0.4999749154082806,0.49994601716485704,0.49996362670541145,0.4999809793709971,0.499972340148911,0.47597017874604686,0.4999799914022589,0.4999926997005646,0.49999530848872425,0.4999964349508681,0.49999710185565927,0.4999975627639646,0.4999979074006048,0.4999981749135049,0.4999983844286531,0.49999854522949067,0.4999986603465768,0.4999987272034977,0.4999987433457788,0.49999866427661466,0.4999984633161365,0.49999801818355,0.49999701155046494,0.4999942926022346,0.49998298987701284,0.49989803067955707,0.4999794941336517,0.49999513174477594,0.49999816728886176,0.499999199270742,0.49999966293798215,0.4999999074603637,0.5000000493655401,0.5000001359549386,0.5000001891546199,0.5000002200992224,0.5000002348251209,0.5000002367122639,0.5000002276468155,0.5000002086006946,0.5000001799292088,0.5000001415161233,0.5000000928147519,0.5000000327024722,0.49999996997064444,0.49999987480179076,0.4999997697819547,0.4999996423877104,0.4999994844883793,0.4999992814739289,0.49999900310232603,0.49999857490519756,0.49999776150068526,0.49999542941779485,0.49997639768162594,0.49992518067616454,0.4999923953538349,0.4999956452998316,0.4999961245714819,0.4999959702032266,0.499995538369413,0.4999949163302847,0.4999941198906984,0.49999313629162256,0.4999919354753453,0.49999047210746417,0.49998868368713284,0.49998648634958615,0.4999837650978456,0.49997606426136504,0.4999760848678967,0.4999706147333064,0.4999635522616357,0.4999542797965379,0.4999419114906148,0.4999251031218101,0.499901745961687,0.4998684482754454,0.4998195282403549,0.4997450287335155,0.4996265448650254,0.4994278458369746,0.49907219589429214,0.4983838760845487,0.4969385495703093,0.49384758350011615,0.49005457722800216,0.4889872785336973,0.4909737474952677,0.49354293814020633,0.49493098876189423,0.49559058546877116,0.49576093948347644,0.4955009495084833,0.4947037144147297,0.4930542830433784,0.4901988109337423,0.4880127508027183,0.4913161581861288,0.49567489150474103,0.4978856102722504,0.4988756283565363,0.4993488220360093,0.49959134344883727,0.49900549603062244,0.49981348413384086,0.4998726932409021,0.4999084037818443,0.4999322709078805,0.49994885436508085,0.4999606965331762,0.4999693428994937,0.49997577608606186,0.4999806406784105,0.4999843640766301,0.49998687441422157,0.49998930099114747,0.4999911602203744,0.4999917753434945,0.4999939930230605,0.49999496875306637,0.4999957599439967,0.4999964127955776,0.4999969556131773,0.4999974096832953,0.49999779157633295,0.4999981143671751,0.49999838846593747,0.499998622223804,0.499998822391028,0.4999989944200071,0.49999914283052155,0.4999992712937276,0.49999938287510415,0.4999994801770866,0.49999956573761917,0.49999963312990275,0.49999970444030273,0.49999976604751306,0.49999981299993185,0.49999985409345427,0.49999989745177154,0.4999999314858008,0.4999999629868703,0.499999993630147,0.5000000070563313,0.5000000371462424,0.500000062384123,0.5000000735950818,0.5000000795890212,0.4999998810223524,0.5000001141715607,0.5000001237405531,0.5000001333671922,0.5000001444976369,0.5000001525832675,0.5000001598134832,0.5000001663144171,0.5000001721604261,0.5000001774152418,0.5000001821357656,0.5000001863731786,0.500000190173625,0.5000001935786098,0.5000001966253761,0.5000001993474449,0.5000002017749856,0.5000002039351861,0.5000002058524718,0.5000002075489755,0.5000002090446389,0.5000002103574427,0.5000002115037334,0.5000002124982534,0.5000002133543707,0.5000002140842483,0.5000002146989445,0.5000002152083493,0.5000002156217316,0.5000002159472589,0.5000002161926062,0.5000002163645934,0.5000002164695372,0.5000002165131969,0.5000002165008175,0.5000002164372278,0.5000002163267547,0.5000002161734959,0.5000002159811522,0.5000002157530781,0.5000002154923786,0.5000002152870531,0.5000002148840967,0.5000002145409137,0.5000002140835939,0.5000002137957021,0.5000002133928829,0.5000002129629053,0.5000002125320554,0.5000002120832131,0.5000002116217421,0.50000021114903,0.5000002106663085,0.5000002101747391,0.5000002096752876,0.5000002091688983,0.5000002086564177,0.5000002081386139,0.5000002076162653,0.500000207090087,0.5000002065605809,0.5000002060284156,0.5000002054941897,0.5000002049583203,0.5000002044212504,0.5000002038835737,0.5000002033455608,0.5000002028077145,0.5000002022703053,0.500000201733782,0.5000002011984375,0.5000002006646731,0.5000002001327984,0.5000001996033034,0.5000001990767824,0.5000001985540983,0.5000001980369154,0.5000001975297509,0.500000197052648,0.5000001951973218,0.5000001959915198,0.5000001961537809,0.5000001957797526,0.5000001944873897,0.5000001935781744,0.5000001935014292,0.5000001929692808,0.5000001924682332,0.5000001919780135,0.5000001914945303,0.5000001910163261,0.5000001905372781,0.5000001900765174,0.5000001896120141,0.500000189141799,0.5000001886943906,0.500000188242061,0.500000187792987,0.5000001873469287,0.500000186903373,0.5000001864616184,0.500000186020657,0.5000001855781532,0.5000001851249095,0.5000001847936599,0.5000001842851101,0.5000001838690157,0.5000001833229079,0.5000001828526532,0.5000001823483189,0.5000001817956937,0.5000001810230355,0.5000001807539491,0.500000180400114,0.5000001793764499,0.5000001787428492,0.5000001774068779,0.5000001758392689,0.500000174517708,0.5000001725619054,0.5000001699656083,0.5000001664609195,0.5000001616134431,0.5000001547244916,0.5000001445812247,0.500000129390668,0.5000001054231838,0.5000000660348607,0.49999999770377335,0.4999998707088674,0.4999996124788714,0.4999990179129958,0.4999973705954872,0.49999113394804284,0.4999445270413936,0.49724527537352126,0.49983380808140787,0.4998695134289658,0.49933112695960213,0.49985001929920303,0.49998468714577043,0.4999959623376438,0.49999852060233,0.4999993785494379,0.4999997364517652,0.4999999085678782,0.5000000001394876,0.5000000527016137,0.5000000847151647,0.5000001051641958,0.5000001187459554,0.5000001280646253,0.5000001346356584,0.500000139378258,0.5000001428700518,0.5000001454854329,0.500000147473807,0.5000001490052328,0.5000001501984637,0.5000001511379044,0.5000001518846409,0.5000001524837423,0.5000001529687461,0.5000001533652773,0.5000001536928756,0.5000001539667915,0.5000001541989358,0.5000001543987902,0.5000001545738474,0.5000001547301394,0.500000154872452,0.5000001550045604,0.5000001551294997,0.5000001552493554,0.5000001553657368


==> Data/data/largeNstringbreaking/string9-Fs-2D.txt <==
2
4
0.12649110640673517
3.0
500
1.0
1000.0
501
|s_9\rangle
F_{s}


string9,TT2ec,Static External Charges




1.0,0.9979989807010154,0.9920202079124719,0.9821059491421671,0.9683395805652947,0.9508271792004732,0.9297120236444472,0.9051593303886074,0.8773698968701111,0.8465613065368025,0.8129859306027548,0.7769044641869693,0.7386110221729132,0.6984087952694442,0.6566232097111138,0.6135822764875754,0.5696355701733334,0.5251292534491299,0.48042616362921564,0.43587578651387077,0.39184138392062096,0.3486689728117759,0.3067081847696457,0.26629057002687406,0.227743724876372,0.19137180637807105,0.15746863453807092,0.1263021209520571,0.09812468344011904,0.07315930131072904,0.051606793921492096,0.03363844718815089,0.019398736580652,0.009001060445119382,0.002528961251166527,3.3781453380872776e-05,0.0015355890904635502,0.0070225182919749895,0.016450431233045744,0.029744305281752127,0.046797295208963786,0.06747390814783526,0.09160810044261967,0.11900760341327968,0.14945224480742084,0.18269966611155877,0.2184836469067578,0.2565190595886451,0.29649998741508,0.3381086188280239,0.3810106387734422,0.42486457932886085,0.4693185770803967,0.5140191215297081,0.5586060573744046,0.6027255472857671,0.6460216176852008,0.6881546582167358,0.7287802042941705,0.7675779166272536,0.8042346039015299,0.8384616285190671,0.8699809688864604,0.8985441879079428,0.923918800835797,0.9459076803837595,0.9643284733311428,0.9790392655139093,0.989920535864346,0.9968837691578218,0.9998743478484092,0.9988691837298045,0.9938761940746205,0.9849363397495163,0.9721171686567546,0.9555247972447685,0.935290413488889,0.9115754319672759,0.8845717859810549,0.854492256792009,0.8215784471675354,0.7860946201453494,0.7483239986121397,0.7085681612438836,0.6671443785417376,0.6243829912555787,0.5806294994496226,0.5362296578060375,0.4915414810965345,0.44692073730869425,0.40272401980714456,0.359304752298107,0.3170106765785607,0.2761796352904191,0.23713789330605853,0.2001968959047287,0.16565302792300485,0.13378281895383906,0.10483985986775807,0.07905620771880865,0.05663747993585641,0.037763360713415677,0.022584699706478372,0.011222761085230182,0.0037683735514673954,0.00028110329005685657,0.0007888992328365918,0.0052876894728177085,0.013741302738136368,0.026082571122545924,0.042212451130026585,0.062002496103308505,0.08529376553956705,0.11190054020285256,0.14160956181437173,0.17418476567607266,0.20936357091593855,0.2468670092675747,0.2863928229967901,0.3276276110656343,0.37023959033790915,0.4138902670046397,0.4582276038286321,0.5029003872390476,0.5475469222555154,0.591817802663676,0.635351758838737,0.6778053629414365,0.7188351369709423,0.7581179717878261,0.7953356097883751,0.8301936182326664,0.862409099807343,0.8917309397563964,0.9179177225873063,0.9407654572573312,0.9600897979189411,0.9757359006247897,0.987577008407694,0.9955206705639643,0.9995027299205015,0.9994944664341265,0.9954886835921946,0.9875245039608486,0.9756612359236395,0.9599969348716145,0.9406536146905892,0.9177891772595359,0.8915817779927528,0.862246832524955,0.8300130316376313,0.7951450146695258,0.7579138957133188,0.7186226325513551,0.6775819520403521,0.6351237629959678,0.5915830073785638,0.5473128544705217,0.5026612390327309,0.45799116345415,0.4136542649727626,0.370011028324148,0.32740430176714175,0.2861789886852314,0.24666087438876197,0.20917082049134567,0.17400375356606007,0.1414445896918386,0.11175014730796407,0.08516111512860955,0.06188744967496356,0.04211721232468155,0.02600687653390126,0.013686218448510052,0.005253168867137403,0.0007756298473783601,0.00028911521148459156,0.0037974852999949223,0.011272937650901961,0.02265533348697785,0.03785426451351925,0.0567472758733839,0.07918442180064544,0.10498537849610552,0.13394512067344017,0.1658302106832776,0.20038767514276223,0.2373391564599424,0.2763923665846624,0.3172316950710712,0.3595338319466271,0.402956973735765,0.4471570900492939,0.49177872948842594,0.5364681621554586,0.5808634878777827,0.6246143427718133,0.667366440837029,0.7087844599491013,0.7485296449549613,0.7862907747636377,0.8217605823514298,0.8546604679210845,0.8847213977864767,0.9117115539514324,0.935406365664103,0.955623759825203,0.9721933806052989,0.9849933166690168,0.9939141729296317,0.9988865952179056,0.9998686192439822,0.9968567258148622,0.9898713117956401,0.9789714495700645,0.964240258699834,0.9457999565313548,0.9237937366446896,0.8983997669404994,0.8698216393855899,0.8382871009887833,0.8040464128587442,0.7673763735723916,0.728567726919716,0.6879341289463043,0.6457961866831539,0.6024931713830812,0.5583702029785794,0.5137806829147449,0.4690813439782373,0.4246299946474081,0.3807796792976625,0.3378834461860934,0.29628273086399365,0.256311525802307,0.21828780067512155,0.1825162085808083,0.14928255439294766,0.11885337555362088,0.09147071753208971,0.06735494202368475,0.0466970935005807,0.02966363115897109,0.016389974245373164,0.006982899829355436,0.001517112192140371,3.6515106386367244e-05,0.002552940560200722,0.009046185812962397,0.01946438890630585,0.033724155853046466,0.05171166376272668,0.07328330853808085,0.09826626490160377,0.12646071380314508,0.15764124931552292,0.1915593384382824,0.22794279453107982,0.26650184355556883,0.3069267195042054,0.34889563424510395,0.39207247928112077,0.4361126959522793,0.4806634490671654,0.5253686893522062,0.569869705346919,0.6138143427700662,0.6568475374888535,0.6986280692098582,0.7388198672143902,0.7771027503298458,0.8131696370839058,0.8467341992969676,0.8775256001033573,0.9053003055954577,0.9298313240417073,0.9509288929500224,0.9684224974782933,0.9821697941648009,0.9920623440710862,0.998020629044247,0.9999982091425249,0.9979787245763926,0.9919765422913428,0.9820435026265923,0.968255643333199,0.9507235751249444,0.929589461098298,0.9050217160845742,0.8772137487413862,0.8463913035484668,0.8127974786955686,0.7767073438038592,0.7384018372873938,0.6981919537962783,0.6563962049279901,0.6133515487751234,0.5693990148509338,0.5248941471107386,0.48018734378258965,0.4356412974604559,0.3916076562950132,0.34844298488495673,0.30648846174060107,0.26608183218379483,0.2275437376824888,0.19118548531225288,0.15729451451731546,0.12614509484423653,0.09798299416984363,0.07303584537301527,0.051501183118270906,0.033552979701842435,0.019333222648816373,0.008956505470229505,0.0025051525538359186,3.1252467287473816e-05,0.0015543744631351334,0.007062244655931468,0.016511040458112587,0.029824978725444467,0.04689815547006258,0.06759307691694352,0.09174533612963945,0.11916112971589665,0.14962219591324952,0.18288363089187232,0.21868095847733793,0.25672589885531655,0.2967175448465375,0.33833242129432645,0.3812424942885892,0.42509953689063823,0.4695567260090724,0.5142556165441646,0.5588431166801273,0.6029574706955418,0.6462515695922593,0.6883726712453704,0.7289919613615756,0.7677773573198077,0.8044252454433112,0.8386365405475734,0.8701419827264174,0.8986854059967271,0.9240468491914533,0.9460133072720194,0.9644184725624076,0.9791056624588399,0.98996793994571,0.996909308503284,0.9998804663678502,0.9988531563283181,0.9938406337930402,0.984875639257984,0.9720386389349351,0.9554258851045052,0.9351743516923794,0.9114403465479638,0.884418522938285,0.8543242449105558,0.8213977453821967,0.7858994625960565,0.7481176657447958,0.7083505941818401,0.6669199856266741,0.624153022200573,0.5803953725162951,0.535993070931962,0.49130405121124077,0.4466834309276997,0.4024914050756503,0.35907653134672113,0.31678998871204056,0.2759663763614838,0.2369357239170272,0.20000687583827587,0.16547724055327567,0.13362085228816215,0.10469430658715512,0.07892746081574252,0.05652791052714732,0.03767282646799123,0.022514377161115165,0.011172698160463129,0.0037394057129338664,0.0002733014029018086,0.0008023215247847874,0.0053223163618977744,0.013796870652008224,0.026158669916900804,0.04230805281949239,0.0621170568567707,0.08542639427907409,0.11205061298672432,0.14177574351191388,0.17436500303252073,0.20955728468245471,0.24707157729226056,0.2866083082961518,0.327851003369463,0.37046930475887296,0.41412335044814763,0.4584642723790421,0.503137996048314,0.5477856146439481,0.5920508656534336,0.6355806426003735,0.6780268691417913,0.7190493964082776,0.7583217960634836,0.7955272405950551,0.8303713197982415,0.8625737082977611,0.8918784366707582,0.9180498337544379,0.9408778204537438,0.9601819364625983,0.9758080981738804,0.9876289154106476,0.9955534904011203,0.9995143962741572,0.9994825172299427,0.9954567270067638,0.9874713635477321,0.975588787870963,0.9599032607884319,0.9405395066066858,0.9176576360431685,0.8914349430564994,0.8620828961047049,0.829835662825467,0.7949513400059252,0.7577103563836864,0.7184074732567733,0.677360257651068,0.6348945529075282,0.5913500187779395,0.5470745902573027,0.5024249117396085,0.4577537522910936,0.41342170817157187,0.36977985100769917,0.3271812270642383,0.28596352979617023,0.24645720374460275,0.20897722591662324,0.1738242282880254,0.14127820728489388,0.11160106821615987,0.08502823520922966,0.06177339116309703,0.04202150482436033,0.025931377170672634,0.01363102879639738,0.005219121432548306,0.0007625745624918277,0.0002973057961987304,0.0038269968572297733,0.011323249237636689,0.02272630998862343,0.037944893125559216,0.05685766376349942,0.07931281296380119,0.10513146081054982,0.13410659544968062,0.16600713367868608,0.2005778947786103,0.23754269273675702,0.27660473195614166,0.3174532949403801,0.3597602888262737,0.40319095157184737,0.4473932375343893,0.492017281845036,0.5367038905745635,0.5810992077387027,0.624843501782617,0.6675927469455623,0.7089983102568637,0.7487370980008402,0.7864833931479349,0.8219435172955006,0.854827690624345,0.8848759292041231,0.9118446279737418,0.9355244749657622,0.95571887555916,0.9722745702160892,0.9850498522140165,0.9939513118994192,0.9989007929849758,0.9998645721837713,0.9968302778619738,0.9898256304548252,0.9789006199594315,0.9641526954161658,0.9456906377446823,0.9236683857226524,0.8982559976632197,0.8696616267968101
8.0

==> Data/data/largeNstringbreaking/string9-res-Fs-2D.txt <==
2
4
3.0
1.0
3
500
498
|s_9\rangle
F_{s}
2
\lambda_{\mathrm{res}}(N=3),9.0,orange
\lambda_{\mathrm{res}}(N=\infty),8.0,magenta
0.49836957321056874,0.6380806793993877,0.7599601694944684,0.8221544801674593,0.857688582475228,0.8806130255620513,0.8964450395748909,0.9083892916197338,0.9179580816944443,0.9262504178415605,0.9334488674464442,0.9385115143275846,0.941770380531505,0.9444723372707627,0.9469717000449249,0.949277454386173,0.9513582208648288,0.9530275400106742,0.9549015844087303,0.9569456260216898,0.9583777974562603,0.9597020844641047,0.9609249552408566,0.9620507042370873,0.963083936344198,0.9640260218662237,0.9648553676453391,0.9656388259442196,0.9663041512688035,0.9668518555385043,0.9672764016912401,0.9675886024070565,0.9678754997331441,0.9684294220775662,0.9698293713151929,0.9723088280742589,0.9749883314245953,0.9769546902740778,0.97819761390457,0.9790029406151793,0.9796378287272635,0.9800962655533969,0.980534100021442,0.98094229833052,0.9813557468777377,0.9817036985241042,0.9820630202401909,0.9824105149336072,0.9827467314454261,0.9830720614753018,0.9833868223640131,0.9836913119059186,0.983985831900618,0.9842706954555086,0.9845462267817134,0.9848127579558785,0.9850706248218593,0.98532016303918,0.9855617046890323,0.9857955755430519,0.9860220929819068,0.9862415644878285,0.9864542866176716,0.9866605443648195,0.9868606108280973,0.9870547471178336,0.9872432024413138,0.9874262143211,0.9876040089089793,0.9877768013663982,0.9879447962889361,0.9881081881592904,0.9882671618634674,0.9884218930233425,0.9885725481872566,0.98871928648998,0.988862258561105,0.9890016077805742,0.9891374705208078,0.9892699765250765,0.98939924926958,0.9895254063056327,0.9896485595751129,0.9897688157169088,0.9898862763306558,0.9900010382229716,0.9901131936147678,0.9902228302953753,0.9903300316928085,0.9904348767903354,0.99053743972886,0.9906377886899331,0.9907359829135233,0.9908320640886423,0.9909260268995883,0.9910176843196997,0.9911056003391232,0.9911350098786091,0.991271712630554,0.9913677143185775,0.9914524484448455,0.9915346699187493,0.9916151043214901,0.9916939387608933,0.9917712608730846,0.99184712966195,0.9919215930775998,0.9919946936607683,0.9920664707144861,0.992136961267422,0.9922062005572257,0.9922742223021177,0.9923410588707843,0.992406741399337,0.9924712998789935,0.9925347632262768,0.9925971593421073,0.9926585151635771,0.9927188567107814,0.9927782091475037,0.9928365967012902,0.992894042973839,0.9929505706657948,0.9930062017846651,0.9930609576322841,0.9931148588345884,0.9931679253688799,0.993220176589513,0.9932716312523568,0.9933223075380642,0.9933722230741964,0.9934213949562858,0.99346983976803,0.9935175736004006,0.9935646120700075,0.9936109703365889,0.9936566631197258,0.9937017047148091,0.9937461090083277,0.9937898894925054,0.9938330592792518,0.9938756311135876,0.9939176173864657,0.9939590301470429,0.9939998811144518,0.9940401816891301,0.9940799429635929,0.9941191757328378,0.9941578905043318,0.9941960975075216,0.99423380670301,0.9942710277910745,0.9943077701714518,0.9943440432002391,0.9943798556986102,0.9944152164563914,0.9944501339956217,0.9944846166246208,0.994518672444002,0.9945523093527849,0.9945855350566798,0.9946183570725876,0.9946507827347467,0.994682819200286,0.994714473454691,0.994745752317085,0.9947766624455112,0.9948072103423224,0.9948374023601858,0.9948672447100597,0.9948967434758237,0.9949259046563378,0.9949547343661155,0.994983240817641,0.9950114602129229,0.9950392880708665,0.9950668417377151,0.9950940926529839,0.9951210440503917,0.9951477005998315,0.995174067058194,0.9952001481216104,0.9952259483976408,0.9952514723994003,0.9952767245450632,0.9953017091590471,0.9953264304736126,0.9953508926304324,0.9953750996817604,0.9953990555908816,0.9954227642309776,0.9954462293807567,0.9954694547128842,0.9954924437642918,0.9955151998551615,0.9955377258344769,0.9955600230707152,0.99558208546176,0.9956038102962484,0.9956237960298129,0.9956469913950675,0.9956682630382415,0.9956892927086457,0.9957101125042066,0.9957307299035619,0.9957511490286381,0.9957713731569371,0.9957914052569453,0.995811248144554,0.995830904539148,0.995850377092139,0.9958696683917675,0.9958887809670741,0.9959077173013641,0.9959264798294268,0.9959450709396646,0.9959634929758584,0.9959817482385357,0.9959998389861529,0.9960177674362097,0.9960355357662299,0.99605314611475,0.9960706005822018,0.9960879012318075,0.9961050500904067,0.9961220491492938,0.99613890036498,0.996155605659976,0.9961721669235337,0.9961885860123714,0.996204864751363,0.9962210049342342,0.9962370083242201,0.9962528766547216,0.9962686116299279,0.9962842149254337,0.9962996881888408,0.996315033040343,0.9963302510732808,0.9963453438547222,0.9963603129259772,0.996375159803145,0.9963898859776043,0.996404492916543,0.9964189820634243,0.9964333548385028,0.9964476126391731,0.9964617568405336,0.9964757887956147,0.9964897098325858,0.9965035212704229,0.9965172243958454,0.9965308204701407,0.9965443107272127,0.9965576959939023,0.996570978537035,0.9965841590687762,0.9965972383354854,0.9966102177573496,0.9966230984886347,0.9966358816541036,0.9966485683595159,0.9966611596934352,0.9966736567279033,0.9966860605188371,0.9966983721063633,0.9967105925151297,0.9967227227545846,0.9967347638192341,0.9967467166889299,0.996758582329101,0.9967703616909996,0.9967820557119151,0.9967936653154011,0.9968051914114454,0.9968166348966333,0.9968279966542786,0.9968392775544893,0.9968504784541624,0.9968616001968503,0.9968726436124649,0.9968836095167284,0.9968944987099009,0.9969053119749487,0.9969160500737958,0.9969267137404757,0.9969373036675603,0.9969478204775326,0.9969582646568765,0.9969686363854167,0.9969789350172921,0.996989157080566,0.9969992848683225,0.9970091327552781,0.9970124237998719,0.9970292821450406,0.9970392870197601,0.9970491406556743,0.9970589142254221,0.9970686187226867,0.9970782575451046,0.9970878322576728,0.9970973439338685,0.9971067933806259,0.9971161813099041,0.9971255083795796,0.9971347752152822,0.9971439824212512,0.9971531305858948,0.9971622202855976,0.9971712520859337,0.997180226543357,0.9971891442058565,0.9971980056135359,0.9972068112989917,0.997215561787634,0.997224257597924,0.9972328992416067,0.9972414872245366,0.9972500220428988,0.9972585041916829,0.9972669341562009,0.9972753124165771,0.9972836394469531,0.9972919157156259,0.9973001416850932,0.997308317812195,0.9973164445481537,0.9973245223386911,0.9973325516240868,0.9973405328392698,0.9973484664138906,0.9973563527723945,0.9973641923340798,0.997371985513187,0.9973797327189423,0.9973874343556329,0.9973950908226626,0.9974027025146017,0.9974102698212538,0.9974177931276941,0.9974252728143221,0.9974327092568976,0.997440102826593,0.9974474538900219,0.9974547628092688,0.9974620299419238,0.9974692556411117,0.9974764402554984,0.9974835841293345,0.9974906876024661,0.9974977510103534,0.9975047746841182,0.9975117589505734,0.9975187041322957,0.9975256105477316,0.9975324785112644,0.9975393083336824,0.997546100322169,0.997552854781012,0.9975595720122253,0.9975662523164927,0.9975728959944599,0.9975795033484581,0.9975860746847022,0.9975926103159917,0.9975991105648475,0.9976055757669199,0.9976120062743369,0.9976184024587482,0.9976247647144927,0.99763109346524,0.9976373891892419,0.9976436525394001,0.9976498852277185,0.9976561559733931,0.9976622344652019,0.9976683726762521,0.9976744761586673,0.9976805475077579,0.9976865872583583,0.9976925956687008,0.997698572935072,0.9977045192445202,0.9977104347911703,0.9977163197804793,0.9977221744287453,0.997727998960809,0.9977337936073282,0.9977395586022753,0.9977452941808422,0.997751000577898,0.9977566780268539,0.9977623267589104,0.9977679470025788,0.9977735389834178,0.9977791029239045,0.9977846390433944,0.9977901475581596,0.9977956286814583,0.9978010826236217,0.9978065095921504,0.997811909791823,0.9978172834247934,0.9978226306906878,0.997827951786697,0.9978332469076585,0.9978385162461407,0.9978437599924975,0.9978489783349577,0.9978541714596635,0.9978593395507429,0.9978644827903527,0.9978696013587198,0.9978746954342061,0.9978797651932818,0.9978848108107088,0.997889832459404,0.997894830310576,0.997899804533728,0.9979047552966891,0.9979096827656404,0.9979145871051497,0.9979194684781845,0.9979243270461438,0.9979291629688816,0.9979339764047166,0.9979387675104837,0.997943536441515,0.9979482833516967,0.9979530083934587,0.9979577117178166,0.9979623934743735,0.9979670538113526,0.9979716928756007,0.9979763108126147,0.9979809077665537,0.99798548388026,0.9979900392952699,0.9979945741518291,0.9979990885889181,0.9980035827442498,0.9980080567543073,0.9980125107543302,0.9980169448783597,0.9980213592592246,0.998025754028572,0.9980301293168797,0.998034485253463,0.9980388219664926,0.9980431395830057,0.9980474382289182,0.9980517180290408,0.998055979107086,0.9980602215856862,0.9980644455864026,0.9980686512297325,0.9980728386351303,0.9980770079210125,0.9980811592047725,0.9980852926027866,0.9980894082304308,0.9980935062020911,0.9980975866311704,0.9981016496301008,0.9981056953103542,0.9981097237824531,0.9981137351559868,0.9981177295396013,0.9981217070410364,0.9981256677671144,0.9981296118237641,0.9981335393160131,0.9981374503480183,0.9981413450230582,0.9981452234435472,0.9981490857110559,0.9981529319262995,0.9981567621891594,0.9981605765986896,0.9981643752531298,0.9981681582499036,0.998171925685637,0.998175677656155,0.9981794142565048,0.9981831355809534,0.998186841722996,0.9981905327753678,0.9981942088300506,0.9981978699782798,0.9982015163105489,0.9982051479166216,0.9982087648855423,0.9982123673056338,0.99821595526451,0.9982195288490803,0.9982230881455648,0.9982266332394905
0.7892346245791834,0.6863018100275978,0.6183271202885721,0.576530904215597,0.5478813067536323,0.5346416655433454,0.5215672725746402,0.5181351631161978,0.5135695114001069,0.5029024525821577,0.5081464252630569,0.5064483861368277,0.5048905487262619,0.5037078312623114,0.5027909842309419,0.5020558222752876,0.5014529583697023,0.5009499719363613,0.5005240919734449,0.5001587218640337,0.49984147637518117,0.4995629515729338,0.49931590704350914,0.4990947020546727,0.4988948969893935,0.4987129662898186,0.49854608860353167,0.4983919914578495,0.4982488350977571,0.4981151248627537,0.497989644636344,0.49787140604835106,0.49775960958790183,0.49765361481978954,0.49755291762631154,0.4974571329145064,0.4973659815966484,0.49727928091339607,0.49719693734729087,0.4971189414951716,0.4970453643453136,0.4969763544376738,0.4969121354014589,0.49685300335291205,0.49679932361344226,0.4967515261884931,0.4967100994308001,0.4966755813347108,0.49664854789344276,0.496629576108441,0.4966192970533989,0.49661831628131553,0.4966271306780583,0.49664622036905604,0.49667595233878964,0.49671656078871684,0.49676812048337454,0.4968305239312846,0.4969034651790147,0.4969864323059305,0.4970787100905998,0.4971793934949718,0.4972874116331028,0.4974015608672798,0.49752054478602287,0.4976430181694186,0.4977676317587107,0.49789307473600986,0.49801811225543136,0.4981416160481629,0.4982625869363089,0.4983801688779,0.49849365482709845,0.4986024850438834,0.498706238224376,0.498804613479275,0.49889738760823404,0.49898420698651086,0.4990589826366613,0.499141914015886,0.4992144504596393,0.4992631468710027,0.4993391894944323,0.4993975192610992,0.4994499566832769,0.4994980929559161,0.4995423349542509,0.4995829791469226,0.4996202919895879,0.49965452314480713,0.4996859081253591,0.4997146687315372,0.4997410130799946,0.4997651356788127,0.49978721764801,0.49980742709105586,0.4998259195874339,0.4998428387760995,0.49985831699653777,0.499872475964205,0.4998854274586943,0.49989727400863293,0.499908109562187,0.4999180201336506,0.49992708442162104,0.4999353743930826,0.4999429558333002,0.4999498888592554,0.4999562283975999,0.49996202462643324,0.4999673233849461,0.4999721665484066,0.4999765923747224,0.49998063582074626,0.4999843288324982,0.4999877006102789,0.49999077785071183,0.4999935849677484,0.49999614429377703,0.49999847626332733,0.5000005995801218,0.5000025313690699,0.5000042873142282,0.5000058817746894,0.5000073279565682,0.5000086378986843,0.5000098226882201,0.5000108924801101,0.5000118566167003,0.5000127236428471,0.5000135014268462,0.5000141971927482,0.5000148175794512,0.5000153686898834,0.5000158561362659,0.500016285080837,0.5000166602730652,0.5000169860838087,0.5000172665363045,0.500017505333945,0.5000177058861334,0.5000178713310074,0.500018004555913,0.5000181082154411,0.5000181847463401,0.5000182363791371,0.5000182651442291,0.5000182728709015,0.5000182611712147,0.5000182313983699,0.5000181845477043,0.5000181210308314,0.5000180401308695,0.5000179385721888,0.5000178062430346,0.5000176108105476,0.5000172662974789,0.5000158401838724,0.4999927729587003,0.4999917370007119,0.5000117822855646,0.5000129622484044,0.5000103540502415,0.49994135323056005,0.5000077209471264,0.5000153338914815,0.5000159284328872,0.5000159519764412,0.5000158529243856,0.5000157148389621,0.5000155610299143,0.5000153998136995,0.5000152347241007,0.5000150674906454,0.5000148990704584,0.5000147300547261,0.5000145608448636,0.500014391735565,0.5000142229567499,0.5000140546958236,0.5000138871105225,0.5000137203364494,0.5000135544918165,0.5000133896805719,0.5000132259948967,0.5000130635164383,0.5000129023177866,0.5000127424634809,0.5000125840105495,0.500012427009676,0.5000122715052379,0.5000121175363395,0.5000119651368155,0.5000118143360361,0.5000116651589758,0.5000115176268123,0.5000113717569848,0.5000112275637264,0.5000110850578969,0.500010944247203,0.5000108051334863,0.5000106676818336,0.5000104767290696,0.5000103976899141,0.500010265114181,0.5000101346752367,0.5000100062677825,0.500009879080786,0.5000097535552801,0.5000096296953961,0.5000095074922407,0.500009386934631,0.500009268010168,0.5000091507056029,0.5000090350069023,0.5000089208993589,0.5000088083676877,0.5000086973960632,0.5000085879681159,0.5000084800671817,0.5000083736759522,0.5000082687768802,0.5000081653518974,0.5000080633825879,0.500007962850072,0.5000078637349215,0.5000077660170634,0.5000076696754799,0.5000075746880129,0.5000074810305657,0.5000073886762642,0.5000072975935614,0.5000072077429628,0.5000071190706377,0.5000070314943593,0.5000069448708373,0.5000068589061525,0.5000067728571769,0.5000066841571063,0.5000065766307642,0.500004668219856,0.500006428342274,0.5000063799968809,0.5000063034128202,0.5000061972040931,0.5000044500063299,0.500006041944922,0.500005996562282,0.5000059324899618,0.500005866223204,0.500005804199766,0.5000057209418223,0.5000056596198809,0.5000055951892879,0.5000055316581223,0.5000054730343627,0.5000053946500648,0.5000053370839581,0.5000052765383112,0.5000052162542955,0.5000051566055473,0.5000050976890399,0.5000050395364336,0.5000049821569676,0.5000049255502963,0.5000048697115772,0.5000048146335057,0.5000047603073565,0.5000047067235935,0.5000046538724006,0.5000046017435066,0.5000045503265704,0.5000044996113467,0.5000044495873491,0.5000044002442946,0.5000043515720074,0.500004303560244,0.5000042561990543,0.5000042094784966,0.50000416338883,0.5000041179203685,0.5000040730635422,0.5000040288090578,0.5000039851476349,0.5000039420701144,0.5000038995676485,0.500003857631347,0.5000038162524374,0.5000037754225531,0.500003735133101,0.5000036953758991,0.5000036561427175,0.5000036174255332,0.5000035792164309,0.5000035415077432,0.5000035042916315,0.5000034675605168,0.5000034313069481,0.5000033955232103,0.5000033602014575,0.500003325332328,0.5000032909003703,0.5000032568300524,0.5000031959182655,0.5000031902822236,0.5000031576499535,0.5000031253921478,0.5000030935347588,0.5000030620483364,0.5000030248033887,0.5000030002463308,0.5000029700757554,0.5000029402037878,0.5000029106952943,0.5000028815529017,0.5000028527732943,0.500002824351741,0.5000027962831896,0.5000027685627354,0.500002741185295,0.5000027141459158,0.500002687439636,0.5000026610616927,0.5000026350072221,0.5000026092715827,0.5000025838502048,0.5000025587384113,0.5000025339318984,0.5000025094260538,0.5000024852168127,0.5000024612996675,0.5000024376705909,0.5000024143254029,0.5000023912599726,0.5000023684705861,0.5000023459529619,0.5000023237034401,0.5000023017182034,0.5000022799935122,0.5000022585256714,0.5000022373110774,0.5000022163461311,0.5000021956274322,0.5000021751513535,0.500002154914768,0.5000021349141222,0.5000021151461269,0.500002095607677,0.5000020762955957,0.5000020572067275,0.5000020383379336,0.5000020196861708,0.500002001248545,0.5000019830220117,0.500001965003843,0.5000019471910985,0.5000019295809329,0.5000019121706298,0.5000018949575291,0.5000018779388722,0.5000018611121849,0.5000018444746334,0.5000018280239092,0.5000018117574413,0.5000017956725998,0.5000017797671938,0.5000017640386814,0.5000017484847555,0.5000017331029464,0.5000017178913334,0.5000017028473027,0.500001687968793,0.5000016732536845,0.5000016586996561,0.5000016443047931,0.5000016300668269,0.5000016159838109,0.5000016020536795,0.5000015882745413,0.5000015746443086,0.5000015611611007,0.5000015478230387,0.5000015346282193,0.5000015215748094,0.5000015086609522,0.5000014958850076,0.5000014832449715,0.5000014707392851,0.500001458366181,0.5000014461239952,0.5000014340110249,0.5000014220257033,0.500001410166222,0.5000013984313123,0.5000013868191739,0.500001375328338,0.5000013639572102,0.5000013527043965,0.5000013415683868,0.5000013305476644,0.5000013196409134,0.5000013088465611,0.5000012981634311,0.5000012875899337,0.5000012771248553,0.5000012667667622,0.5000012565143972,0.5000012463664453,0.5000012363216733,0.5000012263787582,0.5000012165365031,0.5000012067936971,0.5000011971490296,0.5000011876015145,0.5000011781497439,0.5000011687926692,0.5000011595291775,0.5000011503581414,0.500001141278399,0.5000011322888575,0.5000011233884947,0.5000011145761831,0.5000011058509785,0.5000010972117418,0.5000010886574989,0.5000010801872546,0.5000010718000003,0.5000010634947478,0.5000010552705426,0.5000010471264299,0.500001039061551,0.5000010310748289,0.5000010231654269,0.5000010153324924,0.500001007575034,0.5000009998922924,0.5000009922833047,0.5000009847472394,0.5000009772833476,0.5000009698906349,0.5000009625684735,0.5000009553159563,0.5000009481322006,0.5000009410165608,0.5000009339682097,0.5000009269864056,0.5000009200703592,0.5000009132193904,0.5000009064333288,0.500000899708722,0.5000008930486622,0.500000886450455,0.5000008799136592,0.5000008734376997,0.5000008670217276,0.5000008606651684,0.5000008543674168,0.5000008481282039,0.500000841944837,0.5000008358195607,0.5000008297503251,0.5000008237365505,0.5000008177777394,0.5000008118733026,0.5000008060225734,0.5000008002249349,0.5000007944799767,0.5000007887870217,0.5000007831453859,0.5000007775547335,0.5000007720142977,0.5000007665237458,0.5000007610824365,0.5000007556897935,0.500000750345281,0.50000074504853,0.5000007397988899,0.5000007345958798,0.5000007294390563,0.5000007243278878,0.5000007192618783,0.5000007142405216,0.5000007092633635,0.5000007043300445,0.5000006994399276,0.5000006945927177,0.5000006897878247,0.5000006850248843,0.5000006803034373,0.5000006756230193,0.5000006709832491,0.5000006663835865,0.5000006618238275,0.500000657303402,0.5000006528219801,0.5000006483790196,0.5000006439742357,0.5000006396072254


==> Data/data/simulation1D/strong-meson-Fphi-longtime.txt <==
1
10
3.0
3.0
3
1
100.0
501
|\phi\rangle
F_{\phi}

F_{\phi}
plain,T1,T1-plain,T2,T2-plain,T3',T3'-plain,T3,T3-plain,T4,T4-plain,T5,T5
T5
T3
T1,T2,T4
T3'
1.0,0.8659644713318033,0.9382010755773497,0.9542711262296162,0.8530893592963663,0.9901762113549867,0.8694008296948791,0.9077914683981585,0.9540950365459868,0.831713115762479,0.9613614216715481,0.8623825461306398,0.86540433455388,0.9365421336043022,0.802610903582084,0.9154267903467562,0.8439633088976098,0.8135512306745966,0.9015207335306614,0.7663728676358854,0.8551898141743332,0.8134681862395977,0.7546512992121828,0.8501111018209185,0.7234375600788239,0.7840466145379154,0.7707201488293998,0.6908738605374295,0.7845232954184014,0.6741749236702665,0.7055888338135006,0.7162423638810894,0.6240638216760481,0.707882371116072,0.6190086007479603,0.6232743072351827,0.6513794789436635,0.5557369464025715,0.6238900852956988,0.5585582834960817,0.5401905153979005,0.5782937944810906,0.4871286744247193,0.5364384067128684,0.4937718127722614,0.45892023644559576,0.49982356508502357,0.41927907305357537,0.4492489350672995,0.42601084677718215,0.381498831702806,0.41922801079774275,0.35313423928254745,0.3655908558750982,0.35705940451261164,0.3094427867451195,0.33987119440539487,0.28964157775637345,0.2881019218245991,0.2890420777781431,0.2438256612662479,0.26490549532411617,0.2298160434848623,0.21871287580941295,0.22426198615234466,0.1853770211734671,0.19700620364883503,0.1747595707161089,0.15865979669440705,0.1649883004755762,0.13458125819101757,0.13818976327834484,0.1256265749836048,0.10856028859078687,0.11323276943378037,0.09175714594466965,0.08972769668322465,0.08354134441625449,0.06852629212548225,0.07055332708070886,0.05710594629022543,0.05215104852425035,0.04948378490329876,0.03828747866271272,0.03791397189617126,0.030724689979845156,0.025327847355489135,0.02416548628402515,0.017304228050033784,0.015617814776835149,0.01258942336730914,0.00858885096678218,0.007918518657360533,0.004857080144250586,0.0033172289289410874,0.0025184692064152484,0.0008748263632207678,0.0006164960084102192,0.00010821957798168775,9.299565020427103e-05,0.00012755646030009228,0.0008816166346838226,0.001642578078056116,0.002137535410323261,0.004584672679210228,0.004788331072252898,0.007186069698291111,0.009912441389294181,0.009959529727834593,0.01514865285549661,0.015600952387103911,0.018344264052697533,0.023951900063245303,0.02252804291128354,0.030019558128699185,0.031390682559783764,0.03296078666526359,0.04201976033896759,0.03873507100637612,0.04745453478756123,0.05073663086182817,0.04973239913426898,0.06225858120625862,0.057409609229250376,0.06584710466252619,0.07203687501913209,0.06747116131191755,0.08285141558152015,0.07732299557456426,0.08380510359665937,0.0936077663006546,0.08511218009680546,0.10216269246426204,0.09720776679547947,0.1001937291410552,0.11380746643534104,0.1017111020364978,0.11884611898969698,0.11579610283097863,0.11414872257466295,0.13116688466347792,0.11643700031097828,0.13191027097017005,0.1318804769966139,0.1250664175678633,0.14450768851614434,0.1285670896641128,0.14074093389989084,0.14439317992450396,0.13257777215726674,0.15302862644595233,0.1374897618656042,0.1450859436060672,0.15249434632324194,0.13651348884955236,0.156347868632761,0.1427207531104172,0.14501205572910136,0.1556525502082861,0.13686725369930813,0.15449829594204764,0.14393331096156092,0.14084442064151592,0.1537006423973825,0.1337637040958017,0.14788149888697,0.14099753927224812,0.13309857521817006,0.14685352628890377,0.12743635216094062,0.13719213463007468,0.1340185219891705,0.12241349534490555,0.13568279140981684,0.11821782395567453,0.12332638655732917,0.12335996603683805,0.10949262500797217,0.12105241894955157,0.10654054553364335,0.10728737564430871,0.10964178580813475,0.095057767475895,0.1040268820318895,0.09294159783822306,0.09009792346615467,0.09370595763188719,0.07981796680333762,0.08576619791872295,0.07806280502113411,0.07272812475285242,0.07655268924655605,0.0644520862065161,0.06742214013292072,0.06263772133796273,0.05604210909050422,0.05925549035156115,0.04960052303026952,0.050047246440370285,0.04746095865493531,0.04076514992351913,0.042867264382634857,0.035859691965153796,0.03452470392003941,0.03334053855583798,0.027469092280497157,0.02832999374713378,0.02377344167687738,0.021523298547633178,0.021038501097682596,0.0165715494101158,0.01639891181016341,0.013818124638538438,0.011477734281063986,0.011207596771463114,0.008343258905239369,0.007589140190247852,0.006381255372168895,0.0045912488457119606,0.0043325565479899785,0.002918680321450224,0.002149086687126906,0.0017361860376029032,0.000855245587372705,0.0006838076254127168,0.0003067419256997397,6.088274348844438e-05,1.6499872169820878e-05,8.005805192662545e-05,0.0002899609270414329,0.0004004825463707187,0.0010645587262236673,0.001194241082054127,0.0019317254050532722,0.0029329592835365967,0.002985450563443754,0.004700368422575782,0.005066142778574118,0.005970891163795764,0.008166656667486973,0.007747243563646172,0.010363011986432443,0.011251659531771417,0.011690766905188995,0.015356549547526221,0.014279079881411555,0.01736194531007387,0.01920552411797296,0.018551413980963858,0.023736256922623954,0.02209101717594203,0.024982498091677616,0.028245770080822713,0.02600806284914156,0.032475361498531766,0.030622946571388403,0.03254254927875901,0.03759635152546581,0.03353244908442961,0.04075276423745408,0.03926324035563062,0.03943945390189156,0.04644229419723535,0.04062798415730766,0.047828960557502756,0.04737400915008672,0.04518287261049186,0.05399455546677074,0.04684101632827259,0.05310955819652543,0.05432312613936082,0.04941170809713251,0.059560526889351206,0.05177066679980368,0.05619196954668695,0.05952309644672175,0.05189674215418313,0.0626137254827062,0.055078978304112694,0.05688893915001736,0.06247694970244998,0.05253314810348708,0.06285333382010874,0.0565024901395438,0.055226802520130444,0.06283016978999362,0.05132768017675426,0.06024279346538996,0.05586666297935522,0.05142172345059009,0.06042433257418815,0.048384347894707656,0.05501858688163494,0.05310526230568491,0.04584123787070639,0.055343533047535406,0.04389119588142634,0.04766599481428589,0.048286187610579456,0.03895964572415014,0.04794149283746072,0.038110535119394044,0.03886603600176885,0.041642047307563046,0.03131446609385086,0.03883813499226522,0.03137528619688572,0.029423834501291962,0.03359869714132686,0.02346900355282804,0.028880135266877337,0.02409351060611327,0.020191087174951418,0.02479059792079215,0.015984485930050037,0.019068528015235613,0.016760520702772688,0.011994153629463848,0.016051158367798128,0.009404221694677512,0.01046430927246678,0.00997357355650028,0.00557629932672076,0.008370483236597085,0.004250727433443898,0.004087273664566634,0.004440083653688592,0.0015594549152256887,0.0028208126581191,0.001034038744159743,0.0008234183066203925,0.0009688956795790343,0.0004278999836365221,0.00045830588782391876,0.00026594655938884875,0.0013534187905473527,0.000436644827658127,0.002533040714568745,0.002215734634541092,0.002472158919260128,0.00611048342455244,0.0037269620123709154,0.008114823750097193,0.008802812403534878,0.008193712137311019,0.015271010102583292,0.011647266879706398,0.01733221130430375,0.020629643811967115,0.017970743877561438,0.028776069912570926,0.024833985247311955,0.030293745240481486,0.03776497449200768,0.032305442704548167,0.04637653431316564,0.04366088793617309,0.04707997740173113,0.05993508942686887,0.05160562460945463,0.06769113887329749,0.06816638984664922,0.0677518160993283,0.08656196511098456,0.07611507292285637,0.09226613194217437,0.0980138398534038,0.09234165948467489,0.11683218244245762,0.10584088925454235,0.11962714370096396,0.13249385006578152,0.1208270216427363,0.14978344575881797,0.14049101375631817,0.14931701573481404,0.17057001325404764,0.15308926780216547,0.1843948327138967,0.1794358161560585,0.1809161014966874,0.2109608874678011,0.18886327006706718,0.21966949720944917,0.22170512996320296,0.21404362950091832,0.25224489361626135,0.22768703913438884,0.25470220968926666,0.26602602428189304,0.24834069012536297,0.2929729338668701,0.2688627064105668,0.28872693169334973,0.3108984891972555,0.28343787013915533,0.3317756829719783,0.3114402380959519,0.3211413984900451,0.35469904632370297,0.3189134704278857,0.3674560540179569,0.3542321037574056,0.3515074838852356,0.39579871638330655,0.354250838059574,0.39905993155977054,0.3958614154070268,0.3795287587274909,0.43268208318026835,0.38880456348822895,0.4259196865761966,0.4348398706675532,0.4050098624858035,0.46405629887515126,0.4217844342407018,0.4476667437489074,0.46966739120162315,0.42780508692881936,0.48894044499172035,0.4522632830554013,0.4642127554540111,0.4989433710069362,0.4477650255551091,0.5067263547982958,0.47921124377740565,0.47570332709978297,0.5214788068911524,0.46469003587605534,0.517203459348565,0.501555528585893,0.482452184895875,0.5363977440131227,0.47829805702831374,0.5205440076524964,0.5182619373186748,0.48486583988996806,0.5432153844136035,0.4882127516392915,0.5172508688823225,0.5284312454928097,0.48336890781871844,0.5418805711323436,0.4939763223319571,0.5080761561648524,0.5313997978380111,0.478339029061178,0.5327739363234001,0.49508920482775354,0.4939230670797704,0.5268297392284849,0.4700588518118097,0.5166598341626174,0.49107522601279086,0.4757446116011359,0.5147723666142858,0.45869130643325035,0.49459842912080476,0.4815653801053219,0.4544516005492383,0.4956900812181225,0.4442829030635429,0.4678314439655517,0.46638721202570765,0.43083956636831383,0.47042881398897884,0.42679688059743254,0.4376590768834833,0.4456422467787458,0.40554139775384274,0.44014218522990045,0.4061730307468968,0.40532560996873795,0.4197532745036,0.3790098521807803,0.4061785467058497,0.38240463491783194,0.3719277468534803,0.3894675612423129,0.35153127522524763,0.36994970593790966,0.3556172485617556,0.33835434026983263,0.3558105237328988,0.32326802893608875,0.3328032427015132,0.32613135339497623,0.3052607422522353,0.3199952134568177,0.2943222634465553,0.2959179075734045,0.29449252765415423,0.2730765799505656,0.2833033997818539,0.26480884891616413,0.2602347360808813,0.26145880093004076,0.2420422768152005,0.24696088012354656,0.23492221037800756,0.22642802639820467
1.0,0.8659660549826325,0.9380487357263916,0.9542462035405652,0.8534103774834634,0.989299014566874,0.8701101469141689,0.9077474639577904,0.9527245049276583,0.8339185812732322,0.9587237225934018,0.8632351685405982,0.8672303891748186,0.931772033893232,0.8074277964778296,0.9121177700535911,0.8427562119029763,0.8192977452548711,0.8924692490445884,0.7727619662062308,0.8539648037600267,0.8075080678090737,0.76518711716384,0.8382066318883943,0.7286758446302724,0.7878739538897828,0.7585535267639667,0.7050157028739263,0.7732034361882656,0.6750204934354993,0.7159809866230429,0.6988443624227736,0.6387957427891047,0.7010444228908081,0.6133503654798667,0.639343985934651,0.6319976618004508,0.5674573588355092,0.6240367308350991,0.5465625697854433,0.5589297069734986,0.5610436686923047,0.49326329050642065,0.5435425482075246,0.47783739082272325,0.4765502776689583,0.4878699511907611,0.4193399037159589,0.46090919182111717,0.40961362704647064,0.3951327745441928,0.41353665528971306,0.34866945854227005,0.37833879128401027,0.34319056208729504,0.3181223401533058,0.33914142965301997,0.283233725548171,0.29906764683039516,0.27907487902482175,0.24844847554142463,0.2666274356083709,0.22378415384881323,0.22667740681428533,0.2177817823027232,0.187761018346795,0.19893187300564363,0.17025839962926698,0.16401433984995556,0.16056794825980714,0.13634213857952776,0.13929565300243965,0.12253597976044447,0.11245541078191698,0.1095747154309741,0.09361384572200579,0.09019668127827174,0.08108367367705116,0.07190599398437253,0.06721964600867197,0.05888060305607318,0.052641089299937945,0.0470790079935956,0.04137987689115083,0.03524505579153209,0.03189557424165236,0.026194035912711522,0.02190561458615127,0.019741162168736393,0.01409182351553733,0.012943066769731178,0.009577907006204183,0.0063792936997755425,0.006202482757086958,0.002952995033346849,0.002413724471975947,0.0013859543730162325,0.00026859143863307397,0.0003501018997449246,0.0003400131579199781,0.00021256762461998734,0.0005041319323121046,0.0023962281052982825,0.0017608542102938486,0.004721394251437086,0.005459445528942265,0.006063046894316772,0.011154593306599635,0.009564417405924744,0.014844570879781674,0.016672087443782596,0.017061135102339652,0.025034965656398796,0.022328613243783962,0.02960178916888672,0.03224290015545093,0.03204427659415613,0.04282709410458263,0.03835214129777805,0.04763635487599086,0.050852462720810135,0.04916429745197129,0.06339128928074142,0.05612976037536837,0.06710578161797742,0.07154003361591567,0.06659809412210488,0.08523472801889802,0.07466517069914147,0.08589002237420777,0.0933811923556162,0.08302662269028084,0.10632605789691182,0.09342202945399611,0.10213869377579615,0.11502451098729864,0.09786419672210012,0.12441494233858712,0.1119178603572046,0.11478223104596805,0.13451976453206607,0.1110987204077344,0.13768867177764427,0.12922323789641194,0.12369309193915326,0.1496884914846837,0.12281201150025313,0.1453265447790376,0.14377652133051025,0.1294184561829839,0.15884020725384798,0.13265504877314005,0.14761902236054583,0.15374353727158074,0.13262565922228509,0.16136122018272903,0.13965194692833569,0.1456118377972597,0.15772206942128347,0.13356137122651282,0.15782454407416202,0.14252318116258755,0.14048094860522642,0.1553239736529776,0.13186344713956183,0.14959280920662488,0.1403264778865439,0.13297737581759494,0.14728669618324872,0.12686060315710979,0.13815621745528847,0.13298050892576552,0.123260546704841,0.1350849555849015,0.11813878264944838,0.12457653500232864,0.1213577966046755,0.11119725440220289,0.12028473700689807,0.10597342734095748,0.10935045216548465,0.1069271881811976,0.0968661727498554,0.10401445495629885,0.09137183252137374,0.09272450754895241,0.09116723567558505,0.0808865670178649,0.08686411823638845,0.07574068584859216,0.07515659222166773,0.0750928852329841,0.0643800131192145,0.06922387281003865,0.060383037697195885,0.0575447449481237,0.05918751790570856,0.04863892001048323,0.051726138215936156,0.04610928523913686,0.04108858113273961,0.043752930253397715,0.03471077179414357,0.03540209793394757,0.033203277019572076,0.026926905005395525,0.029345887861190887,0.023123652409185184,0.021451721477377252,0.02175596050246307,0.015788725790264926,0.016908528826395826,0.013914238016083958,0.010831856563750006,0.012076775739385457,0.007843409143036651,0.0074958338089971144,0.006939634539532176,0.003941212395499867,0.004821907857366304,0.0028262630191428903,0.0018317275270502145,0.00222941959208469,0.0005733915297456457,0.0007387582558164906,0.00035776171800840225,6.536236633234226e-06,8.879977817440279e-05,0.00014661870194339306,0.0002425064874170781,0.00022949865498549945,0.0014930947017059947,0.0008785361559538247,0.002056497639310147,0.0031362876294160286,0.002447762992619039,0.005452172419575621,0.004658318083156888,0.005912217100793987,0.008658932206696059,0.00702405095912744,0.011115972746272653,0.010963446925449542,0.011508540776858001,0.01582303490777937,0.013693115437029398,0.01798569062935038,0.01887924743048821,0.018599774118532083,0.02380556164119324,0.0217728219415927,0.025734825384715172,0.0273786366688033,0.026677607216579698,0.03210779224808195,0.030279072867799565,0.03395479160152581,0.035692725265828534,0.03492213155093196,0.040395583151169125,0.03824859099909357,0.041979093787535796,0.043434050320268244,0.0423738166333037,0.04820877541645469,0.04506350383419466,0.04892458506573854,0.05038946033627584,0.04824393600543295,0.05481414895050225,0.050530532863354315,0.053932307061014095,0.0561929730447862,0.05217376187630393,0.059325977619308454,0.05464648401914338,0.05647656933073768,0.060179891876542276,0.05424613422306879,0.06102073133822878,0.05725574763849811,0.05655325691945962,0.06155030493928128,0.05472158046395305,0.05966061675524589,0.05789619715304789,0.05460045907414594,0.05973885608370167,0.053702641459282455,0.055622769894563606,0.05596368437084004,0.051183749653444785,0.05476271317115483,0.050990685251589195,0.049724150422188876,0.05109133447345667,0.04666960384562686,0.0473207003864314,0.04624026546280262,0.042838344481278205,0.043505995117358864,0.04111640811028223,0.03854832236384408,0.03930891185549577,0.03556719246091799,0.03412292018246354,0.03443652090632796,0.02957166834555694,0.03058557240882363,0.02817618893700164,0.024279971918302,0.026706794370628974,0.021166474205292784,0.021079852551719108,0.02078717743715213,0.01526574210793939,0.018435754487562437,0.013730157805170316,0.012177750583646969,0.013662407489055731,0.007968821466498244,0.010618417661492853,0.0075124283514212695,0.005202191446530849,0.007397202500688701,0.0028647845132774483,0.004518775472244522,0.0028880954488252125,0.0010851214153300287,0.00290605968145969,0.0002653782864867698,0.0013075126403418022,0.00048122340821323776,0.0003597947435000906,0.001202203661191597,0.0005778818559291907,0.0018128394566438001,0.0010676854200941167,0.0033967077672225994,0.0031162942960702,0.0043698542563947364,0.006548562615302976,0.005322019261137538,0.010625252915067879,0.009167715097788557,0.01219354766616377,0.015932637897836947,0.01359665621508492,0.0225337703120267,0.01968096210786349,0.0242923743464783,0.03045250510313468,0.025924844703585498,0.03942082533639532,0.03502038978180372,0.040426560678235225,0.05058836324038918,0.042263521243117136,0.06106152222060866,0.05570983303925236,0.06000577058720842,0.07648805164690572,0.06278328905706991,0.08656828409971384,0.08228142085723128,0.08247736505699413,0.10758595053039807,0.0879652405150787,0.11464017431457668,0.11487680053545019,0.10769845196972806,0.14247437698736773,0.11838657038127096,0.14409823996310675,0.15281526704744663,0.13602740539458255,0.17922965708274924,0.15425757741918436,0.1743586971878089,0.19445335573688377,0.16805197117770768,0.21605927769579822,0.19494681704668104,0.20554306314982795,0.23754083889703254,0.20406383405369302,0.2518661122808752,0.23882769634803055,0.23816650024538905,0.27991968962698976,0.2435441133773752,0.2863956068994416,0.28364748430579056,0.2725586713121268,0.3201278693191366,0.28500338775403006,0.31992169030973777,0.32724402389259505,0.3083088786077327,0.3575572741182811,0.3263736877616784,0.3526573814696611,0.368142033158702,0.34409252448018834,0.39214290984348016,0.36575260691727157,0.38419247632028,0.4056685570502099,0.3780840420699931,0.4238018330192024,0.40199151525754956,0.4133124993120052,0.4395954698467705,0.4087419609442937,0.45192351383007134,0.4347462922672662,0.43841383205201173,0.46957728177558067,0.43541494911771644,0.4752323559798042,0.46402280294109416,0.4583104408590715,0.49470395296030995,0.45835015126929024,0.4922177788561523,0.4895413682967989,0.4728607555765501,0.5134534310888466,0.4781417427940911,0.5019411244195388,0.5102835748757535,0.4829603967603814,0.5241879985381351,0.49498575747914814,0.504660971987829,0.5245031814470221,0.489928674151531,0.525986906941803,0.5081482736725926,0.5018140155148343,0.5303056164004739,0.4946749158104667,0.5192711503388421,0.5159500941622329,0.49537130876664126,0.5265518315881041,0.4970747279478336,0.5057726250234182,0.5163712038557879,0.486960325634601,0.5135273321011593,0.49587329597016216,0.4878778165432207,0.5080180250624067,0.4771830503862288,0.4929294704807622,0.4892356582487527,0.4677431286694901,0.49087126220054494,0.46543797296230716,0.46721833485479614,0.47571108139461526,0.4466009346739684,0.46633785786363596,0.4503714943871617,0.4387491208326131,0.45503662314422455,0.42453413025063047,0.4366412144387896,0.4307644089537115,0.4091034840891657,0.4282731867548848,0.4008275618320086,0.4039864942159841,0.40632331473606514,0.37886206789401433,0.3972671761532521,0.37473133476934384,0.36993574691877307,0.37787401370701024,0.34788949085555065,0.3638646933149996,0.34616838790407406,0.33521627475880655,0.34690947656281657,0.3159747139373511,0.32932992751677187,0.3159254625813203,0.29999305700516044,0.3148779226850082,0.28341598356473874,0.2941964498671485,0.2852690277373594,0.2644337819476157,0.2826496925663746,0.2511499016902702,0.2585636930856686,0.2553257351678193,0.22918718051070996,0.2503964866463023,0.2203877313068112
1.0,0.8450406390880132,0.923284867517729,0.9550779276652988,0.8295073803127194,0.9923011615386291,0.8686382553980599,0.8890036953679283,0.9791301546879503,0.8238381381774663,0.9705557785664162,0.8970799511577522,0.8571791660120345,0.9909633297741646,0.8283943170402838,0.9384243002421091,0.9259228652410231,0.8317096028980222,0.9879854731387389,0.8421175196195542,0.9008873081257252,0.9500430104484384,0.8151118699290114,0.9701817852967676,0.8625498703782275,0.8630945884212418,0.9645577366904245,0.8084604232324968,0.9400695474845221,0.8859478089442403,0.8294519678801603,0.9659290040187594,0.8114290575266244,0.9019504564291205,0.9076472964476896,0.8031164653985368,0.9528478647682794,0.8223397960894088,0.8608122122529295,0.9227816583460873,0.785840375195859,0.9265185981629565,0.8382453890967638,0.8213091417886426,0.9272662684376396,0.7780000622647205,0.8902275912956941,0.855166828636215,0.7870908251401849,0.9187472392002604,0.7786725881882846,0.8484184512480407,0.8686101103798236,0.7605121279710375,0.8971349275545254,0.7857235039977852,0.805668990157971,0.8743658685962474,0.7426025965591586,0.8645012532335332,0.7959724368049421,0.7658989551725696,0.8694024354761488,0.7331459382004568,0.8244178408430525,0.8055474774786069,0.7319355856233689,0.8525328332537938,0.7307846132984716,0.7810414368437479,0.8104833480298984,0.7053834411961182,0.8245897384080132,0.7331579971780103,0.7382813955723005,0.8074754171026824,0.6866682930561767,0.7880622689491339,0.7371478382024612,0.6992470576051717,0.7945615693614432,0.6751455829042043,0.7463823095241896,0.7392991980567701,0.6659994328825047,0.7714806054530705,0.6692334543749721,0.7031479635799045,0.7363999972163412,0.6395222098782125,0.7395841258451104,0.6665976609631183,0.6615122194186687,0.7260855954933925,0.6198052851498129,0.7013733548813789,0.6644412365133345,0.6238284150880918,0.7072729677202638,0.6059712426017911,0.6598649742276063,0.6599172539236919,0.5915264155961611,0.6802779437166608,0.5964300101023381,0.6179989932511777,0.6506062545773996,0.5651395081398446,0.6465999768362417,0.5890847594010459,0.5782195828000336,0.6349342495560658,0.5444057681689097,0.6084846670275439,0.5816124932817365,0.5422589061293093,0.612404564195863,0.5284009571572201,0.568426065576814,0.5718065559429986,0.5110856938355989,0.5835832032413789,0.515695127566739,0.5287434223365362,0.5579208073361558,0.48495696204459343,0.5498688760314969,0.504543227342168,0.4913005751747685,0.5389314889299537,0.4635203091994903,0.5131421640848874,0.49311447047865153,0.45737338574336056,0.5146509502539469,0.4459369002494245,0.4754006558024197,0.47974317171539405,0.4276328685001012,0.48567546271847073,0.4310165766790338,0.4384597399658808,0.46316173628655405,0.40220000098588576,0.45319890233319715,0.417367976124682,0.4037571075909939,0.4426695180863037,0.38073431799254953,0.4187533396367143,0.40356597130892863,0.37226227187611327,0.41820311917694364,0.3625329474604727,0.38394169375769743,0.38832932151212185,0.3444690656032626,0.3902973955286312,0.34663247107689016,0.3502135709090477,0.37068932852419245,0.32043998591774064,0.3599516650648355,0.33191758542653205,0.31871292558017383,0.3501217759501482,0.2998739465426312,0.3284348676898054,0.3172442044441893,0.29020306861458744,0.32661392901470526,0.28217970326268976,0.297072939562077,0.3015788460857062,0.26505635301057934,0.3006476626397093,0.26655114838270716,0.2670601103662401,0.2841430268220036,0.24328626956462102,0.27309756064627516,0.25205202201803295,0.23932405443630053,0.26453700457642515,0.22460001695134685,0.24506433180907256,0.23772081680951287,0.21445662564474818,0.24280959610980296,0.20845819148616715,0.21768153870928927,0.22269899399025606,0.1927037062828047,0.21944644897661056,0.1941404319352043,0.19193974077780263,0.20636927030122626,0.17399605064924,0.19526932215987167,0.1808253317855712,0.16856324861234312,0.18847307626407012,0.15800141826173247,0.17126729398063684,0.16769394309660632,0.14795453625858504,0.16916775363607395,0.1441856306661844,0.1484047340137838,0.15405609329245765,0.13019947760824319,0.14899341975268549,0.1318813708149659,0.12745770341573878,0.13948019561154396,0.11511272169451646,0.12874750390029105,0.12037172389217869,0.10891600968995915,0.12388930060897232,0.1023012471058444,0.10930061063258428,0.10899451052334344,0.09296048769881111,0.10758190582857632,0.0912331057292042,0.09141136764139957,0.09726083433972739,0.07949931326838504,0.09115503861105914,0.08131056310611703,0.07559545493045801,0.08496132021856782,0.06823526627817805,0.07534540141254827,0.07195401290454284,0.062076542461010506,0.07221891861374882,0.058740005191723565,0.06084182672218405,0.06269889162569807,0.050811695990793895,0.05945342482272785,0.05052492334828902,0.04813467183350847,0.05329179028817006,0.041560815763675915,0.04725547978084286,0.04311098663378082,0.03744624496195787,0.04375301618359737,0.03396745588112905,0.03621171497666403,0.03610348039741728,0.028745860403551076,0.034367978265936155,0.027631535766711155,0.026748697341439677,0.02926800940034329,0.021819935743445575,0.02559212212575056,0.022170921226770255,0.019051570346644855,0.022586160155221496,0.016358176864550926,0.017897108683570112,0.017277972576652454,0.013072059767940458,0.016257748728192516,0.012028801588320296,0.011621116274903667,0.012773576005868075,0.008599263493467062,0.01062840369757777,0.008534839263972787,0.006885180655735965,0.008646953060986888,0.00534999732778684,0.0060581245308732636,0.005656561480408133,0.0035994115596463252,0.005056078571654501,0.003045527423141422,0.002785256322095397,0.003285778151016013,0.0015364217096378082,0.0022675577544706183,0.001462918667272821,0.0008485626336464702,0.0014473059919478083,0.000425865639384364,0.0005437566154254364,0.00046544639050062473,9.746959562063612e-05,0.0002902528580816297,3.176293499448552e-05,2.2737315910229412e-05,1.9933699964587086e-05,0.00027155042056370784,3.143366910354798e-05,0.0001979503451585707,0.0006509988301295145,0.00020095085356363414,0.0011009544992258212,0.0008550267448758777,0.0008665348821900598,0.0022025225752116,0.0011705469766892802,0.00238462098094809,0.0028067175754720687,0.0020797253254223945,0.004368231363385642,0.0031199434311458283,0.004029038284565243,0.005738286434183091,0.003968631373626223,0.006865510240120259,0.00617617004624245,0.0060537140577355715,0.00933778726674557,0.006721968357709627,0.009519421593580334,0.010306562928546235,0.008577335133348293,0.013232078250363787,0.010524278377756505,0.012295223566756129,0.0152730865055837,0.011792196261695384,0.017109446330077792,0.015466168905791566,0.015289880866629909,0.020672739135772424,0.01592329255040533,0.020807910784067272,0.021455282287904845,0.018701309597162073,0.026053997367471625,0.02116366519148533,0.024344054872589036,0.02817630328964689,0.022788111021011824,0.031056083120780533,0.02758740372917705,0.027890750288989498,0.03513755960583692,0.027819946194710406,0.03550997486555937,0.03506469477455458,0.03172799625046651,0.04179886860797065,0.03401148773547071,0.03946878778239884,0.04322327210860327,0.036186413178903684,0.04772878793852772,0.0414392977241788,0.043174199019960266,0.051495120912675205,0.041588565571328,0.05272415185983445,0.049960695838641864,0.04698822522633934,0.05924961401950514,0.04818266930748487,0.0568497988698497,0.05917377440873362,0.0513182159738569,0.06596626114932977,0.05606538577402828,0.06039957050415424,0.06845778303171673,0.05654731003239654,0.0713766173088011,0.06510620983703104,0.06381067484219664,0.0771027436786425,0.06296783177965093,0.07552238207197613,0.07490549052714117,0.06756821988305627,0.08449063001517183,0.0707118664636743,0.07872055417927395,0.08482359321557506,0.07212167705296557,0.0902591750772467,0.07968408108562072,0.08146592917835443,0.09409740862301025,0.07781607456796147,0.09438596922690386,0.08951967594083243,0.08431523132623095,0.10201900789446133,0.08483096710932367,0.09716985601150971,0.09960034491055683,0.08778604562970957,0.10811509056833442,0.09312470446793315,0.09913187682518051,0.10914969112386551,0.0922819301371235,0.11226015562302395,0.10239612285807777,0.1008831790705979,0.11739669280229739,0.09803819157300396,0.11468576968713297,0.11208878068758682,0.10300435577124875,0.1237590751483113,0.10507939263752761,0.1158941286357265,0.1214609272671438,0.10595935747834682,0.12798174316322403,0.11318923672834927,0.11651949343578274,0.12972242033903614,0.11004380611222003,0.13018118468260897,0.12190751103867867,0.11718989100256524,0.13620718185791,0.11535500609470092,0.1307865801363786,0.13057490039722697,0.11842544702142474,0.1405259550690757,0.1217734630336478,0.13040962747261783,0.13843612423681328,0.12058285687800127,0.1426454768930854,0.1289584748211935,0.1296966114564927,0.14478716463141525,0.12383384783927245,0.14286831449848816,0.13637236610218584,0.12921039831349418,0.1491265863991004,0.128159067373602,0.1417280359595939,0.1433483697371249,0.12936456875439578,0.15126051273439867,0.1333477110123051,0.139845785150808,0.14920251416494373,0.13040332792999604,0.15132448255113223,0.1390083778763636,0.13780136837632045,0.15336707951020612,0.1324046735544014,0.14971813065393488,0.14460586125241792,0.13605355610911535,0.15550586193947225,0.13528677131283687,0.14698379955624333,0.1495341391580594,0.13491343702152975,0.15557167363271807,0.13881276811349,0.14367899474852192,0.15321935098080713,0.13455009711763807,0.15378704428260104,0.14260448938623574,0.14028537611413588,0.15522774572705486,0.13500230486724926,0.15056077761777442,0.1461797814082868,0.13716979405568647,0.15534438452262334,0.136182173407571,0.1463785959765717,0.14901933090396263,0.13458386985763685,0.15359612748998114,0.13787471340231058,0.1417105857241821,0.1506527529170088,0.1326753067052456,0.15021503453623908,0.13974773360125126,0.13695973898384586,0.15074052173114488,0.13149101559983714,0.14556364727671123,0.1413844728393194,0.13244824163475946,0.14912629380465098,0.13096940746011146,0.14005613272764716,0.142340202014971
1.0,0.8450422236168015,0.923134693055077,0.9550491617069847,0.8298256513019981,0.9914221805807687,0.869314401988143,0.8890327791894401,0.9776474788763372,0.8260190557895122,0.9680280851536346,0.8977055690933413,0.859276623028012,0.9857791770787362,0.8331293771603708,0.9356738929042879,0.9238210045984736,0.8380533770154057,0.9782562665794531,0.8481518104188621,0.9011309733128221,0.9417573112552241,0.8266950128941168,0.9578999681734653,0.8664340726544871,0.8697539710609394,0.9480552162667388,0.8240673133514347,0.9297276922809002,0.8830405002703322,0.8444271693259234,0.9424705021784154,0.8274458217769678,0.898665896329499,0.8941982732743726,0.8257283297248703,0.9271506175020235,0.833614749514284,0.8681138010073739,0.8980722963075158,0.8127757537119992,0.904996396061621,0.8398584033121568,0.8397392472702759,0.8944639107713237,0.8042386273616934,0.8783740214692974,0.8444068376928526,0.8141298055450273,0.8838350321185047,0.7990732851667937,0.8487889452780358,0.8461448922514614,0.7916766857122771,0.8664931480009468,0.7966592657443926,0.8173791220004961,0.8439170531931566,0.7731279106288553,0.8425073510812809,0.7963135193187764,0.7856488770197055,0.8360663201530488,0.7594897840919992,0.812318635020266,0.7965597758677885,0.7558240132958342,0.8206816196378584,0.7513451765453667,0.7775043659604727,0.7947245445740702,0.7305109600618636,0.7965382682943662,0.7479989071699511,0.7410283822929618,0.7873058707418972,0.7118154385713475,0.7641746927463671,0.746962241117173,0.7066566122179073,0.771170823766895,0.700381369041231,0.726307705713921,0.7441892194837211,0.6778121137972223,0.7450674357387903,0.6947869963104238,0.6871532455241046,0.7352343635595613,0.6564684736935872,0.7105056763567533,0.6915876289034333,0.6509963726868601,0.7170098442491367,0.6425176991421112,0.6713027876440824,0.6861887019109959,0.6208258174004914,0.6892121794597799,0.6337437998003261,0.6320191994333176,0.6744639786655593,0.5976169112686683,0.6544193491019892,0.6264375832142255,0.5962734963323909,0.6544459848275596,0.5803312791544906,0.6167328821041113,0.6166449668444706,0.5657924517106263,0.6270239085918662,0.5664672761052002,0.5799090373891245,0.6016907572247828,0.540370910622371,0.5951211112389477,0.55303226957604,0.5460964397586656,0.5811461234043069,0.5184611569829102,0.5619735507919414,0.5377170240332394,0.5156090002319359,0.5565510416143503,0.4980765636398645,0.5296822708872477,0.5197432400503943,0.48749396626949903,0.5301147757561293,0.4777364150089636,0.4987392613808801,0.49982198804452693,0.4604545154138541,0.5033592487695775,0.4570800556143487,0.4684660130759987,0.47924281998623425,0.43373059455990726,0.4765127700891406,0.43678622925734406,0.4379184362970778,0.45877472429165456,0.4075740002486512,0.44879813169935945,0.4178264032476123,0.4067672950165917,0.43810123654167454,0.3830673352736016,0.41926986477446215,0.4005672067340881,0.37573243121147926,0.4160358310930238,0.3613885405517491,0.3876916134741209,0.38430381101848793,0.3463436338406132,0.3912963259813495,0.34299188320718643,0.35497580921968874,0.36746421403407387,0.32017785264804466,0.36337785104753784,0.3271952198618664,0.3229319065140171,0.34834142578338456,0.2980495366394724,0.3330267071558116,0.3123689801452238,0.29348218989988617,0.32596391682485,0.2796066569622306,0.30202114797815033,0.29661386430964926,0.2678357133276352,0.30062289004759746,0.2634880398750196,0.2723957010039503,0.2786035419189208,0.24606887464890134,0.27373044114552575,0.24792795662553527,0.24560237835212212,0.25815212759099504,0.22724615880849097,0.24710293430197516,0.23153374107423497,0.222067808812112,0.236165067956301,0.20995096834121424,0.22214549811527373,0.21385410542409786,0.20127649117776858,0.21401751952567283,0.19297786968182526,0.19940524105200946,0.19540342792875592,0.18223406316942645,0.1928009092192026,0.1758639021948791,0.17863119886767936,0.17713618605683812,0.16406753165995955,0.1729060355662937,0.15895507800041458,0.1591851623318244,0.15976261709963024,0.14648892584786477,0.15409300921224295,0.14296360241743875,0.1405541871430864,0.14336903398516618,0.129868026274575,0.13588660838554736,0.12834304692748652,0.12272305982032047,0.1275156011767833,0.11485659744781503,0.118031208718662,0.11492502038185798,0.10620952923824736,0.11165681464201677,0.10182430293074585,0.10077300552809605,0.10202110025647754,0.0917251672886732,0.09559611741162698,0.09050232262905451,0.08482219855811797,0.08886962424464656,0.0796755991487415,0.07972143419336702,0.08005343774457094,0.07100559442162835,0.07513556242024193,0.06982924648719202,0.06489400796670326,0.06950150905999543,0.059815793343838054,0.06117219923874862,0.06134967199289068,0.052053822096855946,0.05826792024957296,0.05112773348138275,0.04788750235389206,0.053161364607939104,0.041780823554751836,0.046510902494532776,0.04422191194326998,0.036296628639062696,0.04446427629644891,0.03405990854899505,0.03505191309150317,0.03807779235540328,0.027051000538688977,0.035136240578723714,0.028330120645317536,0.02492303379834889,0.03180600710522405,0.020219488458169774,0.025777316418526094,0.023737587165489644,0.016843633695912474,0.02503899666498413,0.015374040876559022,0.017340210446725225,0.019470980583743473,0.010963537778270182,0.018072389184580435,0.01184390669966325,0.010595055932039086,0.015067285244118062,0.00695457475063724,0.01164248586967167,0.008988427209429698,0.005801037553554617,0.010562289067180219,0.004282232130513533,0.006474873427375177,0.006404232582914189,0.0027443349423603553,0.006388622052827904,0.002459644417333815,0.0029269475742961246,0.004013887089522319,0.0009992231476026626,0.003073922566021633,0.0011914416062400726,0.0009399049318280421,0.0019999452343300644,0.00017966025838895297,0.0009550762160694347,0.0003957932523750551,0.00023253106279837732,0.0006234226747644116,5.793157198618861e-05,9.796036503483254e-05,0.0001248026533940545,0.0005197194612994132,6.0405538086400295e-05,0.0005513544359459382,0.00040873578570706795,0.0004404509576379363,0.0016097128112377086,0.00037585524066469116,0.0016348989031615667,0.0017715087663422535,0.0013415022838296356,0.003376877606872617,0.0016141413421863807,0.0032534200512381747,0.00408080094227756,0.0028079878957805553,0.00568955626110338,0.0038681831923574675,0.005303103980805969,0.007175126359802551,0.004922585497194759,0.008375171980777016,0.007215471462126479,0.007712632377608825,0.010776745789850934,0.007932299573469023,0.0112610873174155,0.011552273601863176,0.010579687294067271,0.014529945400490206,0.01212833872396842,0.014278953273385355,0.016484948182078026,0.01424534833321547,0.018136389177964618,0.01756762500647243,0.017584458032027586,0.02141931381214844,0.01917629322910278,0.021509965416424266,0.02384226048651708,0.021615439664022254,0.02582345535865455,0.02563132837484261,0.024877498123755018,0.030136315760245502,0.026987895234532384,0.02949327289071177,0.03330130581628727,0.028789214472792545,0.03559423738363374,0.03417131676589588,0.03267304030513608,0.041244708093694224,0.034001818011642836,0.03975382967558873,0.04305957595184801,0.03600969557872274,0.048267999636991105,0.041187420904311406,0.04276531163362771,0.05275844420670707,0.04038313577021281,0.05351881103739588,0.05051390030128983,0.04532326244552926,0.06186031376135365,0.04662795711706738,0.05688464972782984,0.06133726179237841,0.048415089729761676,0.06909460437313847,0.05516931664226526,0.05899149341499645,0.0723097424859235,0.05299993440030127,0.0739135423071026,0.06571540760209282,0.06089480697552377,0.08193665250726721,0.0596817712133047,0.0766580284486287,0.07724602468219963,0.06366819286911919,0.08923449170700068,0.06846344465878228,0.07829179568520751,0.08839674215918888,0.06804592480762324,0.09407280422320363,0.07872228585424626,0.07992868834446104,0.09802795531930736,0.07421974850094926,0.09705541708323678,0.08947471958913575,0.08240066201056524,0.10561951353656784,0.08186374397520459,0.09909601559424831,0.09979380364215334,0.08603492845185151,0.11128588354310288,0.09038129981393359,0.10096265035572996,0.10911905380867558,0.09070781858604655,0.1154751664496732,0.09923189550642056,0.10302451028450034,0.11728280464386784,0.09611474496115399,0.11858900747787489,0.10813189077863411,0.10530011159410926,0.12427846912933081,0.10207542093891203,0.12077515659835952,0.11700433238676748,0.1077279446177923,0.12996827768370023,0.10867741582093253,0.12201115274604622,0.12571065441035226,0.1104506220361547,0.13397964722303204,0.11616196578555832,0.12238511218816536,0.13375122798612854,0.11391768929638653,0.13591224519031153,0.12459171281859219,0.12234032959844718,0.1402015424098224,0.11873560975779485,0.13572367955651263,0.13347274574339552,0.1227005044735124,0.1440426943253962,0.12530942982548504,0.13399634244782924,0.14161341673041966,0.12445300262860533,0.14473847500115478,0.13341247283546073,0.1318824121040184,0.14745447554069718,0.12837091808546502,0.14266333767982883,0.14193451387224656,0.13076315712222603,0.14978987002674526,0.13458489340895285,0.13907604875378315,0.1490913167520452,0.13179133947289803,0.1484365300483098,0.14228259786032932,0.13567082161082988,0.15313556004398182,0.13546102813399777,0.14440077596547543,0.1497885850459451,0.1339726991813276,0.153194116537124,0.14132514692359563,0.13945743260158402,0.15514617762734678,0.13482876140435918,0.1496981398811279,0.1480248956958664,0.1354233133199384,0.15695632372118246,0.1381353103723107,0.1441587096232122,0.153741205891276,0.13349363438132608,0.15498004771840151,0.14288924155763955,0.1384649208728471,0.15691701615094214,0.13388928286719237,0.15016401440299404,0.14759304151263736,0.13409677033678835,0.15686341796596887,0.13591414501443927,0.1441226063845197,0.15086556746578608,0.131613520167495,0.1539295920679943,0.13838171494938278,0.13837972951877336,0.15194965568533939,0.1306184726902312,0.14919574246735162,0.14019886854078645,0.13374622865323715,0.15087338551455912,0.1301786918297342,0.14388013063399985,0.14079666829225412,0.13012951539846723,0.14824309017765455
1.0,0.8659660606191545,0.938048970049793,0.954243573583931,0.8534136802735937,0.9893008483051516,0.8700941146609629,0.9077810244853143,0.9526883131685911,0.8339193981313257,0.9587918513410548,0.8631120172682849,0.8673630981846902,0.9317172170728723,0.807322282090019,0.9124169535322053,0.8424150262253851,0.8195033445668632,0.8925758897726973,0.7723340809119325,0.854644144912379,0.8069819020163145,0.7652472177262957,0.8387924820284126,0.7277344826704151,0.7888819536156548,0.7581304451526489,0.7045684421597186,0.7745252840045926,0.6736082762552844,0.716969789694023,0.6989810462936473,0.6375547547928759,0.7030622512541096,0.6118353255261365,0.6397805334944014,0.6330612846086769,0.5654634139370487,0.6263172864424703,0.5454944501085397,0.5583998206506028,0.5630499428043658,0.4909484287353388,0.5454144218300688,0.4776498929251757,0.4750606505625756,0.49039257882070125,0.41731768304811734,0.46183131245772546,0.4103674092207744,0.39315369012210355,0.41588206624670443,0.34739771259466706,0.37824691579239134,0.3445127123463117,0.3163107833748082,0.3407344667039277,0.2827759453444876,0.2984103915446485,0.28035062456632387,0.2472651551273859,0.2673621705723126,0.2237994961040159,0.22609535997649644,0.218521183187537,0.18724636734670916,0.19919712492477226,0.17022426469519267,0.16392652272710095,0.16071131911361353,0.1361597711021206,0.13964201692723233,0.12209087141620761,0.11285226922250748,0.1094806081540406,0.09331091933449981,0.09093182918603931,0.08026532963932935,0.07244169934388323,0.06733283770813059,0.05821137552208367,0.05366156748248799,0.04625479797029314,0.0416650838855788,0.03573498112134277,0.030990354329098628,0.027127485658663027,0.021441094884854562,0.01964212293482205,0.014747564631898673,0.012176937669877397,0.010098955472233901,0.0063350436766793985,0.005934165868191878,0.003376780347350481,0.002078059143013575,0.0014798432974304975,0.00036933566253595924,0.0002772348049957489,0.00027322841893071437,0.0002798171093188212,0.00047269294918767966,0.00226855631194526,0.002074156580603436,0.004260921448579957,0.005632974864539142,0.006247126330986256,0.01064208872487745,0.010125191946530587,0.014359184628708638,0.0166620622233048,0.0175170588994031,0.02434922282299528,0.022813076845168624,0.029379513147074626,0.03205251592817672,0.03247586843356972,0.04237536669748022,0.038571224641064876,0.04756380826472021,0.050845059425480676,0.04917748175432317,0.06336807534549596,0.056282198030579676,0.06668811094974192,0.07217323707556705,0.06607903896155337,0.08532397314211689,0.07531206156207354,0.084617107517488,0.09475593376823993,0.08237001720646168,0.1058126844174499,0.09512119030266104,0.09992605810978948,0.11662841699461578,0.09785832315609824,0.12264952389056794,0.11472853222207711,0.11218310978065735,0.13543567829697484,0.11245833897531765,0.13457384416637236,0.13248952425296215,0.12170638774656839,0.14914405510678733,0.12563035062524505,0.14150581533404533,0.14642757818240965,0.12893181583553148,0.15671603902821396,0.13621112462186233,0.14421879731705467,0.15491860123772247,0.13381790682750483,0.15833770061947633,0.14278264887535333,0.14362138291383378,0.1572906442928879,0.13572259499372136,0.15505781673901994,0.14430951745894813,0.1401338513136092,0.15398472269671165,0.13381494108472056,0.1480556618622224,0.1406252193327402,0.13359773448917786,0.1461789727761924,0.127675601155682,0.13803768610697564,0.13248952530801983,0.12371889435556835,0.13510125796815675,0.1176715240796236,0.1251875584569709,0.1211850497616202,0.11063273118120073,0.12150530906744948,0.10490109612849755,0.10962457668936351,0.1078901801797571,0.09517623240611961,0.10568870278047103,0.09075360071296923,0.0919209298866611,0.09325837246918027,0.0787272479981935,0.08796607200814864,0.07633948642944191,0.07327134346679931,0.07751425385276137,0.06272954107312262,0.06913656240547834,0.062170035634484117,0.05523175225750737,0.060940659929664416,0.04818399273591209,0.05056324478437613,0.048318675866976364,0.03921274575238213,0.04430607329365446,0.03543166884266386,0.03382944159879459,0.034903548734663475,0.026034425735395342,0.02888716985013698,0.024373510407040368,0.020209685483578124,0.022472049589725734,0.015820155981424746,0.01608799341802251,0.014928461728988254,0.010283630760746839,0.011994590467694443,0.008282034054554773,0.0069208562705843505,0.007355125328935441,0.003930608835480097,0.004498187702062208,0.0031511821158093072,0.0016823498273046795,0.0022163651261761378,0.0006758903244844925,0.0006058699562706382,0.0004198338361675357,2.5456752143346078e-05,5.306157489963577e-05,9.329638544474528e-05,0.0002946340152257412,0.0002586975043027609,0.0013364676007192313,0.001019451041740039,0.0019650758749331807,0.0030300559565374576,0.0027261093182511477,0.005092065534432415,0.004748105146049424,0.006142072806846689,0.008140805540954749,0.007510479137953569,0.010935143911361163,0.010547295885107513,0.012275712274145043,0.015103364344854282,0.013917416566149251,0.01848178180648682,0.01775809491293434,0.019660739703805864,0.023524326715941617,0.021135207178014908,0.027075011640618638,0.025955252589924278,0.027346003410949032,0.032896178152392944,0.028570472753930987,0.035719277268443164,0.03483471911390956,0.03447140623315505,0.04237408018822083,0.035965125047436666,0.04330451675820683,0.0439180509559976,0.040580245330937716,0.05079388300728411,0.04320017833557966,0.04900889250192266,0.05234211908213741,0.045648466982391014,0.05699191551619179,0.049960470714212835,0.0525865892637475,0.058937792772072575,0.04980912308943687,0.06025640989294607,0.0555321720358517,0.054308711969595816,0.06261507548087215,0.052990451723108116,0.06058602564250072,0.058913834979366864,0.05460921117966821,0.06283761266257402,0.05472870703809604,0.05855144305128644,0.059226268810273125,0.05370282675516531,0.05984537099202106,0.05429848980230737,0.05487718294731645,0.05617841849812705,0.051422628034747855,0.05445327198341376,0.05111523810140586,0.05005236726312555,0.05024851796971789,0.047369915707311555,0.047596678963337996,0.04516257979827867,0.044203025691377795,0.042439426530352424,0.0412911744483065,0.03995910771571911,0.0371279774432461,0.0372662519268369,0.03381569897294364,0.03343800091326774,0.031892985054601454,0.028139006736351953,0.029333892090720383,0.025168137300695958,0.024641361777363084,0.023621816457241464,0.0193223502583598,0.020921137553138014,0.016990737694042045,0.016043329281723032,0.015545866705155377,0.011518909973828673,0.012950398168218635,0.009710000893211656,0.008713052857038757,0.008406281639971107,0.0053113718114110595,0.006466813178381242,0.003947713479995694,0.0034403701529983352,0.003159631869106648,0.0012685031423390694,0.002328300661643314,0.0005764418795085376,0.0008184733476305906,0.0006615981136509363,0.00015851700301461118,0.0011104436534348987,0.00048464007939300903,0.0014925979064133658,0.0014297416277579468,0.002899672497111854,0.0032695608466912977,0.004231490669142296,0.006318500106923677,0.005674439572115573,0.010227474556479505,0.009404295234469475,0.011885168619578054,0.016219048532677735,0.013563913721448316,0.022332426725436526,0.020361745389463722,0.02318097103521063,0.03177327654256527,0.02551541635413678,0.03877791000726599,0.03701283846446682,0.037889576266838615,0.05284771523715138,0.04225672169571046,0.05877850136899039,0.059787882870578665,0.05614185777373653,0.07858518560796195,0.0645254212420614,0.08165541374291074,0.08832057684372845,0.07845196184851369,0.10777939670310657,0.09256355843790508,0.10717845234305766,0.12150363370336173,0.10534555964091544,0.13938610716589162,0.12579428829533074,0.1355461485902732,0.15793390036646804,0.13681782153633276,0.17284826867343353,0.16295885376942953,0.16695621173674882,0.19644542044442392,0.17205082179973918,0.20800755906682958,0.2026321735304193,0.20105094499546858,0.23638221473752902,0.20964329966545098,0.24461658092180086,0.24376926175448368,0.23669747929030038,0.2774029870558099,0.2482059192762364,0.2818025960184826,0.285916975009872,0.27232047054188585,0.31890040017209287,0.2869294491233711,0.3179578367491111,0.3288972545914925,0.30657287242669345,0.3594667604236523,0.3257517234080635,0.3512131191739304,0.37209775947189194,0.3389162150584266,0.3969066110079427,0.36494251377772474,0.38019464241251594,0.41387813785224065,0.36974444910161125,0.42888758985650677,0.4042743485279984,0.4046009441503356,0.45163726972415935,0.3998942274026478,0.453824264631049,0.4423354601682979,0.4252623344095174,0.48260226822777474,0.4297334224843627,0.47147598752327613,0.4765675504416762,0.44357250990502817,0.5048494950522376,0.4584046069215796,0.4829447906178902,0.5040900500945802,0.4605176301816114,0.517969218250603,0.4838129892486393,0.49002478003075733,0.5227888302444351,0.47589086127086905,0.5230525539241405,0.5034134214149382,0.49417953194878883,0.5320416347833178,0.48826343969790414,0.5219954572309343,0.5152713232662215,0.49575330423681535,0.5327391698088011,0.49573104429075193,0.5164480371741254,0.5187780808745835,0.49396131024730555,0.5266049540804015,0.49689749482009143,0.5070409855310412,0.5146893361986383,0.4876228565938089,0.515163905197263,0.49150634358884887,0.4934171661775741,0.5044906798247235,0.47606572623668814,0.49900571105367253,0.4804357221053405,0.47497956011482273,0.48942965715452863,0.4596372956813044,0.47786576445539375,0.4650875309374911,0.4517391479276856,0.46983963000053774,0.43960178891643026,0.45140766334208315,0.44649547974277937,0.4247060849441099,0.44526477479730914,0.4175085498728587,0.42005598779518216,0.4247278116893667,0.395662768712821,0.41527240504258234,0.394360161377275,0.3853108987358195,0.39905009694214716,0.3664713946003151,0.380303073771855,0.3701017108785066,0.3494139882256895,0.3687391135772937,0.338272111932049,0.34197950895891804,0.3438244897975024,0.3145763414938794,0.33393882336025316,0.31105292870145224,0.3027376052949907,0.31455548970621294,0.28216815711654314,0.2960038340092907,0.2839030606239489,0.26500787837530293,0.2820745348528734,0.2523384247731218,0.2571806169307105,0.25577348509626924,0.23037717450382406,0.2472686355976908,0.22431110882523989
1.0,0.8659660606191735,0.9380489700498328,0.9542435735840061,0.8534136802735294,0.9893008483049953,0.8700941146606264,0.9077810244849647,0.9526883131682387,0.8339193981308493,0.9587918513404523,0.8631120172676126,0.8673630981840327,0.931717217072186,0.8073222820892437,0.9124169535315155,0.842415026225179,0.8195033445665968,0.8925758897715836,0.7723340809106779,0.8546441449121571,0.8069819020167737,0.7652472177253902,0.8387924820259284,0.7277344826697603,0.7888819536177257,0.7581304451530092,0.7045684421557986,0.7745252840011302,0.6736082762575635,0.7169697896978707,0.6989810462911311,0.6375547547871245,0.7030622512542788,0.6118353255308733,0.63978053349352,0.6330612846009818,0.5654634139356888,0.6263172864511074,0.5454944501116146,0.5583998206405691,0.5630499427950784,0.4909484287410139,0.5454144218415677,0.4776498929227884,0.4750606505508815,0.49039257881858267,0.4173176830556581,0.461831312459845,0.4103674092130317,0.39315369011892487,0.4158820662547793,0.3473977125985587,0.3782469157839615,0.3445127123383297,0.3163107833789653,0.3407344667133381,0.2827759453438269,0.29841039153645144,0.2803506245640385,0.24726515513201616,0.2673621705749228,0.22379949610087763,0.2260953599741202,0.21852118319013697,0.18724636734877115,0.19919712492239977,0.17022426469254007,0.16392652272845856,0.16071131911671155,0.13615977110166458,0.13964201692408593,0.12209087141590844,0.11285226922548625,0.1094806081551517,0.09331091933169923,0.09093182918394707,0.08026532964174095,0.07244169934687512,0.0673328377063891,0.058211375518769516,0.0536615674835809,0.04625479797378008,0.04166508388527087,0.035734981117258036,0.03099035432854337,0.027127485663318206,0.021441094886696533,0.019642122930953753,0.014747564628785223,0.012176937671916696,0.010098955475963399,0.006335043676072943,0.00593416586527396,0.0033767803477062893,0.0020780591443917617,0.001479843297615961,0.0003693356618456151,0.00027723480452969765,0.00027322841928392863,0.0002798171089598525,0.0004726929498405194,0.002268556313776202,0.0020741565795831017,0.004260921445541877,0.005632974864246259,0.0062471263340264154,0.010642088726915197,0.010125191943994874,0.014359184626196368,0.016662062225189123,0.01751705890124475,0.02434922282111404,0.02281307684290621,0.029379513148870745,0.03205251593141932,0.03247586843219883,0.04237536669314505,0.03857122464106445,0.04756380826871059,0.0508450594264399,0.049177481750615454,0.0633680753433518,0.056282198033979804,0.06668811095231904,0.07217323707160096,0.06607903895774382,0.08532397314564306,0.07531206156707083,0.08461710751409206,0.094755933760187,0.08237001720876876,0.10581268442867209,0.09512119030223296,0.09992605809538616,0.11662841698838966,0.09785832317051531,0.12264952390455082,0.11472853220998416,0.11218310976180516,0.13543567830219794,0.1124583389937831,0.13457384416641793,0.13248952423356533,0.12170638774433631,0.1491440551287861,0.12563035062964453,0.1415058153089229,0.1464275781675517,0.12893181585781355,0.1567160390556411,0.1362111246081576,0.14421879728488968,0.154918601237237,0.13381790685350803,0.15833770062902003,0.1427826488564068,0.14362138290266274,0.15729064430710404,0.13572259500279873,0.15505781672525223,0.14430951744701698,0.14013385132427386,0.1539847227125936,0.13381494107851472,0.14805566184455518,0.1406252193322426,0.1335977345029818,0.14617897278005829,0.12767560114516846,0.13803768610148287,0.13248952531614538,0.12371889436063435,0.13510125795979194,0.11767152407333953,0.12518755846451454,0.12118504976953134,0.1106327311742088,0.1215053090556978,0.10490109613380064,0.10962457670459061,0.10789018017730605,0.09517623238803555,0.10568870277573911,0.09075360073113278,0.09192092989886629,0.09325837245328397,0.0787272479814597,0.08796607201846501,0.07633948644710338,0.07327134346117715,0.0775142538325527,0.062729541076107,0.06913656242906528,0.062170035635388386,0.055231752232755144,0.060940659918315376,0.04818399275760367,0.05056324480536212,0.04831867585292633,0.0392127457296602,0.04430607329705223,0.035431668861451104,0.0338294416015796,0.03490354871991731,0.02603442573189744,0.028887169862427325,0.02437351041073784,0.02020968547307219,0.022472049583114304,0.015820155989675348,0.016087993426888773,0.014928461724189278,0.01028363075284855,0.011994590468559553,0.008282034060607107,0.00692085627146731,0.007355125324725995,0.003930608834633109,0.004498187704777306,0.003151182116716459,0.0016823498256486732,0.0022163651252191693,0.0006758903255756402,0.0006058699569259731,0.00041983383549033007,2.545675223233856e-05,5.3061575112236906e-05,9.329638488048329e-05,0.00029463401521301536,0.00025869750534629645,0.001336467601201451,0.0010194510394566962,0.001965075873628483,0.003030055959968945,0.0027261093206791126,0.00509206553046311,0.004748105141254954,0.0061420728108229775,0.008140805548724135,0.007510479134707985,0.010935143899415821,0.010547295885168617,0.012275712288994527,0.015103364350543234,0.013917416551240621,0.018481781793237152,0.017758094924007765,0.019660739720707105,0.023524326709549896,0.021135207160764967,0.02707501164295667,0.025955252606631736,0.02734600341060909,0.03289617813194475,0.028570472750315993,0.03571927729089422,0.03483471912394537,0.03447140621386106,0.042374080168817815,0.035965125058758554,0.04330451677991962,0.04391805095131617,0.04058024531244354,0.05079388300645671,0.04320017834967169,0.049008892503832585,0.05234211906777683,0.04564846697895822,0.05699191553042732,0.04996047071902812,0.05258658925032937,0.05893779276274165,0.04980912309971686,0.06025640990493793,0.05553217202670355,0.05430871195489993,0.06261507548639283,0.05299045173883299,0.06058602564096927,0.05891383496064013,0.05460921117498483,0.06283761268133112,0.054728707047001154,0.058551443033397405,0.05922626879527575,0.053702826769667256,0.059845371012836164,0.05429848979041372,0.054877182918996216,0.05617841850227831,0.051422628066731216,0.0544532719904433,0.05111523806982608,0.05005236724336756,0.05024851799343838,0.04736991573352204,0.04759667894761541,0.04516257977113107,0.0442030256996221,0.04243942655605835,0.041291174445321405,0.03995910768673223,0.03712797744004456,0.037266251956132895,0.03381569898333854,0.033438000889452354,0.03189298503578321,0.02813900675014054,0.029333892112475446,0.02516813729346114,0.02464136175880413,0.02362181645958375,0.0193223502714785,0.020921137554492594,0.016990737682002252,0.016043329278237147,0.015545866716154185,0.011518909977389857,0.012950398160029354,0.0097100008886086,0.008713052861607382,0.008406281646009924,0.005311371808231154,0.00646681317190815,0.003947713482005363,0.003440370157709153,0.0031596318695615807,0.0012685031393409995,0.0023283006586407237,0.0005764418814255164,0.000818473350332265,0.0006615981134901614,0.00015851700245932138,0.0011104436505449309,0.0004846400784712593,0.0014925979110667676,0.0014297416300502021,0.002899672493640538,0.0032695608405933245,0.004231490670023149,0.006318500118468087,0.005674439572696377,0.010227474542855126,0.009404295230916595,0.011885168631666828,0.01621904854390749,0.01356391370799173,0.022332426705997596,0.020361745404299636,0.023180971059590307,0.0317732765348403,0.025515416324468798,0.03877791000025068,0.037012838498559394,0.03788957628342633,0.05284771520633741,0.04225672167509826,0.05877850138848852,0.05978788289622862,0.056141857759518216,0.07858518557584401,0.06452542125464364,0.08165541377597757,0.08832057683698749,0.07845196181530853,0.10777939669694454,0.09256355847047103,0.10717845235597101,0.12150363367158873,0.10534555962385243,0.13938610719104688,0.12579428831603928,0.1355461485697241,0.1579339003367756,0.1368178215502015,0.17284826870659187,0.16295885375997604,0.16695621170085262,0.19644542044264418,0.17205082183585357,0.20800755907802596,0.2026321734878506,0.20105094496919998,0.23638221477746169,0.20964329970579546,0.24461658089123545,0.243769261692599,0.2366974792976823,0.27740298712605277,0.2482059192869547,0.28180259594892626,0.2859169749766459,0.2723204705987025,0.31890040021925037,0.28692944906539464,0.3179578366810296,0.3288972546425525,0.30657287251154497,0.35946676039100656,0.3257517232975552,0.35121311916196785,0.3720977595855496,0.33891621510254977,0.3969066109102139,0.3649425137072645,0.38019464247305046,0.41387813792880807,0.36974444905554543,0.42888758977127717,0.40427434855937316,0.40460094423182963,0.45163726970478185,0.3998942273135836,0.4538242646191835,0.4423354602521233,0.4252623344367518,0.48260226814943863,0.4297334224381554,0.47147598757538656,0.4765675504945188,0.44357250986620456,0.5048494949877864,0.45840460693945295,0.48294479067362467,0.5040900500839514,0.4605176301243915,0.5179692182429108,0.4838129893016684,0.49002478004436223,0.5227888301813156,0.47589086123364377,0.5230525539748825,0.5034134214699905,0.49417953190939323,0.5320416347009911,0.48826343970619146,0.5219954573125666,0.5152713232775631,0.4957533041546254,0.5327391697698489,0.4957310443627902,0.5164480372232685,0.5187780807946817,0.4939613101686734,0.5266049541473969,0.4968974949270712,0.5070409854862518,0.5146893360542901,0.487622856583778,0.515163905336342,0.4915063436402046,0.4934171660597012,0.5044906797382417,0.4760657263159067,0.4990057111411777,0.48043572203770946,0.47497956001583386,0.48942965720286835,0.45963729578684875,0.4778657644244882,0.46508753081263865,0.45173914791625813,0.4698396301150662,0.43960178895609753,0.4514076632437384,0.4464954796735675,0.42470608500566565,0.4452647748703018,0.4175085498316045,0.42005598771792224,0.4247278117030402,0.39566276877624956,0.41527240503814966,0.3943601613136583,0.38531089872346314,0.39905009699660643,0.3664713946186394,0.38030307371523725,0.3701017108383694,0.349413988265872,0.368739113628454,0.33827211190358814,0.3419795088946715,0.3438244898011661,0.31457634155147285,0.33393882336736097,0.3110529286409516,0.30273760527216986,0.31455548976291187,0.2821681571458047,0.2960038339460965,0.2839030605688033,0.2650078784275165,0.28207453493069357,0.25233842473536733,0.2571806168312798,0.2557734850985543,0.2303771745976102,0.24726863562230744,0.22431110873822752


==> Data/data/simulation1D/strong-meson-Fphi.txt <==
1
10
3.0
3.0
3
1
10.0
501
|\phi\rangle
F_{\phi}

F_{\phi}
plain,T1,T1-plain,T2,T2-plain,T3',T3'-plain,T3,T3-plain,T4,T4-plain,T5,T5
T5
T3
T1,T2,T4
T3'
1.0,0.9976140699236599,0.9906229792538048,0.9795111780681767,0.9650362951183434,0.9481622257870148,0.9299792121869567,0.9116210307551113,0.8941882425555004,0.8786838549607192,0.8659644713318029,0.8567068904411539,0.8513878140184579,0.8502731925654984,0.8534138360929692,0.8606450239047692,0.8715895734812835,0.8856656881449518,0.902102395615646,0.9199660690516406,0.9382010755773331,0.9556859277002918,0.9713036099372053,0.9840215131500203,0.9929733723664369,0.9975335921934635,0.9973740327942721,0.9924950206966565,0.9832258318572821,0.9701944618027217,0.9542711262296008,0.9364935797434344,0.9179842353676607,0.8998689339415026,0.8832052996210694,0.8689255811195901,0.8577955548845853,0.8503882328635275,0.847069311156583,0.8479907353890163,0.8530893592963461,0.8620891208291177,0.8745070047297621,0.8896648008370592,0.9067098247036729,0.9246479561133143,0.9423913563306527,0.9588210770763892,0.9728617996889772,0.9835627502023825,0.9901762113549647,0.9922237683871928,0.9895410080151927,0.9822939232000719,0.9709643247573934,0.956306256595396,0.9392796905525649,0.9209706880200357,0.9025081917032347,0.8849866099385352,0.869400829694829,0.8565970119482337,0.8472393261726069,0.8417903589282921,0.8405016831389025,0.8434110713978591,0.8503438725316669,0.8609177526069048,0.8745518448065552,0.8904828622126532,0.907791468398118,0.9254418668133905,0.9423360573779429,0.9573816793536156,0.9695692647960866,0.9780517569518224,0.9822170915132585,0.981744171748596,0.9766340333741249,0.9672112497100016,0.9540950365459432,0.9381441035117382,0.9203830237427296,0.9019199531851819,0.8838655831459667,0.8672614424579816,0.8530226969072707,0.8418972548336849,0.834440076917958,0.8309996748981713,0.8317131157624398,0.8365063569454616,0.845098116183878,0.8570072787294833,0.8715655690679766,0.8879383971920497,0.9051570584162186,0.9221646093766587,0.9378757770697161,0.9512484715272411,0.961361421671506,0.9674898735195404,0.9691699255807739,0.9662424660853884,0.9588699565284038,0.9475231158686459,0.9329391029390591,0.9160570473035327,0.8979397843720931,0.8796917969175496,0.8623825461305986,0.8469819856980815,0.834311830084441,0.825012934396942,0.819526649337631,0.8180866680886877,0.8207177781782817,0.8272388780873522,0.8372692290791821,0.8502387091279368,0.8654043345538255,0.8818760967688515,0.8986549328739821,0.9146843039856254,0.9289145313036935,0.9403761410078991,0.9482556270342458,0.9519649954797216,0.9511958640814202,0.9459501222974883,0.9365421336042561,0.9235716267539399,0.9078708693798284,0.8904334355777668,0.8723340504989232,0.8546492260973102,0.8383868162079212,0.8244297813531486,0.8134961701284625,0.806114395645257,0.8026109035820328,0.8031065663006367,0.8075185477485725,0.8155656711352514,0.8267770466005195,0.8405053954967309,0.8559476912623295,0.872176069493382,0.8881812394495683,0.9029288612177279,0.9154267903467249,0.9247982342504775,0.9303533864507249,0.9316507079434375,0.9285392422416421,0.9211753575750952,0.9100108205792501,0.895753407438126,0.8793053895830554,0.8616882553949761,0.8439633088975476,0.8271571575738038,0.8121988944790653,0.7998726844544571,0.7907863013077076,0.785353649586473,0.7837878892722567,0.7861015835506552,0.7921111351464948,0.8014442927503391,0.8135512306745297,0.8277211656954668,0.8431072760684419,0.8587625522422406,0.8736880337119504,0.8868927878121085,0.8974623211401496,0.9046294513001655,0.9078396853283375,0.9068024758539596,0.9015207335305839,0.8922936406212754,0.8796916641597037,0.8645068837331926,0.8476853730967002,0.8302505962346394,0.8132271673030296,0.7975729407826669,0.7841247449981859,0.7735599112625074,0.7663728676358116,0.7628640601129041,0.7631376290230487,0.7671045793775813,0.7744893642575439,0.7848394273780196,0.7975388587086796,0.8118284765667313,0.8268350277503699,0.8416116046928104,0.8551898141742625,0.8666419162179163,0.8751485267135168,0.8800651501153931,0.8809794259155146,0.8777510459922884,0.8705280308751899,0.8597362242097059,0.8460428526796959,0.8302989220740185,0.8134681862395136,0.796551791260436,0.7805172522558954,0.7662384284821944,0.754450252147907,0.7457189195681877,0.7404257762645416,0.7387616791560773,0.7407283392858943,0.7461438863508654,0.7546512992121165,0.7657299693232923,0.7787120624043398,0.7928061426765453,0.807130466856372,0.8207573448375909,0.8327680991908969,0.8423157486904037,0.8486900956508314,0.8513780249325769,0.8501111018208406,0.8448933579684569,0.8360044982926128,0.8239772561379155,0.8095515374688105,0.7936114447996938,0.7771134779332818,0.761014722656396,0.7462086652422487,0.733473842704721,0.7234375600787476,0.7165541285375605,0.7130950951033488,0.7131480533431349,0.7166208418196485,0.7232490003213519,0.7326058633193955,0.7441161834087966,0.7570752912127336,0.770676203520581,0.7840466145378434,0.7962963417524312,0.8065737389718177,0.8141272214972901,0.8183659093925919,0.8189120674954062,0.8156379828874804,0.8086813857891082,0.798436330557832,0.7855200760293812,0.7707201488293097,0.7549286092009628,0.7390719383722265,0.7240446868361121,0.7106532642560327,0.6995735722532661,0.6913233088794266,0.6862473870405483,0.6845134661246233,0.686114253208824,0.6908738605373478,0.6984567830119317,0.7083795641457444,0.7200265340685604,0.7326717806922647,0.7455095204367428,0.7576941794407976,0.7683898643275406,0.7768267643269939,0.7823598236294005,0.7845232954183409,0.783074059671927,0.778017209020717,0.7696094306846737,0.758338820963103,0.7448833256540659,0.7300532084535988,0.7147250786439696,0.6997756093942515,0.6860221081237801,0.6741749236701924,0.6648039263836094,0.6583186800131751,0.6549600109558225,0.6547997826973554,0.6577458182958646,0.6635498557110604,0.6718177987499111,0.6820229272309651,0.6935237792654483,0.7055888338134424,0.7174297463265503,0.7282437192110437,0.7372637868158016,0.7438136963616534,0.7473621396778447,0.7475698513800026,0.7443229720145564,0.7377472938529872,0.7282004537395416,0.716242363881029,0.7025874841606576,0.6880451844130847,0.6734558268830713,0.6596300574570412,0.6472972723441451,0.6370668094678774,0.6294027629393012,0.6246110717933939,0.6228361351204158,0.6240638216759768,0.6281282703493679,0.6347210222235973,0.643402397860443,0.6536162489764359,0.6647099532036683,0.6759615728118802,0.6866153844173579,0.6959255795296075,0.703206068415315,0.7078823711160303,0.7095400199784163,0.7079631904222515,0.7031577471978063,0.6953546116107148,0.6849920696503475,0.6726788088384287,0.6591423889756168,0.6451698504937683,0.6315478089110013,0.6190086007479044,0.6081871320847249,0.5995905961373063,0.5935808136276945,0.5903671484178656,0.5900070673239511,0.5924114808644422,0.5973528236727299,0.6044750717352724,0.6133061691254531,0.6232743072351444,0.6337299098211555,0.6439748887296954,0.653299743407853,0.6610275238748857,0.6665618480845622,0.6694344622578073,0.669346704382956,0.6661990632825443,0.660104023441351,0.6513794789436352,0.6405228192274979,0.6281687377635966,0.6150362224894127,0.6018715050697931,0.5893937109392652,0.578248658926552,0.5689741203146335,0.5619774517707024,0.557524448790341,0.5557369464025317,0.5565962919806238,0.5599502510378519,0.5655219172177731,0.5729204305726097,0.5816544126338913,0.5911497153177505,0.6007731657526042,0.6098634022665084,0.6177687008548421,0.6238900852956726,0.627726320030081,0.6289160053769264,0.6272713312669055,0.6227983916224915,0.6157003963518147,0.6063624458659426,0.5953192991360476,0.5832101609146363,0.5707263402197089,0.5585582834960381,0.5473478663660275,0.5376501748252266,0.5299068049001073,0.5244305339527146,0.5213995622143545,0.5208586821176326,0.5227247508368453,0.5267945492859626,0.5327542070627197,0.5401905153978694,0.5486053313416124,0.5574346697376892,0.5660738639773201,0.5739093487512914,0.5803562989232783,0.5848997904857577,0.5871356721737577,0.5868063315669305,0.5838263438912006,0.5782937944810497,0.5704848257104377,0.5608313768900826,0.5498846562975487,0.5382690256245034,0.526632195440337,0.5155976703359818,0.5057243017277934,0.4974759488783199,0.49120212856639767,0.48712867442467117,0.4853562152928439,0.48586388440123485,0.48851602736575384,0.49307055662185345,0.49918868979496567,0.506446796065336,0.5143517028704748,0.5223609212852734,0.5299087737674989,0.5364384067128355,0.5414383102173028,0.544480519160851,0.5452564720332993,0.5436058991201576,0.5395343568870468,0.5332162029744504,0.5249817666318799,0.515289837854763,0.5046888568588533,0.49377181277220705,0.4831304865516946,0.4733141917749894,0.46479676383362706,0.4579536347733718,0.453048910899842,0.45023088746963413,0.4495336600072931,0.4508824767772159,0.45410107962297114,0.45892023644554764,0.4649876754747359,0.4718804175306559,0.47912086978578805,0.4861978892304905,0.492593343968476,0.4978135976989777,0.5014240195510742,0.5030833610991658,0.5025739652703055,0.4998235650849767,0.49491506330988416,0.48808213695731056,0.4796905446551538,0.4702072109450951,0.46016102279721566,0.45010036706009626,0.4405525251124704,0.4319891518644041,0.4248004826219599,0.4192790730535231,0.41561224348051684,0.4138813163370187,0.4140653614785288,0.4160474536015956,0.419622201814513,0.4245042597702664,0.43033839113524397,0.43671222750616845,0.4431729732440347,0.4492489350672732,0.45447592952943133,0.45842748832762226,0.4607465635112906,0.46117541284712804,0.4595798064193118,0.45596385976813375,0.4504727465490868,0.4433821632334646,0.4350754063214798,0.4260108467771429,0.41668400122778837,0.4075889772548773,0.3991837023467501,0.39186217529584105,0.3859353484090371,0.38162059085871525,0.379038387143974,0.3782142334299333,0.379083661937242,0.381498831702776
1.0,0.997614071567652,0.9906230044901516,0.9795112971589857,0.9650366352645934,0.9481629505881999,0.9299804704851709,0.9116228794641684,0.8941905519435094,0.8786862061186531,0.8659660549826271,0.8567064153431273,0.8513834335800518,0.8502624608898822,0.8533937093716977,0.8606119284504944,0.8715395651254254,0.8855947259464392,0.9020067427492318,0.9198428137025088,0.938048735726352,0.9555050705466032,0.9710973876069736,0.9837960014211071,0.9927376073725983,0.9972992355533092,0.9971546546748254,0.9923050610071755,0.9830793644570334,0.970103927312397,0.9542462035405302,0.9365403326791664,0.9181046084911129,0.9000605978171238,0.8834617810877836,0.8692365748671878,0.8581473074782513,0.8507639186516109,0.8474493726126304,0.848353224687208,0.853410377483408,0.8623434901935718,0.8746693152088221,0.8897109328855045,0.9066189662344666,0.9244050075474557,0.9419894760399908,0.9582639924418909,0.9721654360849947,0.982755746617882,0.9892990145667995,0.9913262165835826,0.9886785872113136,0.9815231406189443,0.9703378233122615,0.9558683427842977,0.9390628496752303,0.9209934427341058,0.9027743826819217,0.885485914191045,0.870110146914096,0.8574822792746583,0.8482573709218414,0.8428905420036541,0.8416272799183264,0.8445005329761235,0.8513322629906823,0.8617387310102372,0.8751405292391811,0.8907797679501401,0.9077474639576945,0.9250237765549199,0.9415322209307564,0.9562065398047397,0.9680659841666797,0.9762920084584373,0.9802975605091295,0.9797798506015131,0.9747489985032771,0.9655281099162697,0.9527245049275537,0.9371760962112701,0.919880340653663,0.9019150456001359,0.8843603098095185,0.8682292110705279,0.8544120943968373,0.8436362311629746,0.8364399395017766,0.8331584989232768,0.833918581273115,0.8386383889133124,0.8470319481726414,0.8586176276095833,0.8727324686414816,0.8885548960798328,0.9051384852224664,0.9214585341165188,0.9364712812316653,0.9491830292594536,0.9587237225932888,0.9644173494363767,0.965840541030745,0.9628613441556262,0.9556524001875605,0.9446762956356975,0.930644920321223,0.914458383729156,0.897131592166795,0.8797174902594559,0.8632351685404626,0.8486089020430723,0.8366213593204666,0.8278814297121214,0.8228049644298331,0.8216055749590307,0.824292555727383,0.8306738210022355,0.8403631189329603,0.8527922750861132,0.867230389174683,0.8828123978324308,0.8985789930904591,0.9135285100687737,0.9266792541546569,0.9371382380317216,0.9441700171842639,0.9472578651639858,0.9461494101108263,0.9408802725813467,0.931772033893133,0.9194044891099464,0.9045658262206535,0.8881873220202381,0.8712707508088419,0.8548167166930741,0.8397607003434208,0.826921240897238,0.8169620033660066,0.8103671400450637,0.8074277964776905,0.8082370409269324,0.8126908574798304,0.8204938810443564,0.8311698905977756,0.844078300988351,0.8584386274755791,0.8733648684893103,0.8879108472088367,0.9011258573833635,0.912117770053468,0.9201185480597576,0.9245454422979367,0.9250505145419882,0.9215518534796525,0.9142419176101918,0.9035715004277556,0.8902112469498975,0.8749957222660768,0.8588570988923105,0.8427562119028433,0.8276180062848771,0.814276583554143,0.8034326808367438,0.7956240813349847,0.7912076595359516,0.7903508045197865,0.7930298983346185,0.7990341982905449,0.8079745777991514,0.8192977452547192,0.8323074155002762,0.8461941579071262,0.8600751234043325,0.8730435676476762,0.8842262398039411,0.8928446725956646,0.8982746759039094,0.900097389960724,0.8981354491231428,0.892469249044485,0.8834307985528744,0.8715756963073182,0.8576367648487082,0.8424651744445613,0.8269660490827853,0.8120354133051881,0.7985040740107247,0.7870920463537973,0.7783749546886745,0.7727619662061352,0.7704835985672855,0.771587328930875,0.7759392579993574,0.7832309229973815,0.7929913855127303,0.8046055980506458,0.817340475243822,0.8303798625859543,0.8428686561283474,0.8539648037599377,0.8628961045412101,0.8690170319564954,0.8718596892751515,0.8711728290674062,0.8669438103448948,0.8594003385505998,0.8489914853512419,0.8363502826829863,0.8222425492360188,0.8075080678089815,0.79300055068322,0.7795320516487396,0.7678259015811472,0.7584803043465543,0.7519428986091047,0.7484952419867693,0.7482455111738753,0.7511277486457293,0.7569065706479927,0.7651871171637166,0.7754308603576457,0.7869783996942536,0.799080342026511,0.8109366999626187,0.8217440030480487,0.8307477244553747,0.8372960297455028,0.8408896603923013,0.8412223378299273,0.8382066318883075,0.8319817751167883,0.8229021728174444,0.8115079164483987,0.7984809329774161,0.7845920292555533,0.7706447315008489,0.7574214338270859,0.7456361539858716,0.7358965142903642,0.7286758446301507,0.7242949140652808,0.7229119760813241,0.7245196295977369,0.7289473621290493,0.7358693419446954,0.7448177882170147,0.7552027946397967,0.7663395890429288,0.7774837568975244,0.7878739538896803,0.796780243544443,0.8035547106986146,0.8076797845561724,0.8088091081287295,0.8067960569342928,0.8017061928963936,0.7938118709614332,0.7835695343190894,0.7715824726198889,0.7585535267639363,0.7452330891550363,0.7323676666301528,0.7206533659603398,0.7106972249427278,0.702987724454204,0.697874437482576,0.695555856468725,0.6960740989634967,0.6993153809888119,0.7050157028738748,0.7127718752422489,0.7220585659560874,0.7322522494658585,0.7426626471755564,0.7525714380269413,0.7612768054075962,0.76814100954383,0.7726369583014858,0.7743890298607212,0.7732034361882616,0.7690843061344681,0.7622333081318596,0.753032730635995,0.7420140774711886,0.7298159848022365,0.7171362951621668,0.704683282226634,0.6931303679820193,0.6830774494335674,0.6750204934354908,0.669329709799491,0.6662356412275051,0.6658220513959364,0.6680245451935583,0.6726342912781739,0.6793068296940085,0.6875764985110765,0.6968772849543203,0.7065707447574262,0.7159809866230777,0.7244356587541507,0.731310596877511,0.7360745861132785,0.7383298716631875,0.7378438940560611,0.7345683607008764,0.7286431497573773,0.7203844401917561,0.7102585030752389,0.6988443624228117,0.6867896952060071,0.6747647009009257,0.6634182382810542,0.6533394879265029,0.6450270555808898,0.6388661145437378,0.635113169735618,0.6338874740357032,0.6351680669495807,0.6387957427891303,0.6444798100545566,0.6518100549332904,0.6602746561332293,0.6692847526432083,0.6782058646842097,0.6863954476577065,0.6932446746011727,0.6982213482036722,0.7009099405161261,0.7010444228908455,0.6985299506727162,0.6934506113674133,0.6860621527994144,0.6767705530189453,0.6660990844766266,0.6546478067295439,0.6430499697602693,0.6319295811369445,0.6218635228137146,0.6133503654799195,0.6067867376396656,0.6024510466039809,0.600493705615007,0.6009328547284241,0.6036548096184334,0.6084189761681194,0.6148675238153725,0.6225405072932428,0.6308971930374728,0.6393439859347186,0.6472685683624015,0.6540787739489136,0.6592435427576837,0.6623323251921427,0.6630487989996772,0.6612549378050812,0.6569823750770235,0.6504295216860926,0.6419447379038123,0.6319976618005236,0.6211421929205493,0.6099753631687426,0.5990963031585259,0.5890688196201312,0.5803899692751882,0.5734657496964357,0.5685939196269785,0.5659532214524441,0.565597999517434,0.5674573588355565,0.5713384586029859,0.5769340927860698,0.5838351693780206,0.5915488805874506,0.599523140532098,0.607177227801765,0.6139375871820621,0.6192766018338407,0.6227511041666116,0.6240367308351621,0.6229541721784552,0.6194840225915494,0.6137682415430746,0.6060979554932822,0.5968891264102829,0.5866491168928959,0.5759381027893867,0.5653294776051438,0.5553728924340557,0.5465625697855004,0.5393123021617318,0.5339373926282831,0.5306429510152295,0.5295175539507693,0.5305313151756653,0.5335377929050384,0.538279710107015,0.5443989798456111,0.5514518234821371,0.5589297069735606,0.5662863415865071,0.5729701410194405,0.5784604421132121,0.5823047124727143,0.5841531590945307,0.5837868666442899,0.581135983688275,0.5762855376846658,0.5694680233662437,0.561043668692353,0.5514708762878126,0.541270445654239,0.5309876069304185,0.5211556152219374,0.5122638048213959,0.5047318390270439,0.4988907073814107,0.4949700752251473,0.4930910449554347,0.49326329050644746,0.49538581013175415,0.49925105811088294,0.5045527716264493,0.5108982124834185,0.5178256391015496,0.524827523925653,0.5313793361426585,0.5369727209648912,0.5411508198853512,0.5435425482075573,0.54389213851528,0.5420803661819681,0.5381346577454819,0.532226640932831,0.5246573705099111,0.5158321124013601,0.5062278490322052,0.4963573366015392,0.48673351165496875,0.47783739082276655,0.4700915488372898,0.4638400772162816,0.45933489055192933,0.45672755722651875,0.45606557556606403,0.4572921700523765,0.4602491274344549,0.4646827549942033,0.47025353256664276,0.47655027766901525,0.4831095336849376,0.489440386150655,0.49505406658094775,0.49949666727062336,0.502382291459561,0.5034232613665263,0.5024538295110762,0.49944431125707933,0.49450365006665686,0.4878699511908252,0.47989016473729085,0.4709915187310174,0.4616482090231363,0.4523470924694392,0.4435557167471424,0.4356951182720315,0.42911868547549403,0.42409729328098034,0.42081009133356306,0.4193399037160139,0.41967219133870187,0.4216968608558778,0.4252127279142398,0.42993497873047337,0.43550634907745145,0.4415128175525964,0.4475043167531332,0.45302030934107107,0.45761915485912413,0.4609091918211827,0.46257861866014977,0.4624208198683621,0.4603519275102705,0.4564181823051004,0.4507919522100901,0.44375682695255475,0.4356837035430234,0.42700089399041774,0.41816180760650523,0.4096136270465158,0.40176970935244094,0.39498741786777175,0.38955199378968036,0.3856661505287719,0.38344448677318366,0.38291162964874437,0.3840032016760476,0.3865691407026742,0.39037943259822216,0.39513277454421203
1.0,0.9972170930114237,0.9890705518266136,0.9761455348339423,0.9593498383943471,0.9398250019857247,0.9188432079334656,0.8977048328821617,0.8776488635063526,0.8597837037258739,0.8450406390879688,0.8341477032832891,0.8276187542856122,0.825751494852149,0.8286287931679327,0.8361195420765428,0.8478779139174031,0.8633426916294834,0.8817408629792538,0.902101326582314,0.923284867517676,0.9440351285946821,0.9630520370471857,0.979084428065846,0.9910333738125767,0.9980533447740678,0.9996362286264475,0.9956643958684613,0.9864235263190229,0.972572838355932,0.9550779276652422,0.9351176343798343,0.9139796854344677,0.8929597179056417,0.873275141379555,0.8560003657041821,0.8420246854256185,0.8320298290024506,0.8264815906099707,0.8256292471238857,0.8295073803126206,0.8379368045167284,0.8505240046706137,0.8666612862356867,0.8855322067873895,0.9061282784478477,0.9272829150863332,0.9477268103099786,0.9661653603552782,0.9813738736513684,0.9923011615384446,0.9981680806549411,0.998546072226935,0.9934025609230854,0.9831051402110478,0.9683836522590598,0.9502567172489229,0.9299350270384705,0.9087164053451076,0.8878868609675306,0.8686382553978488,0.8520080867102787,0.8388417364583595,0.8297735160997237,0.825220619913543,0.8253837281445069,0.8302491996740287,0.8395900466610274,0.8529656473025313,0.869722895956963,0.8890036953677025,0.9097648533341054,0.9308160973479019,0.9508797839004199,0.9686720294522652,0.9830000108005563,0.9928651778340827,0.9975585063675344,0.9967329961735876,0.9904410789061369,0.9791301546877683,0.9635968358017719,0.9449077280173852,0.9242998337666039,0.9030756914622977,0.8825069779040114,0.8637562886399132,0.8478215633382282,0.835502598571651,0.8273853840469502,0.8238381381772896,0.825012898264905,0.830847973583368,0.8410689698276643,0.8551888891371424,0.8725104731297055,0.8921359757974807,0.9129904317318313,0.9338637971686689,0.9534748673675524,0.9705557785662021,0.9839508664041344,0.9927188471369872,0.9962241277917373,0.9942027501898385,0.9867915555323885,0.9745151436679713,0.9582326622328972,0.9390534445848452,0.9182352157625016,0.8970799511575147,0.8768405040447648,0.8586467536511975,0.8434547085516354,0.8320171532396087,0.8248710491254073,0.8223354144297429,0.8245137164713603,0.8312964975568505,0.842362476194283,0.8571791660117694,0.8750066125876577,0.894909659832226,0.9157847426357716,0.9364061735711406,0.9554940965596053,0.9718019759276474,0.9842164477758846,0.991857809497937,0.994166759489089,0.9909633297739362,0.982467629766139,0.969278377688937,0.9523126803314933,0.9327171677306284,0.9117646973039079,0.8907515442976698,0.8709074831122845,0.8533265048027842,0.8389205883166191,0.8283943170400372,0.8222351062573227,0.8207126930227026,0.8238821624508486,0.831586682320448,0.8434587314546549,0.8589213860541465,0.8771936559470714,0.8973054460380175,0.9181279980894093,0.9384243002418848,0.9569208566209603,0.9723977357499791,0.9837888231461204,0.9902799599951795,0.9913905176776328,0.9870249227203105,0.9774848793215587,0.9634396983150618,0.9458595703897994,0.9259228652407674,0.9049120233871798,0.8841126568779457,0.8647274626866632,0.8478116582213132,0.8342313661526958,0.8246420095238968,0.8194811184566484,0.8189692032870393,0.823113265864538,0.8317096028978184,0.8443452342807714,0.8604000196893901,0.879053801003997,0.8993042451982756,0.9200010283813683,0.9399003013832959,0.9577400070811031,0.9723320202012404,0.9826621890925811,0.9879854731385151,0.9879017977194225,0.9823998412627442,0.971860714319463,0.9570203842574998,0.938896995930727,0.9186950224100141,0.8977010203885984,0.8771851801921957,0.8583193968002545,0.8421175196193544,0.829398255749722,0.8207671289670909,0.8166116138552137,0.8171031764829559,0.8222011427031858,0.8316555545699175,0.8450088922917501,0.8615991954196105,0.8805692155875012,0.9008873081255115,0.9213854168373193,0.9408174837422986,0.9579379994264935,0.9715957303673282,0.9808329242145768,0.9849768119908783,0.9837092363232294,0.9771024404980997,0.9656142601232334,0.9500430104481962,0.931449452461516,0.9110584934124937,0.8901554607543779,0.8699905962888752,0.8517015561481475,0.8362585202868832,0.8244314817434497,0.8167755359888957,0.8136280902274476,0.8151118699288161,0.8211390385649674,0.8314141154735544,0.8454361041762293,0.862502800855327,0.8817221551458883,0.9020363549504065,0.9222636331157101,0.9411604636485984,0.957502986040901,0.9701817852965454,0.9782996284834263,0.981258721882609,0.9788236588158242,0.9711490238799448,0.9587662304701434,0.9425313013579373,0.923542114561617,0.9030383547072773,0.8822989326551911,0.8625498703779898,0.844891446318935,0.8302481614324078,0.8193402486847615,0.8126720449780223,0.8105310269024069,0.8129915981612541,0.8199193786603499,0.8309742155616462,0.8456128475634948,0.863094588421005,0.8824950832891929,0.9027337049194984,0.9226191638994301,0.9409152879152305,0.9564249194626833,0.9680851883170776,0.9750631478362388,0.9768382087449429,0.973258011979743,0.9645577366902108,0.951338792090994,0.9345099798762921,0.9152006825862692,0.8946597615905526,0.874154715467061,0.8548833507733883,0.8379057343743441,0.8240989670000259,0.8141327181905129,0.8084604232323277,0.8073199039233265,0.81073777095057,0.8185338243157924,0.8303242116066453,0.8455247721873959,0.8633582851008004,0.88287079445809,0.9029624056957145,0.9224366398673581,0.9400695474843446,0.9546956409815605,0.9653030799347554,0.9711265837236701,0.9717245022407701,0.9670272830960525,0.9573484485057808,0.9433554220760191,0.9260046130868482,0.9064512302372636,0.8859478089439741,0.8657456618582491,0.8470106768689423,0.8307601840285179,0.8178224450241358,0.8088159942133792,0.8041433976793458,0.8039932282829385,0.8083449379634298,0.8169733357085839,0.8294519678799251,0.8451572978312925,0.8632777055332619,0.8828325378402425,0.9027063611265074,0.9217019578312717,0.9386124827430508,0.9523089576807889,0.9618347767378013,0.966495287465447,0.965929004018502,0.9601484059608288,0.949542625771749,0.9348407592921506,0.9170414562696932,0.8973200542093521,0.8769273971563859,0.8570940871762833,0.8389506955630046,0.8234695996040705,0.8114290575263674,0.8033961163277914,0.7997226690161354,0.8005485670376675,0.8058068398378251,0.8152282405323921,0.8283449420989972,0.8444957164942927,0.8628368677159375,0.8823641416175514,0.9019504564288305,0.9204023969418857,0.9365350794931265,0.9492607071316048,0.9576817958702104,0.9611768394189887,0.9594652215630582,0.952640154767094,0.9411631956754352,0.9258204511893555,0.9076472964473636,0.8878335270654374,0.8676231041156652,0.8482216667401354,0.8307213864588675,0.816047778868522,0.8049281989006082,0.7978780608835262,0.7951989330699856,0.7969825870708245,0.8031164653982554,0.8132883082482727,0.8269902761818597,0.8435252981648202,0.8620201105300213,0.8814501365908625,0.9006806797297562,0.918526727893519,0.9338301546251204,0.9455488090521347,0.9528478647679051,0.9551810131115249,0.9523486882543983,0.9445230268537437,0.9322344025820493,0.9163209973541027,0.8978492967639584,0.8780179544311159,0.8580590640843068,0.8391493415532852,0.8223397960890599,0.8085074747892723,0.7983281826852409,0.7922657498461988,0.790571909158331,0.7932911012527792,0.8002661147142137,0.8111428295439953,0.8253748913081334,0.8422313995398907,0.8608122122526402,0.8800758782037658,0.8988842389044551,0.9160653140967925,0.9304924306283564,0.9411733033609928,0.9473389159974429,0.9485197246377011,0.9445968703803191,0.9358191154232446,0.9227816583457932,0.9063695911662935,0.8876748429418224,0.8678994375234101,0.8482588541809636,0.8298972328618076,0.8138219813286515,0.8008603661794336,0.7916362365706093,0.7865620671066765,0.7858403751955715,0.7894691207156571,0.7972474676682314,0.8087807005800439,0.8234855867368559,0.8405995749853785,0.8591985091918448,0.8782276659730839,0.8965496726702752,0.9130102038435862,0.9265185981626882,0.9361363741825777,0.9411630671793247,0.9412069677659612,0.9362290619706588,0.9265519734131921,0.9128313878463618,0.8959939609067564,0.8771513930086253,0.8575037419471567,0.8382453890964531,0.8204845658907504,0.8051829620851984,0.7931170371463591,0.7848585054475115,0.7807688820096996,0.781002209268123,0.7855109129331983,0.7940516576681672,0.8061905115619193,0.8213091417883832,0.8386156889863888,0.8571650135426191,0.8758928593219188,0.8936669549171851,0.9093552125509925,0.9219073660184649,0.9304423594934245,0.9343305861269986,0.9332587353407753,0.9272662684373416,0.9167464697812662,0.9024108711233231,0.8852222116342886,0.8663063314210833,0.8468561736047282,0.8280408245787725,0.8109296030043198,0.7964366832812263,0.785286965201404,0.778000062264534,0.7748870798263988,0.7760544373774008,0.7814100652719684,0.7906693501074589,0.8033606391418261,0.8188324203555765,0.8362660293024459,0.8546985295451559,0.8730599888179749,0.890227591295521,0.9050959942474521,0.9166594979038607,0.9240977462327039,0.9268538414726752,0.9246929276945868,0.9177310800997883,0.9064286395127515,0.8915480834825623,0.8740826691082613,0.8551668286359646,0.8359814624693667,0.8176664701233378,0.8012495864474717,0.787595986073064,0.7773785178359147,0.7710649264240816,0.7689165988648582,0.7709932870224292,0.7771595536491833,0.7870908251399719,0.8002793421090039,0.8160424772687842,0.8335374200073291,0.8517867670066883,0.8697188618289563,0.8862247071283417,0.9002301015511964,0.9107778356182222,0.9171111508453573,0.918747239200025,0.9155292489143653,0.9076475367698374,0.8956255287087337,0.8802715349454809,0.8626037269844988,0.8437597070977376,0.8249036548778595,0.8071427112110809,0.7914606907452163,0.7786725881880352
1.0,0.9972170946546903,0.9890705770193229,0.9761456534774893,0.9593501763823981,0.939825720079289,0.918844450924079,0.8977066545344713,0.877651136129459,0.8597860216189747,0.8450422236169616,0.8341473157797632,0.8276146230442466,0.8257412652743209,0.8286095155104823,0.8360877180442525,0.847829629006535,0.8632738612379021,0.8816476130376583,0.9019805108311048,0.9231346930553113,0.9438558226835724,0.9628464501878233,0.9788584438121848,0.9907959978507067,0.9978163825026876,0.9994135297331994,0.9954707317708454,0.9862732481477228,0.972478514267567,0.9550491617073218,0.9351602230758995,0.9140951870127292,0.8931454175005883,0.8735243196834618,0.8563027370816019,0.8423668710844483,0.8323957666695531,0.8268528421910035,0.8259852354370351,0.8298256513021682,0.8381934600407218,0.8506944715103378,0.8667215683126542,0.8854607007768108,0.9059081158967414,0.9269046377109778,0.9471910182346359,0.9654848415377779,0.9805746795403135,0.991422180580986,0.9972588865150535,0.9976631501071175,0.9926043628754853,0.9824466886228101,0.9679115156408483,0.9500050889443209,0.9299233741179056,0.9089488030108198,0.8883527898063102,0.8693144019884028,0.8528605984094282,0.8398284371088531,0.8308457532741598,0.8263246323817116,0.826461642603931,0.8312399476998245,0.8404306071407912,0.8535930444230487,0.870077300637899,0.8890327791897498,0.909429236824757,0.9300953584622638,0.9497781258373926,0.9672224588815395,0.9812658607232099,0.990938095980079,0.9955526092468885,0.9947756464205005,0.9886614826867348,0.9776474788767293,0.9625096524434484,0.9442862693580362,0.9241818858262867,0.903466167044533,0.8833805132023119,0.8650617695998939,0.8494873781061716,0.8374415997713632,0.8294989311429133,0.826019055789723,0.827147625075885,0.8328185122933047,0.8427554326289539,0.8564734334516602,0.8732832180326006,0.8923030771248706,0.9124839054549323,0.9326520046979583,0.9515719654132555,0.9680280851537484,0.9809181862040854,0.9893494267524594,0.9927230124119141,0.9907946498487563,0.9837005438795443,0.971944242179464,0.9563463766693467,0.9379656102932228,0.9180032946519858,0.8977055690934801,0.8782748937280863,0.8607991301156008,0.8462015305924138,0.8352106288121712,0.8283459416252408,0.8259139940702654,0.8280094056056315,0.8345172647184378,0.8451152717919614,0.8592766230282585,0.8762768390298857,0.895209238836676,0.9150141037113032,0.9345254643934966,0.9525368187588157,0.9678832467871088,0.9795330641103763,0.9866784122463916,0.9888121734934372,0.9857791770789941,0.9777930323875648,0.965415460566091,0.9495013728872568,0.9311185455487769,0.9114541908703032,0.8917213321475902,0.8730758153091667,0.8565509036261032,0.8430119113386598,0.8331293771606385,0.8273666316763538,0.8259765729275498,0.8290029193620673,0.8362827826025836,0.8474496036019318,0.8619378175837178,0.8789925738198396,0.897688994855621,0.9169654476032498,0.935673892904696,0.9526476126842727,0.9667828711023809,0.9771271102547332,0.9829631324850938,0.9838773943261744,0.9798016931243261,0.971021181746034,0.9581470690613232,0.9420582516393579,0.9238210045989814,0.9045985777299483,0.8855626090800499,0.8678159660536154,0.8523328330759893,0.8399177106471611,0.831181481466007,0.8265304816072705,0.8261638000190435,0.8300746645645493,0.8380533770157442,0.8496913570524437,0.8643879609342103,0.8813633989327965,0.8996818850359043,0.9182888045064745,0.9360640388383906,0.9518907646358262,0.9647354953470808,0.9737316312237074,0.9782562665798051,0.9779893322716968,0.9729457938458105,0.9634754347746083,0.950229933238154,0.9341022501576687,0.9161474868845996,0.897496401175185,0.8792723851041513,0.8625202819411877,0.8481518104192843,0.836908597670235,0.8293407702957822,0.8257972441210033,0.8264234229337672,0.831162782134429,0.8397603979258873,0.8517684309321838,0.866555426246895,0.8833226282299649,0.9011309733132005,0.9189417760397331,0.9356723039940524,0.9502646461314186,0.961763013174717,0.9693916156993778,0.9726233870349357,0.9712297462507395,0.9653036183114606,0.9552517652761049,0.9417573112555144,0.9257180201502029,0.9081692953655243,0.8902022801091382,0.8728866969219928,0.8572056074526672,0.8440059137506745,0.8339650709896048,0.8275718803747067,0.8251177990279503,0.8266950128943079,0.832198366443067,0.8413297623903419,0.8536054052362891,0.8683678374070308,0.8848057247464252,0.9019844883773565,0.9188899808466526,0.9344854849820444,0.9477796379038812,0.9578999681735654,0.964164282460554,0.9661408729107862,0.9636889642691644,0.9569731065927465,0.9464489693319844,0.9328223920181521,0.9169875696428748,0.8999529706553394,0.8827644565923796,0.8664340726543415,0.8518805693169815,0.8398846500426511,0.8310590129657938,0.8258310819420208,0.824435227022886,0.82691127592426,0.8331070018688737,0.8426836877323207,0.8551254102084354,0.8697539710606972,0.8857520899836423,0.9021973228935426,0.9181080781470712,0.9325011587973644,0.9444577713926128,0.9531924271553598,0.9581172545151749,0.9588935397515348,0.9554631855292629,0.9480552162664946,0.937166026344622,0.9235159875374931,0.9079884114534262,0.8915589545287191,0.8752239763481912,0.8599351915121052,0.8465456576753941,0.8357693981741113,0.8281544454231379,0.8240673133512464,0.8236861023199497,0.82699958623972,0.8338105095629144,0.8437425993737143,0.8562521062291808,0.8706456783942027,0.8861067624604637,0.9017323266635588,0.9165804838174438,0.9297276922808275,0.9403319724335824,0.9476964863906616,0.9513264443416873,0.9509720917794005,0.9466517288980157,0.9386512017731679,0.9274996157541413,0.9139244416037426,0.8987919562018256,0.8830405002702861,0.8676141027553268,0.8534027587300209,0.841193508053984,0.8316340469061082,0.825208483370498,0.8222234218601139,0.8228019974871665,0.8268837266838361,0.8342288761391148,0.8444271693258586,0.856911715690112,0.8709797581092262,0.8858219566082959,0.9005613364075444,0.9143017453446655,0.9261838746550558,0.935444942925716,0.9414764802564929,0.9438737443728976,0.9424705021784111,0.9373543314187437,0.9288600465486287,0.9175418582564658,0.904127800215341,0.8894621740611697,0.8744428378720058,0.8599599622728007,0.8468415892488943,0.8358093770819657,0.8274458217769235,0.8221724808905736,0.8202376018999021,0.8217111845781155,0.8264858086211042,0.834282321899658,0.8446604278852952,0.8570350380174181,0.8706997081750311,0.8848583769334212,0.8986658963293548,0.9112765591450902,0.9218981915648108,0.929847733301142,0.9346029727497089,0.9358446193827306,0.9334834210303515,0.9276685871633764,0.9187761203458953,0.9073783321661283,0.894198273274263,0.8800545375541985,0.8658025947020944,0.8522784156977206,0.8402488924608589,0.8303718042585206,0.823166292979443,0.8189933586902468,0.8180450139365785,0.8203405050234666,0.8257283297247069,0.8338934519558594,0.8443698792894465,0.8565593724333171,0.8697572845939164,0.8831862507936424,0.8960376385165735,0.9075194320480628,0.9169077766894058,0.9235980715214693,0.927150617501863,0.9273256938027573,0.9241036989462605,0.9176875998822349,0.9084871153481824,0.8970863979590309,0.8841990029371292,0.8706152480974515,0.8571474669616773,0.8445781474626014,0.8336147495141473,0.8248534507471498,0.8187525527933541,0.8156150960348664,0.8155795566945044,0.8186173675551914,0.8245363138048771,0.832989420762843,0.8434895434825693,0.8554302709933351,0.8681138010072241,0.8807860357265381,0.892678309376255,0.9030540067228616,0.9112570917006217,0.9167585223498451,0.9191959714708111,0.9184024182291143,0.9144200993407531,0.9074979045471404,0.8980722963073574,0.8867338483015157,0.8741831424397434,0.861180741851404,0.8484961337391523,0.8368599638110557,0.8269227736316144,0.8192221037062248,0.8141585458917682,0.811980361107551,0.8127757537119356,0.8164718198715563,0.8228394637536781,0.8315040307259888,0.8419618420029573,0.8536030475602301,0.8657411133343437,0.8776487730742688,0.8885994462859573,0.8979120870038422,0.9049963960617214,0.9093945535476313,0.9108153420285037,0.9091568868798017,0.9045152553961349,0.8971776947506512,0.8876010834163759,0.8763778878626032,0.8641932404538224,0.8517774655642965,0.8398584033120534,0.8291172896072819,0.8201509421585598,0.8134418307813456,0.809336528902511,0.8080322437747594,0.8095707029634049,0.8138386272451934,0.8205742484358227,0.8293796801150038,0.8397392472702571,0.8510439768451806,0.862622248125618,0.8737760774117771,0.8838217259739463,0.8921324122427333,0.8981800743853443,0.9015725837487443,0.9020827378119767,0.8996658631176686,0.8944639107713535,0.8867953764795239,0.8771319729097568,0.8660644373379949,0.854260920043979,0.8424219101302746,0.8312355800010718,0.8213368521988732,0.8132725862364601,0.8074742640295968,0.8042386273616348,0.803716044187839,0.805906026953872,0.8106592814275511,0.8176858384758394,0.8265690756534827,0.8367856216189068,0.847731131028745,0.8587516508031922,0.8691797695370386,0.8783740214693534,0.8857592391541642,0.8908648907348371,0.893358080825275,0.8930679818112548,0.8899990549501431,0.8843314674569696,0.8764084550395351,0.8667117899748915,0.8558277493908294,0.8444068376928544,0.8331208879472746,0.8226210387534361,0.8134995387025072,0.8062575199125415,0.8012799858944804,0.798818449294036,0.7989810607073051,0.8017297516855633,0.8068838574779233,0.8141298055450412,0.8230366313915634,0.8330771850730744,0.8436548188054589,0.8541350490042502,0.863881178006907,0.8722922166624976,0.878840794707928,0.8831082367583064,0.8848137706280805,0.8838350321185221,0.8802176680201815,0.8741728509061018,0.866062751428877,0.8563752615090745,0.8456903203014401,0.8346409061303961,0.8238720392718959,0.8140009932214852,0.8055814100183599,0.7990732851666835
1.0,0.9976140715676374,0.9906230044892997,0.9795112971505372,0.9650366352263016,0.9481629504825543,0.9299804702979111,0.9116228793149445,0.8941905522916683,0.8786862080628951,0.865966060619156,0.8567064281098777,0.8513834584790808,0.8502625044494231,0.8533937791898771,0.8606120321643456,0.8715397086883921,0.8855949111927193,0.9020069643861042,0.9198430560912002,0.9380489700497356,0.9555052531472228,0.9710974603241438,0.9837958945887596,0.9927372457359758,0.997298546779243,0.9971535795010791,0.9923035635842442,0.9830774412431618,0.9701016130781844,0.9542435735838934,0.9365375010934622,0.9181017230494637,0.9000578325258578,0.8834593275892065,0.8692346336219986,0.858146079125615,0.8507635953022555,0.8474501282754783,0.8483552037471128,0.853413680273552,0.8623481553114215,0.8746752992894611,0.8897180899367171,0.9066270300887449,0.9244135821070014,0.9419980383306962,0.9582719126604088,0.9721720166507721,0.9827602789268188,0.9893008483049373,0.9913248330390896,0.9886736660327038,0.981514609649011,0.9703258836550144,0.9558534656184783,0.939045746423042,0.9209750146995337,0.9027556590463356,0.8854679876863414,0.8700941146607553,0.8574691928513248,0.8482481957511756,0.8428861226672542,0.8416283059209573,0.8445074992942372,0.8513454216129778,0.8617580333870861,0.8751655645185309,0.8908097071431622,0.9077810244851091,0.9250592235562201,0.9415674200171342,0.9562390699623533,0.9680933096724006,0.976311696627329,0.9803075205935768,0.9797785613634908,0.974735690482271,0.9655028742938815,0.9526883131682489,0.9371307304428608,0.9198282500688338,0.9018591551964408,0.8843038120425022,0.8681753679741679,0.8543640688981458,0.8435969545022601,0.8364120101104243,0.8331440996273445,0.8339193981310213,0.8386555170543908,0.847065777290344,0.8586677109397141,0.8727973921880776,0.8886321767200486,0.9052245339219702,0.9215487207677775,0.9365601285457665,0.9492645446161134,0.9587918513406132,0.9644665059946549,0.9658661520547197,0.962860327452075,0.955623508156643,0.9446202727335786,0.9305644559935939,0.914357877677703,0.8970167789207842,0.8795949877414897,0.8631120172677427,0.8484921488453568,0.8365177167303148,0.8277970162002068,0.8227451081037674,0.8215746493165449,0.8242938132631459,0.8307091991391153,0.8404330109400668,0.8528952826648137,0.8673630981841393,0.8829692382547643,0.8987522527949453,0.913708564436424,0.9268550482176685,0.9372980168142706,0.9443022505961682,0.9473522671715688,0.9461979203175699,0.9408778617180295,0.9317172170722092,0.9192994782811891,0.9044163151249711,0.8880019580274657,0.8710603937064654,0.8545936048664389,0.8395376372672076,0.8267108842757901,0.8167762957355175,0.8102168752645286,0.8073222820894113,0.8081837991561586,0.8126953105605164,0.820558988249976,0.8312957399198699,0.844261700198796,0.8586727778337919,0.8736392294320316,0.8882113028974615,0.9014352703374665,0.9124169535314876,0.9203876150830936,0.9247654100676812,0.9252049774721751,0.9216285043309573,0.9142337058639183,0.9034772708190449,0.8900357877086436,0.8747492516409898,0.8585543062595347,0.8424150262245765,0.8272582792070826,0.813918847933459,0.8030970890944615,0.7953295589591607,0.7909712454590251,0.7901871067205841,0.7929505785138757,0.7990474156655291,0.8080843644672591,0.8195033445660256,0.8326026771116417,0.8465671333337481,0.8605080289990193,0.8735132666654086,0.8847053373698613,0.8933032228969441,0.8986823865322752,0.900426099144334,0.8983615751632186,0.8925758897717626,0.8834092014994558,0.8714259203677562,0.8573674888478895,0.8420927454177078,0.8265129714121592,0.8115285363900391,0.7979727328813412,0.786566354229692,0.7778843585265315,0.7723340809110587,0.7701432566551815,0.7713557375603579,0.7758331529003111,0.7832616478386815,0.7931638960812581,0.8049174769327867,0.8177811238025333,0.8309300909593327,0.8435008997048543,0.8546441449114952,0.863582172508721,0.869666707680149,0.8724303849960797,0.8716259813748506,0.8672481544232129,0.8595345424931651,0.8489458182149662,0.8361271483070903,0.821855902948408,0.8069819020153293,0.7923667509783255,0.7788279662775597,0.7670919327636403,0.7577577375683024,0.7512720647992165,0.7479139902572218,0.7477878846897605,0.7508227215744185,0.7567767260356368,0.7652472177253931,0.7756863695270593,0.7874241238105161,0.7996994570051614,0.8117004690016129,0.8226124651116601,0.8316715296962425,0.8382194294867669,0.8417544565341948,0.8419724038429007,0.8387924820274326,0.8323646168745918,0.823056944755092,0.811424976781927,0.7981662863298513,0.7840662082164878,0.7699406347583779,0.7565815264707404,0.7447094438129152,0.7349356406422354,0.7277344826694854,0.723425546548858,0.7221639553746192,0.7239373751174076,0.7285685291070343,0.735722857236369,0.7449217635635743,0.7555624703736341,0.7669455961866793,0.7783110750260065,0.788881953614741,0.7979141180016379,0.8047484236084725,0.8088604216130403,0.8099022628415038,0.8077316707382515,0.8024241557115283,0.7942667041766258,0.7837336233789847,0.7714475581679934,0.7581304451516414,0.7445500108995502,0.7314672608025578,0.7195893885162548,0.7095309876633368,0.7017847727497418,0.6967015915456761,0.6944785987061632,0.6951541637659104,0.6986083500598953,0.7045684421587651,0.712619760489819,0.7222226078144858,0.7327364063773818,0.7434517582604458,0.7536302733666008,0.7625506852121782,0.7695582776213488,0.7741133300692333,0.7758335209864684,0.774525284003623,0.770200092940048,0.7630734356051085,0.7535464955217287,0.7421728379418397,0.7296142275394024,0.7165907407943375,0.7038304297333822,0.6920230268421161,0.6817808233821193,0.6736082762543246,0.6678804715944345,0.6648295764868067,0.6645379815341986,0.6669369615731888,0.6718102152391872,0.6788023573832459,0.6874330711030503,0.697117939782006,0.7071968062491052,0.7169697896930436,0.7257399121122189,0.7328598632309771,0.7377790881416356,0.7400864721879417,0.7395437213668539,0.7361052429990926,0.729921861700364,0.7213277909041815,0.710812503142389,0.6989810462926999,0.686507563939747,0.6740871003389873,0.6623902280272875,0.652023848568241,0.6435000251100395,0.6372132734079521,0.633425662512898,0.6322585271260782,0.6336895929839699,0.637554754791981,0.6435544200889818,0.6512649950617745,0.6601564998892606,0.6696172767275482,0.6789862045092673,0.6875917995280897,0.6947962336507751,0.7000409320080607,0.7028893657614079,0.703062251253126,0.7004608010013595,0.6951749487323512,0.6874753817872405,0.6777903828138617,0.6666704600296681,0.6547451320052621,0.6426767835940097,0.6311161897292302,0.620663282564425,0.6118353255251314,0.6050432143147515,0.6005754642205763,0.5985887674524,0.5991038739773158,0.602005889458395,0.6070487172724751,0.6138640647648803,0.621975946297298,0.6308217461660788,0.6397805334933782,0.6482084441668966,0.6554796899471392,0.6610303737089409,0.6644011139176695,0.665273845189738,0.6634983087169065,0.6591047474276099,0.6523010351774563,0.6434545671990757,0.6330612846075688,0.6217057749134085,0.6100171853251845,0.5986256078534749,0.5881227578939421,0.5790294469816084,0.5717708973665991,0.5666596929752032,0.563885344909866,0.5635091712437242,0.5654634139360535,0.5695540922354125,0.5754678048864375,0.582783303860144,0.5909889549731414,0.5995070259595765,0.6077250520867172,0.6150334010066426,0.6208667989744059,0.6247462966292786,0.626317286441432,0.6253790231273899,0.6219017846993912,0.6160292823944926,0.6080659134780114,0.5984505403914778,0.587720230204377,0.5764684477843408,0.5653023950518223,0.5548035735997743,0.5454944501075536,0.5378126605788716,0.5320928470259216,0.5285552506590233,0.5272997347930458,0.5283039855158735,0.531425125645304,0.536404682636098,0.5428775419247748,0.550385969074088,0.5583998206496392,0.5663435938263287,0.5736300118501017,0.5796985590698721,0.5840560334962499,0.5863151121161011,0.5862264458423847,0.5837001292697912,0.5788135508594714,0.5718044321063528,0.5630499428033716,0.5530346868694636,0.542311687516526,0.5314610149377208,0.5210503608249447,0.5116008433508049,0.503559934097853,0.49728198841780846,0.4930157377508466,0.4908974591126124,0.49094842873438,0.49307562222326484,0.4970752770584317,0.5026396675630449,0.5093680314610951,0.5167828348178283,0.5243523390585594,0.5315197089166707,0.5377377638908676,0.5425071420527209,0.5454144218290765,0.5461659708048398,0.5446132332815096,0.5407659486548062,0.5347913190324383,0.5269991215982577,0.517814763588402,0.507743868939874,0.49733284204113243,0.48712984999539705,0.4776498929241404,0.46934635658116,0.4625900100666706,0.45765515522701194,0.45471179245027193,0.4538223478554601,0.4549416854692269,0.4579196762032236,0.4625063193653136,0.4683600939086684,0.4750606505615506,0.48212698413279553,0.48904176788491815,0.49528161511935437,0.5003518042420662,0.5038227207474689,0.5053642566796096,0.5047739758630995,0.5019952044918011,0.497122358856288,0.4903925788196242,0.48216472762784973,0.47288860382466746,0.4630684026974009,0.4532248403746296,0.4438599081198233,0.43542715182197644,0.42830899153396595,0.42280125305158256,0.4191040590234098,0.41731768304711747,0.4174419357116606,0.4193780414089634,0.4229326159645381,0.4278240669225415,0.43369230789381236,0.4401129317632865,0.44661680811906745,0.4527154264501067,0.45793127462383126,0.46183131245667086,0.46406045535269586,0.4643712391872459,0.4626457583548879,0.4589066755149071,0.45331551498406825,0.44615829427738074,0.4378204131686977,0.4287541876626568,0.4194431787665004,0.4103674092197923,0.4019727846819965,0.39464680265496194,0.38870127870428056,0.38436165662709526,0.3817617113876002,0.380942186804351,0.3818520986594989,0.3843519527248146,0.38821880024878264,0.39315369012117
1.0,0.9976140715676374,0.9906230044892985,0.9795112971505378,0.9650366352263191,0.9481629504825423,0.9299804702978975,0.9116228793149294,0.8941905522916526,0.8786862080628864,0.8659660606191777,0.8567064281098968,0.8513834584790984,0.8502625044494406,0.8533937791899078,0.8606120321644727,0.8715397086885175,0.8855949111928425,0.9020069643862265,0.9198430560913456,0.9380489700498776,0.9555052531473686,0.9710974603242934,0.9837958945889088,0.9927372457361363,0.9972985467794021,0.9971535795012417,0.9923035635844094,0.9830774412433273,0.9701016130783147,0.9542435735840971,0.9365375010936643,0.9181017230496626,0.9000578325260444,0.8834593275893935,0.8692346336222229,0.8581460791258352,0.8507635953024717,0.8474501282756919,0.8483552037472931,0.8534136802737528,0.862348155311624,0.8746752992896649,0.8897180899369227,0.9066270300889614,0.9244135821072701,0.9419980383309671,0.9582719126606821,0.9721720166510481,0.9827602789270958,0.9893008483052526,0.9913248330394073,0.9886736660330221,0.9815146096493312,0.9703258836553145,0.9558534656186882,0.9390457464232485,0.9209750146997377,0.902755659046535,0.8854679876865054,0.870094114660933,0.8574691928515024,0.8482481957513546,0.842886122667434,0.8416283059211356,0.844507499294481,0.8513454216132289,0.8617580333873436,0.8751655645187919,0.8908097071434277,0.9077810244853872,0.9250592235564963,0.9415674200174078,0.9562390699626222,0.9680933096726555,0.976311696627475,0.9803075205937206,0.9797785613636363,0.9747356904824163,0.9655028742940099,0.952688313168418,0.9371307304430297,0.9198282500690002,0.9018591551966039,0.8843038120426481,0.868175367974302,0.8543640688982737,0.8435969545023867,0.8364120101105537,0.8331440996274773,0.8339193981310502,0.8386555170544341,0.847065777290402,0.858667710939775,0.8727973921881444,0.8886321767201477,0.9052245339220607,0.9215487207678511,0.9365601285458218,0.9492645446161678,0.9587918513406666,0.9644665059947045,0.9658661520547758,0.9628603274521402,0.955623508156728,0.9446202727337745,0.9305644559938051,0.9143578776779183,0.8970167789209919,0.8795949877416582,0.8631120172679183,0.8484921488455008,0.8365177167304305,0.8277970162003068,0.8227451081038999,0.8215746493167476,0.8242938132633814,0.8307091991393954,0.8404330109403907,0.8528952826651803,0.8673630981845037,0.8829692382551197,0.89875225279527,0.9137085644366948,0.9268550482178692,0.9372980168143928,0.9443022505962626,0.9473522671716688,0.9461979203176936,0.9408778617182054,0.9317172170724561,0.9192994782815019,0.9044163151253302,0.8880019580278371,0.8710603937067827,0.8545936048667211,0.8395376372674123,0.8267108842759113,0.8167762957355644,0.8102168752645398,0.8073222820893355,0.8081837991561276,0.8126953105605702,0.8205589882501342,0.8312957399201402,0.8442617001991839,0.858672777834208,0.8736392294324136,0.8882113028977429,0.9014352703376136,0.9124169535315002,0.9203876150829898,0.9247654100675202,0.9252049774720325,0.9216285043309134,0.9142337058640823,0.9034772708193732,0.8900357877091151,0.8747492516415484,0.8585543062601213,0.8424150262251568,0.82725827920754,0.8139188479337455,0.8030970890945568,0.7953295589591227,0.7909712454589299,0.7901871067204866,0.792950578513878,0.7990474156657238,0.8080843644676858,0.8195033445666532,0.8326026771124329,0.8465671333345853,0.8605080289997626,0.8735132666659079,0.8847053373701714,0.8933032228969587,0.8986823865320688,0.9004260991440356,0.8983615751630043,0.8925758897717325,0.8834092014997146,0.871425920368328,0.8573674888487327,0.8420927454187409,0.8265129714131885,0.811528536390962,0.7979727328820274,0.7865663542300527,0.7778843585265213,0.7723340809106756,0.7701432566546202,0.7713557375598029,0.7758331528999622,0.7832616478386936,0.7931638960817511,0.8049174769337235,0.8177811238037657,0.8309300909606216,0.8435008997059283,0.8546441449121074,0.8635821725087808,0.8696667076796795,0.8724303849952314,0.8716259813738705,0.8672481544223969,0.8595345424927185,0.8489458182150253,0.8361271483076763,0.8218559029494706,0.80698190201672,0.7923667509797695,0.7788279662788185,0.7670919327644958,0.7577577375685972,0.7512720647988825,0.7479139902563656,0.7477878846886024,0.7508227215732903,0.7567767260348757,0.7652472177253017,0.775686369527789,0.7874241238120029,0.7996994570071325,0.8117004690036308,0.8226124651130862,0.8316715296969011,0.8382194294864991,0.8417544565330816,0.8419724038412281,0.8387924820255336,0.8323646168729819,0.8230569447541047,0.8114249767817372,0.7981662863305005,0.7840662082177968,0.7699406347600963,0.7565815264725317,0.7447094438144135,0.7349356406431025,0.727734482669457,0.7234255465478676,0.7221639553728,0.7239373751151247,0.72856852910483,0.7357228572347838,0.7449217635630957,0.7555624703744706,0.7669455961886833,0.778311075028699,0.7888819536174481,0.7979141180036298,0.8047484236092226,0.8088604216123663,0.8099022628395932,0.8077316707355527,0.8024241557087172,0.7942667041743204,0.7837336233776427,0.7714475581678574,0.7581304451525517,0.7445500109013958,0.731467260804963,0.7195893885187439,0.7095309876653847,0.7017847727509026,0.6967015915455448,0.6944785987046126,0.6951541637631369,0.6986083500564341,0.704568442155447,0.712619760487505,0.7222226078138647,0.7327364063787276,0.7434517582634752,0.7536302733705009,0.7625506852159516,0.7695582776239672,0.7741133300699863,0.7758335209851379,0.7745252840006154,0.7702000929360961,0.7630734356011296,0.7535464955185498,0.7421728379400284,0.7296142275392319,0.7165907407957017,0.7038304297359625,0.6920230268454151,0.6817808233855371,0.6736082762571592,0.6678804715959955,0.6648295764865766,0.664537981531997,0.6669369615692964,0.6718102152342886,0.6788023573785988,0.687433071099887,0.6971179397812549,0.7071968062511009,0.7169697896973748,0.7257399121177022,0.7328598632361255,0.7377790881450603,0.7400864721887679,0.7395437213648988,0.7361052429949696,0.7299218616951537,0.7213277908990988,0.7108125031384815,0.6989810462907012,0.6865075639398011,0.6740871003409473,0.66239022803074,0.6520238485725693,0.643500025114461,0.6372132734115984,0.6334256625148851,0.63225852712571,0.6336895929809929,0.6375547547867817,0.6435544200826446,0.6512649950558637,0.6601564998854182,0.6696172767270125,0.6789862045123869,0.687591799534115,0.6947962336581259,0.7000409320147539,0.70288936576569,0.7030622512540431,0.7004608009987943,0.6951749487271888,0.6874753817809215,0.6777903828079255,0.6666704600253149,0.6547451320032047,0.6426767835944247,0.6311161897318861,0.6206632825688253,0.6118353255306286,0.6050432143203687,0.6005754642252361,0.5985887674549952,0.5991038739769519,0.6020058894547352,0.6070487172660619,0.613864064757124,0.6219759462902175,0.6308217461617399,0.6397805334932681,0.6482084441712981,0.6554796899550281,0.6610303737182436,0.6644011139258967,0.6652738451948006,0.6634983087176639,0.6591047474242042,0.6523010351711115,0.6434545671916152,0.6330612846007775,0.6217057749086494,0.6100171853231546,0.5986256078542758,0.5881227578972636,0.57902944698687,0.5717708973730163,0.56665969298175,0.5638853449152778,0.5635091712466624,0.5654634139354193,0.5695540922308445,0.5754678048786103,0.5827833038508192,0.5909889549647972,0.59950702595471,0.6077250520869883,0.615033401012266,0.6208667989839889,0.6247462966402343,0.6263172864508553,0.6253790231328356,0.6219017846997428,0.6160292823901343,0.6080659134705053,0.598450540382861,0.587720230196788,0.5764684477791859,0.5653023950497422,0.5548035736007955,0.5454944501113276,0.5378126605847493,0.5320928470330716,0.5285552506663137,0.5272997347990311,0.5283039855190361,0.5314251256443405,0.5364046826306105,0.5428775419156183,0.5503859690633887,0.5583998206402829,0.5663435938211632,0.5736300118509075,0.579698559076701,0.5840560335073157,0.5863151121283139,0.5862264458524646,0.5837001292751852,0.5788135508591434,0.5718044321009439,0.5630499427946919,0.5530346868600102,0.542311687508437,0.5314610149323877,0.5210503608229485,0.5116008433520806,0.5035599341019534,0.4972819884241105,0.4930157377584955,0.4908974591203937,0.49094842874070926,0.49307562222637924,0.497075277056955,0.5026396675565923,0.5093680314507021,0.5167828348059468,0.5243523390484427,0.5315197089113751,0.5377377638921854,0.5425071420605122,0.5454144218413078,0.5461659708179826,0.5446132332919924,0.5407659486600449,0.5347913190315685,0.5269991215921712,0.5178147635792655,0.5077438689302303,0.4973328420331267,0.48712984999034276,0.4776498929225521,0.46934635658284174,0.4625900100711928,0.45765515523377165,0.45471179245840593,0.45382234786373354,0.4549416854758812,0.4579196762063898,0.4625063193635647,0.468360093901682,0.4750606505506121,0.482126984120562,0.48904176787485354,0.4952816151145855,0.5003518042442904,0.5038227207563264,0.5053642566926346,0.5047739758766642,0.5019952045022805,0.4971223588612051,0.4903925788183554,0.48216472762150053,0.4728886038155239,0.4630684026880162,0.45322484036706817,0.44385990811532217,0.43542715182083797,0.4283089915360168,0.4228012530564105,0.41910405903044384,0.4173176830554879,0.4174419357200602,0.4193780414156178,0.4229326159675456,0.4278240669205023,0.4336923078865489,0.44011293175218014,0.44661680810695004,0.4527154264404827,0.45793127461974054,0.46183131245961995,0.46406045536203755,0.4643712392003909,0.4626457583681735,0.4589066755248325,0.4533155149883286,0.44615829427562675,0.4378204131622115,0.42875418765374007,0.4194431787575843,0.41036740921278175,0.4019727846779029,0.3946468026540533,0.3887012787063767,0.384361656631825,0.3817617113944005,0.3809421868124103,0.3818520986674968,0.38435195273098116,0.3882188002512743,0.39315369011867635


==> Data/data/simulation1D/strong-vac-F0-Nq.txt <==
1
10
3.0
3.0
3
1
10.0
501
|0\rangle
F_0,N_q
F_0
N_q
plain,T1,T1-plain,T2,T2-plain,T3',T3'-plain,T3,T3-plain,T4,T4-plain,T5,T5
T5
T3
T1,T2,T4
T3'
1.0,0.9970183855898691,0.9882911158825661,0.9744486370546609,0.9564711756592292,0.9355951106170541,0.9132031926217469,0.8907138435847586,0.8694824911494524,0.8507234097054432,0.8354552041615894,0.8244682371533812,0.8183089626807841,0.8172747654076474,0.8214134815302766,0.8305238798550497,0.8441563732706345,0.8616163788322159,0.8819753078241632,0.9040954687632361,0.9266746938307339,0.948314042782389,0.9676077339694265,0.9832492553659625,0.9941426189716263,0.9995043214210375,0.9989409242493068,0.9924897984328275,0.9806161289521526,0.9641665233604725,0.9442867636481689,0.9223166397350238,0.8996772045809023,0.8777648730259979,0.8578631309785651,0.841077446687457,0.8282937066858665,0.8201563502488308,0.8170600832016035,0.8191487995796987,0.8263168512711709,0.8382105060252313,0.8542306054477878,0.8735403276480664,0.8950838696084871,0.9176222111019474,0.9397905601354064,0.9601786383749009,0.9774301562075601,0.9903526485839746,0.9980246092356126,0.9998848678124912,0.9957902609376297,0.9860319299161151,0.971307206498792,0.9526514776590973,0.9313408393948941,0.9087802404378496,0.8863924118386399,0.8655203466928136,0.8473514071569088,0.8328656924641338,0.8228064777306425,0.8176673212696888,0.8176892760150047,0.8228624349156162,0.8329283113750887,0.8473826155803597,0.8654810809616663,0.8862533935364691,0.9085313497287488,0.9309966701800176,0.9522512882947121,0.9709087006516507,0.9856998845998579,0.9955825322589714,0.9998392454747308,0.9981499755472973,0.9906268423678826,0.9778051305635043,0.960591501046407,0.9401775358727851,0.9179319348955913,0.8952868376899735,0.8736325725661893,0.8542312630407134,0.8381544116269573,0.826244285551327,0.8190948684762798,0.8170460268058989,0.8201845028775748,0.8283470505108423,0.8411238380564424,0.8578634071475632,0.8776832402099011,0.8994916844610813,0.9220270843048022,0.9439182157054555,0.9637665888023508,0.9802464367794451,0.9922132316445459,0.9988076294345465,0.9995400720574216,0.9943426452113454,0.983579232475607,0.9680116627300703,0.948726882493194,0.9270364136489094,0.904363001951477,0.8821296980727904,0.8616638528902656,0.8441236634204139,0.8304494044155559,0.8213367103593547,0.8172262113354934,0.8183028716557498,0.8244993806959257,0.8355003615462282,0.8507472611373632,0.8694467935650492,0.8905880157272507,0.9129739403646321,0.9352726617564122,0.9560902166240337,0.9740631679251264,0.9879639696701155,0.9968076924925844,0.9999459213355756,0.9971335884238621,0.9885575722721731,0.9748216357378933,0.9568894543091481,0.9359943874937116,0.9135295979307316,0.8909340074779583,0.8695881622932736,0.8507300265544617,0.8353953274052276,0.8243818006835766,0.818232750386526,0.8172334137241609,0.8214138011661887,0.8305535580054078,0.8441872859708552,0.8616118879018255,0.8819001067459535,0.9039258871443279,0.9264070373199919,0.9479687145105778,0.9672276585281169,0.982892438773036,0.9938702427949596,0.9993671336616066,0.9989673794640971,0.9926791098871843,0.9809381401779875,0.9645684469637761,0.9447049614208913,0.92269032584136,0.8999606182873467,0.8779351166964044,0.8579222050972979,0.8410485630976662,0.8282132705391927,0.8200637865179996,0.8169878794595827,0.8191148460848872,0.8263205542064213,0.83823338285817,0.8542412407372773,0.8735027375144382,0.894967574252701,0.9174117817534422,0.9394922680842261,0.9598222462401582,0.977064894168554,0.990037853375636,0.9978170102675717,0.9998256098789917,0.9958950414023319,0.9862869222532927,0.9716719046456572,0.953067696574139,0.9317454546468993,0.9091183578290873,0.886627756568507,0.8656406305878521,0.8473678847674218,0.8328075751841988,0.8227119548983198,0.8175734539294932,0.817623000405161,0.8228344809307417,0.8329311731332847,0.8473929318654791,0.8654659676563756,0.8861794814256767,0.9083746191564985,0.9307507942968751,0.951932274976447,0.9705542745716287,0.9853632368091458,0.9953215418407464,0.9997036326101492,0.9981696198971972,0.9908043717383985,0.9781148158254982,0.9609847819714105,0.9405936882148098,0.9183110511628377,0.8955818312353343,0.8738174039067268,0.85430378388513,0.8381336883113659,0.8261635555817025,0.818992105377065,0.8169543513036086,0.8201244646234801,0.828322273138373,0.8411208192127427,0.8578554906251099,0.8776379901353093,0.8993801637190163,0.9218329926194054,0.9436446442542032,0.963438454293509,0.9799075249427458,0.9919180868607035,0.9986099580766394,0.999480445168559,0.9944386841822759,0.9838209328808377,0.9683631616865529,0.9491342095288198,0.9274391484960857,0.904706803259226,0.8823766258012293,0.8617982164858389,0.84415245020696,0.8303977302345102,0.8212398067276051,0.8171200209337658,0.8182153629492755,0.824444336933164,0.8354748058135836,0.8507329685106753,0.869415585818371,0.8905097903231619,0.9128257415342899,0.9350466979526345,0.9557987315089713,0.9737386006110427,0.9876538803544135,0.9965652813355346,0.9998182644832985,0.9971505287076164,0.9887242079286888,0.97511647259415,0.9572687596177287,0.9364015842314924,0.9139072113251356,0.8912351239429289,0.8697847006199088,0.8508161605674608,0.8353857461182119,0.8243057254968262,0.8181254519451373,0.8171272791952566,0.8213308577615502,0.8305009041407009,0.8441562569757071,0.8615810810981711,0.8818416670298905,0.903813771467614,0.9262254413733647,0.9477186091572034,0.9669295962618456,0.982584518679059,0.9936012773465697,0.9991863742271441,0.9989132388885096,0.9927697863048199,0.9811666763752761,0.9649036101852196,0.9450977382476012,0.9230843025938329,0.9003035425394466,0.878188785853978,0.8580684805034333,0.8410904779895916,0.8281714799391169,0.819969633093736,0.8168749172820555,0.819010753057646,0.8262410792887268,0.8381794594573925,0.8541997667622708,0.8734508432350823,0.894879521074972,0.917267033539428,0.9392828749985485,0.9595576301635803,0.9767725408549871,0.9897593039443094,0.9975997426100691,0.9997125934473441,0.9959145527481645,0.9864453122145269,0.9719513100327961,0.953429366183366,0.9321378207308815,0.9094877235429677,0.8869288764011904,0.8658446746180914,0.8474661559161158,0.8328105500242153,0.8226443568116284,0.8174668564074881,0.8175077853297399,0.8227328863034666,0.8328527838667104,0.8473334243105712,0.8654092997728537,0.8861030763972,0.9082564735949421,0.9305769438172711,0.9517028027059942,0.9702861878949413,0.9850891343038186,0.9950839832177145,0.999546288213065,0.9981272748271754,0.9908943463138755,0.9783321215996894,0.9613023798986686,0.9409678272123014,0.918690281969012,0.8959173535673552,0.8740721876165665,0.8544584169615814,0.8381879124899965,0.8261335939985879,0.8189048308564721,0.816839889914428,0.8200089452573843,0.8282222086113704,0.8410401664205841,0.8577858912034642,0.8775621006588219,0.8992773883084563,0.9216863933972785,0.9434474310749644,0.963198376064772,0.9796478071873396,0.9916742982476354,0.9984232162402983,0.9993884255594263,0.9944666424795323,0.9839751088220212,0.9686283890296867,0.9494764419558371,0.9278122655402998,0.9050619158566057,0.8826715155852466,0.8620046651602559,0.8442599423202944,0.8304130546849738,0.8211830960166332,0.8170184886680705,0.8180963174104111,0.8243289935547825,0.8353741048222596,0.8506461413173071,0.8693316832541463,0.8904118317943578,0.9126966100507001,0.9348754668079844,0.9555858761437197,0.9734986412660859,0.9874144826366096,0.9963626684071392,0.9996897872903117,0.9971261167374342,0.988818883159107,0.9753259542139222,0.9575694130582469,0.9367547924424083,0.9142670402584311,0.8915573047690032,0.8700347117817075,0.8509745922006245,0.8354499790379275,0.824287947296344,0.8180478659331658,0.8170158552112874,0.8212090921546906,0.8303848740631753,0.844051885172769,0.8614840651257347,0.8817400260171392,0.9036924596821697,0.9260720215351202,0.9475286555140088,0.9667104172946359,0.9823560424557598,0.9933935450348506,0.9990339399482462,0.998847662482783,0.9928120533864598,0.9813215449706643,0.9651574598501407,0.945420579409761,0.9234354680996322,0.9006395944920085,0.8784716413930767,0.8582718312787113,0.8412031750343655,0.8281974369356429,0.8199246708334893,0.8167815978427051,0.8188925317957055,0.8261170612067179,0.8380607801786499,0.8540882290939859,0.8733399970217961,0.8947579144573234,0.9171229227774129,0.9391093179630343,0.9593566960142168,0.9765574404848794,0.9895536356660346,0.9974337204784522,0.9996169383469351,0.9959134504555313,0.9865502329417268,0.9721573721853487,0.9537153018344051,0.9324696327444066,0.9098251178915194,0.8872328322999904,0.8660842990275707,0.8476232907946695,0.8328813076349493,0.8226375900937569,0.8174002732525314,0.8174028295392038,0.8226096032793782,0.8327257308592122,0.8472093726942864,0.8652870919163043,0.8859755890757093,0.9081142324700653,0.9304125694175368,0.9515152156762048,0.9700834460987547,0.9848889862828,0.9949117113246808,0.9994300995425096,0.998092207992235,0.9909561779260386,0.9784928847885538,0.9615487624539438,0.9412729715022969,0.9190185845168966,0.8962310552014603,0.8743381131368984,0.8546532853688338,0.8383011354850176,0.8261672114201828,0.8188709494424995,0.8167565012227463,0.8198952158014512,0.8280942848019419,0.8409083038289104,0.8576533904232826,0.8774261694085557,0.899131682408308,0.9215246455776931,0.943267303637943,0.9630045412106779,0.9794533381952277,0.9914997808759393,0.9982935287649124,0.9993277717345707,0.9944929759838308,0.9840953723228126,0.9688358788080759,0.9497510952589443,0.9281238901268816,0.9053755815267824,0.8829537644163892,0.8622290451562686,0.8444106516638217,0.8304860725414908,0.8211848550780708,0.8169627049686958,0.817999907635041,0.8242080599122465,0.8352408133030552,0.8505070479862674,0.8691877446535783
1.0,0.9970183855895498,0.9882911158647161,0.9744486368966344,0.9564711750864078,0.9355951097360732,0.9132031937995786,0.8907138550602766,0.8694825316981001,0.8507235122556946,0.8354554150991792,0.8244686077900846,0.8183095304699262,0.8172755250779712,0.8214143501617799,0.8305246643620974,0.8441567526761231,0.8616159154773042,0.881973499450355,0.9040918458142424,0.9266689533512769,0.9483061942619129,0.9675982182517359,0.983238991682868,0.9941329428145369,0.9994967990917617,0.9989370644142476,0.9924907169698587,0.9806222481282977,0.9641773893229793,0.9443010435551308,0.9223323168483073,0.8996919389495956,0.8777764522693539,0.8578699122788052,0.8410786924146123,0.8282897393377846,0.8201484896593838,0.8170503711489834,0.8191395569237999,0.8263101463560248,0.8382076375198017,0.8542317143524233,0.8735442460911256,0.8950882817972303,0.917624141468699,0.9397871212214068,0.9601678841535339,0.9774118230814723,0.9903285553272116,0.9979985465644721,0.9998619332325649,0.9957757537225848,0.9860300645294902,0.9713199795720086,0.9526780026170139,0.9313773463802852,0.9088207633642538,0.8864300047340561,0.8655485413808568,0.8473655759992571,0.8328640162559726,0.8227903182161298,0.8176409272299736,0.8176588814558782,0.8228349184126811,0.8329096683448927,0.8473765451365864,0.8654879978923622,0.8862701307495332,0.9085517053916476,0.9310127780763751,0.9522555755979486,0.9708959977903908,0.9856691365710621,0.9955375900262042,0.9997884118597411,0.9981043058811805,0.9905975641591518,0.977800829723785,0.9606158239343576,0.9402280352801269,0.918000380601502,0.8953609185203207,0.8736985605797973,0.854276991561906,0.83817188143593,0.8262313403696097,0.8190556129735324,0.8169899280799537,0.8201243651989973,0.8282962532827065,0.8410933663728712,0.8578592737326677,0.8777048792767799,0.8995317683256262,0.9220729586482885,0.9439547885190768,0.9637801094098182,0.9802282768390369,0.9921626537786159,0.9987326872401839,0.9994562279963818,0.9942693146335158,0.9835350753693355,0.968009845111838,0.9487715745672866,0.9271214610383407,0.9044731089931797,0.8822437935011682,0.86175977143508,0.844183009588432,0.830461501222316,0.8213008159935221,0.8171516001246178,0.8182068126224755,0.8244034322925899,0.8354256985918473,0.8507099436018106,0.8694539570482783,0.8906358765714321,0.9130482293738253,0.9353516252484042,0.9561497122639001,0.974082773068624,0.9879326015217285,0.9967271909460081,0.9998314547524897,0.9970105472019601,0.9884555973721564,0.9747672810588811,0.9568994161551179,0.936071099445488,0.9136603300586766,0.8910936471553855,0.8697448983187265,0.8508524843331807,0.8354594606001421,0.8243760295104648,0.8181603261826634,0.8171116163565302,0.8212701965159995,0.8304200697176736,0.8440932290060514,0.861577345964715,0.8819310720484789,0.9040123642458764,0.926524804019212,0.9480846590865026,0.9673077059374129,0.9829102723330387,0.9938145979864571,0.9992456011416881,0.998805451979062,0.9925144663759607,0.9808115138109622,0.9645134371671703,0.9447394828723521,0.9228119290565198,0.9001468277444162,0.8781485773283068,0.8581192263128283,0.8411889220094517,0.8282690091022178,0.8200251396835925,0.8168652083021278,0.8189363034084369,0.8261260152705989,0.8380658390551291,0.8541373334758763,0.8734843580835838,0.8950364038246205,0.9175482186988521,0.9396593625251415,0.9599741248038124,0.977157948347668,0.9900420304986484,0.9977242376458811,0.9996529093102942,0.9956812016732813,0.9860833522571304,0.9715299549906659,0.9530257723381736,0.9318193054599351,0.9092970152405615,0.8868760133449649,0.8659072367182223,0.8475972771835503,0.8329522862228442,0.8227429225119484,0.8174861277524288,0.8174381375229338,0.8225936012389143,0.832687624960111,0.8472003119730399,0.8653661847797394,0.886192970039408,0.908494994885451,0.9309455103306108,0.9521496095908315,0.9707354460660447,0.9854569750387687,0.99529750812619,0.9995610643711321,0.9979386272366427,0.9905392193085799,0.9778807458580039,0.9608417784985164,0.9405814512628321,0.9184390718468514,0.8958269880375291,0.8741294422854391,0.854617044285866,0.8383820598235255,0.8262951310879014,0.8189803693590221,0.8168036961890398,0.8198690877745495,0.828018788805295,0.8408360616744298,0.8576518891172533,0.8775594712916077,0.8994416569463425,0.9220161397407488,0.9439011794157979,0.9637010282833032,0.9801058331794881,0.9919965426799532,0.9985423885024582,0.9992777515367007,0.9941471131728714,0.9835111195573862,0.9681126856811707,0.9490082325013164,0.9274741959286442,0.9049017904509531,0.882693167727448,0.862169791957941,0.8444998526705839,0.8306469618957282,0.821338343541037,0.8170480523833281,0.8179898662778805,0.8241153349593874,0.8351146229719997,0.8504205837534413,0.8692191679431199,0.890471050632183,0.912949670856499,0.9352994153486922,0.9561145481782026,0.974035230289303,0.9878525102749754,0.9966106177510141,0.9996932835584352,0.9968817823800973,0.9883759568302448,0.9747749719943095,0.9570207720704536,0.9363127670494281,0.9140059537213507,0.8915057734312002,0.8701715082821805,0.8512365285070401,0.8357492470359729,0.8245343370209217,0.8181705640557644,0.8169800410029412,0.821023950750551,0.8301015188253373,0.843751672928334,0.8612596507728207,0.8816730280113674,0.9038325554294144,0.926422384172145,0.9480416567639184,0.9672954372491008,0.9828983641262167,0.9937803367299064,0.9991811096811487,0.9987206902756984,0.9924351563373883,0.9807724877767791,0.9645491755509982,0.9448743505580086,0.9230526350708719,0.9004789582297011,0.8785379414183676,0.8585175642501979,0.8415425784955805,0.8285286641095859,0.8201546435825222,0.8168478943433989,0.8187777047000706,0.8258525683540844,0.8377198301933322,0.8537689856310859,0.873142508048646,0.8947595860976961,0.9173580326787704,0.939557649013459,0.9599447016669916,0.9771725792300057,0.9900691895887113,0.9977384221707032,0.999642025324071,0.9956500260173062,0.9860521415460999,0.9715286137594437,0.953085195386121,0.9319622168615327,0.9095306598917072,0.8871884644974579,0.8662680979754402,0.8479624932221365,0.8332719096001885,0.8229701749221103,0.8175859711317395,0.8173937675717029,0.8224096950682306,0.8323897337265398,0.8468304348039399,0.8649752431976041,0.8858315422895227,0.9082041374415153,0.9307496324456546,0.9520530533341318,0.9707236451175225,0.9855019634573438,0.9953664109432951,0.9996253707684697,0.9979818055142369,0.9905606842882613,0.9778952090776467,0.9608742857158709,0.9406595512037832,0.9185842399568305,0.8960474953932389,0.8744163626528011,0.8549442386886514,0.8387100365854847,0.8265778819979743,0.8191737641465597,0.8168738092104556,0.8197988970740708,0.8278119752313158,0.8405171049029899,0.857262279469107,0.8771505823289427,0.8990655512166402,0.9217161446029134,0.9437042831026724,0.9636138689984466,0.9801152751299492,0.9920747114532912,0.9986548767706693,0.9993928570410613,0.994243708804886,0.983583170291498,0.96816938760933,0.9490699510562652,0.9275654602948444,0.9050432651324241,0.882894635549984,0.8624257902461737,0.844788882872706,0.8309343669802954,0.8215822086287712,0.8172069466372257,0.8180309463745912,0.8240212677616298,0.8348879467234852,0.8500845125678381,0.8688144466938366,0.8900492363433111,0.9125640274440435,0.9349952647090325,0.955921205032295,0.9739614075782307,0.9878863083817465,0.9967240770431481,0.9998503012630234,0.9970473270124134,0.9885242232515655,0.9748944878814197,0.9571153595364345,0.9363983918254177,0.9141045225497679,0.891637601395587,0.8703483497041555,0.8514567818843221,0.8359963511356339,0.8247786545675428,0.818374358053454,0.817104585527283,0.821037430628693,0.8299861860851959,0.8435087710771363,0.8609109254736603,0.8812582271637522,0.9034031309209177,0.926032496226592,0.9477383241780071,0.9671100301640148,0.982841434557423,0.9938410201270601,0.999331191307615,0.9989222374848079,0.9926497278258783,0.9809696041139829,0.9647120463684677,0.9450016745941254,0.923156348241375,0.9005787919350824,0.8786543238914967,0.858664636347427,0.8417229214392532,0.8287308634871329,0.820354187013898,0.8170112468040207,0.8188688130091293,0.8258405723275715,0.8375864549509457,0.8535140219184625,0.8727860216022083,0.89434006342541,0.9169265157314106,0.9391688715620321,0.959647063979026,0.9769992191298111,0.9900322494839155,0.9978278674957703,0.9998292296769795,0.9958951316254658,0.986313286165732,0.9717707432803193,0.9532864292438693,0.9321164816319025,0.9096463027344681,0.8872835153855203,0.8663635399222032,0.8480752087396128,0.8334089024310263,0.8231253025983802,0.8177398795671897,0.8175170964603845,0.8224690009078104,0.8323550224389403,0.8466827848930605,0.8647128291304783,0.8854725316700891,0.9077854819381422,0.9303216479894956,0.9516707110534205,0.9704363959394304,0.985344409354711,0.9953520243165896,0.9997447422963717,0.9982057626764956,0.9908474002761851,0.9781994707723602,0.9611566659016877,0.9408934118939697,0.9187591730098094,0.896168749374926,0.8745007429427931,0.8550136844007497,0.8387844565401809,0.8266688595870737,0.8192804758331763,0.8169820300042931,0.819883370883434,0.8278417791804805,0.8404630083303932,0.8571045876547007,0.8768856861072105,0.898709498795825,0.921304075536289,0.9432854650095519,0.9632431640406043,0.9798428398504662,0.9919362931077492,0.998665008099747,0.9995425563160353,0.9945031562244442,0.9839085902712331,0.968512376916009,0.949387014079691,0.927825629541991,0.9052323019525993,0.8830152048950887,0.8624939300798141,0.8448278340944139,0.8309672733448014,0.8216253107494595,0.8172647168587598,0.8180942057913134,0.8240687571498181,0.8348911520419229,0.8500148514034881,0.8686513191269023
1.0,0.9970185808793897,0.988294020973004,0.9744615976209784,0.9565050633205802,0.9356581089602812,0.913290685310764,0.8907969395157862,0.8694983794865938,0.8505704414522199,0.8349946108884964,0.8235331451869247,0.8167202068443236,0.814862121146778,0.8180402902303464,0.8261125121809932,0.8387114703464242,0.8552423856796941,0.8748846898000929,0.8966044924852206,0.9191850051507934,0.9412804851523056,0.9614955589173647,0.9784863906866003,0.991074165229863,0.9983563301615984,0.9997986563312681,0.9952925608539442,0.9851673863001652,0.9701552994280301,0.9513150906660336,0.9299281151100277,0.9073831801354463,0.8850667446104435,0.8642709605606962,0.8461263276644386,0.8315597665282666,0.8212741645054112,0.8157427006739214,0.8152106578032552,0.819698650548388,0.8290036798859998,0.8426975518585258,0.860125385838249,0.8804096114100362,0.9024664337550413,0.9250416831598269,0.9467708668133901,0.9662641006703602,0.982210986256945,0.9934946157590762,0.999299369178954,0.9991955923438949,0.9931865481219166,0.9817090320493412,0.9655873525127492,0.9459488060147982,0.9241150847831909,0.9014867132739517,0.8794362911867808,0.8592218719823377,0.8419258167322605,0.8284186420935995,0.8193430309566487,0.8151109363729899,0.8159065941714396,0.8216898540774709,0.8321969454091971,0.8469389924309139,0.8652017008046303,0.8860520813052142,0.9083592907343692,0.9308361367511937,0.9521052038099115,0.970789025553229,0.9856179687049943,0.9955438206348176,0.9998431390710958,0.9981937027917513,0.9907106054814876,0.9779352038733619,0.9607786596477168,0.9404299364251686,0.9182436838796623,0.8956251741107426,0.8739272992377076,0.8543696596058804,0.8379836485866872,0.8255818394216794,0.8177460750467416,0.8148269416822653,0.816947656961387,0.8240073369569038,0.8356814983663051,0.8514208812807471,0.8704526637422391,0.8917903181377796,0.9142591777931216,0.9365437688182674,0.9572598971799259,0.9750496079566379,0.988691305847945,0.9972119535024797,0.9999849917492935,0.9967977913266619,0.987876515684645,0.9738635215940065,0.9557510484157917,0.9347826448990957,0.9123385470451658,0.8898220221205991,0.8685607547728552,0.8497319302369175,0.8343135049988614,0.8230588456718189,0.8164884930762816,0.8148916069059098,0.8183304377993794,0.8266434098519386,0.839445433379928,0.8561272863146465,0.8758587287443279,0.8976018932658455,0.9201418920804553,0.9421400835233397,0.962211924666008,0.9790261804595524,0.9914164486334383,0.9984909773372047,0.9997242076572485,0.9950145393192328,0.9846977062311683,0.9695128715849914,0.9505271468300949,0.9290314055092636,0.9064241660009408,0.884100197325257,0.8633568457686189,0.8453253114514343,0.8309279882144573,0.8208580243160354,0.8155743445903879,0.8153046850335776,0.8200503952437426,0.8295892642588144,0.8434757656605809,0.8610412852989947,0.8813995234589709,0.9034638082408905,0.9259830150210111,0.9476008056045666,0.9669389663824393,0.9827002506441577,0.9937804228496585,0.999374697130895,0.9990620009908223,0.9928524626528534,0.981189164513046,0.9649032932010333,0.9451302571973478,0.9232008806150648,0.9005247827829802,0.878482037108444,0.8583349045567616,0.8411654168746847,0.827838603498031,0.8189866084370425,0.8150065509345824,0.8160647924678947,0.8221018577235522,0.832834980784949,0.8477584500827751,0.8661450020996564,0.8870539079025834,0.9093525786589224,0.9317580190575288,0.9529020024335642,0.9714195296145618,0.9860546128904294,0.9957719119503003,0.9998588009564724,0.9980015123170303,0.990321856928398,0.9773673441440656,0.9600558602999012,0.9395842292680185,0.9173158010102598,0.8946642884048395,0.8729891995362022,0.8535133564875859,0.8372668165594306,0.8250557451595936,0.8174506959709764,0.8147868947078181,0.8171694103518624,0.824478027595126,0.8363695397503507,0.8522784041613174,0.8714196483255199,0.8928000396005514,0.9152443242109092,0.937442379122642,0.9580202079878986,0.9756330717181521,0.9890734541221311,0.9973813301816963,0.9999408889919872,0.9965477886692147,0.9874347316421497,0.9732500633980891,0.954992558938818,0.9339133336875456,0.9114008497753816,0.8888661273811768,0.8676425932693357,0.8489096746716789,0.8336430120983621,0.8225886856671164,0.8162552465780347,0.8149160199679274,0.8186148865598802,0.8271709865724222,0.8401808344928651,0.8570195353295433,0.8768455706721077,0.8986154451133946,0.9211148646680865,0.943011688229086,0.9629325478328469,0.9795601200621795,0.9917424524903332,0.998600885260189,0.99962049019025,0.9947077513085121,0.9842047339892254,0.9688563967202665,0.9497361623117387,0.9281421367108842,0.9054805505214107,0.8831532084307562,0.8624623140419414,0.844540340511938,0.8303064160511958,0.8204455674277139,0.8154040798463922,0.8153934330815074,0.820396438453047,0.8301717028141358,0.844255687764491,0.8619647729018187,0.8824023042123897,0.9044770979453579,0.9269398214602604,0.9484417764812499,0.9676168641513184,0.9831823879485402,0.9940488680376917,0.999424629958616,0.9988990664085121,0.9924901514768453,0.980647063049519,0.9642065603346321,0.9443101040043496,0.9222953770936556,0.8995791606327778,0.8775478216170505,0.8574675876329257,0.8404208097250868,0.8272683352870095,0.8186333968671771,0.8148998745907664,0.8162175041760755,0.8225081565635592,0.8334700399943781,0.8485798716260982,0.8670961050861413,0.88806863182717,0.9103615027403607,0.9326947244079379,0.9537088327474548,0.9720518398279312,0.9864828854602449,0.9959816244540246,0.9998485020665837,0.9977800039484591,0.9899055145844636,0.9767783752009382,0.9593217930037681,0.9387383506036338,0.9163978459940239,0.8937205700154807,0.8720715620629725,0.8526767191605197,0.8365654834816463,0.8245389578076892,0.8171580404438364,0.8147441690410975,0.8173854691953821,0.8249430094092371,0.837054768708044,0.8531381312396981,0.8723946213739808,0.8938226499054247,0.9162447855944307,0.9383551230888956,0.9587895281524336,0.9762171205571062,0.9894460242058172,0.997531381102978,0.99987035230482,0.9962685925836043,0.986966073398658,0.9726166816832548,0.954224233022932,0.9330452746937261,0.9104742706737885,0.8879282057908253,0.8667452603245649,0.8481070484904663,0.8329876842908307,0.8221273426484343,0.8160242222774886,0.8149373617751355,0.818893432619417,0.8276928496907938,0.8409135805844977,0.8579142129537558,0.8778405605950821,0.899641840367922,0.9221027902150439,0.9438967022182481,0.9636611404819169,0.9800934339154777,0.992057714952643,0.9986905945772996,0.9994899598801206,0.9943719922656069,0.983685690881211,0.9681812392754142,0.9489367925165293,0.9272555291861928,0.9045492026664447,0.882224943244389,0.8615889193876106,0.8437749114725679,0.8296996362127709,0.8200414124460613,0.8152355231047645,0.8154787132955499,0.8207363709597097,0.8307484221611798,0.845033105505372,0.8628908970665243,0.8834133648848853,0.9055031490064696,0.9279111795861412,0.9492954003639592,0.968301678557339,0.9836627043572632,0.994305457211615,0.9994535691591432,0.9987090355178275,0.992099187851325,0.9800797734557308,0.9634924351315296,0.9434830301232268,0.9213939239123137,0.8986469110356301,0.8766330232879652,0.8566216582099109,0.8396956066874648,0.826712448985154,0.8182879482911234,0.8147943803156337,0.8163663482045089,0.8229081371882042,0.8340993734890566,0.8493989323192246,0.8680500356163118,0.8890917397394724,0.9113830700311373,0.9336455426909777,0.9545275312187816,0.9726900055761635,0.9869081630735026,0.9961784198788862,0.999816495643968,0.9975312119134907,0.9894609322923069,0.97616517554136,0.9585716668220291,0.9378870231131502,0.9154853053131773,0.8927912812212815,0.8711739765678344,0.8518616616380383,0.835883367340045,0.8240361056356424,0.8168725865090245,0.8147020888762451,0.8175972579865115,0.8254014663104782,0.8377342644663922,0.8539956334524528,0.8733725955235963,0.894853720283947,0.9172577366500735,0.9392815057656204,0.9595699065931844,0.976805960392843,0.98981445169079,0.997667512117508,0.9997774781111924,0.9959620216804986,0.986469678842675,0.9719600962703413,0.9534412186656617,0.932173239955874,0.909554440000657,0.8870057199027355,0.8658685542860806,0.8473261364662416,0.8323513379004841,0.8216794531634324,0.8157998170432351,0.8149588029890047,0.8191673044598485,0.8282079823330346,0.841640584940522,0.8588067938143633,0.8788387073725217,0.9006767438084388,0.9231030174152361,0.9447948474784458,0.9643999602364797,0.9806304757017394,0.9923677188254072,0.9987654437670273,0.9993365483574053,0.9940088630181229,0.9831395029759402,0.9674839693913746,0.9481241354381802,0.9263664143130741,0.9036259028834639,0.881313066207238,0.8607366657169377,0.8430312733692233,0.8291115550948371,0.81965019588456,0.8150729831569719,0.8155635383924018,0.8210712240081075,0.8313182069136311,0.8458047718493533,0.8638150443594089,0.8844277200555954,0.9065377285409937,0.9288946179748483,0.9501616173356735,0.9689958715297187,0.9841456920665347,0.9945557085415189,0.9994667746318748,0.9984956678038472,0.9916809534088777,0.9794860147502775,0.9627573473640711,0.9426440945277763,0.920491421359956,0.897723970447501,0.8757355094859285,0.855797322304829,0.8389922143591086,0.8261749328015818,0.8179548910505273,0.8146942822051287,0.8165141752596582,0.8233026327570865,0.8347215700180485,0.85021223076089,0.8690021006625871,0.8901182614635568,0.9124131585554326,0.9346081877862386,0.955358256543571,0.9733366880584824,0.9873350667549685,0.9963678398378653,0.9997679521375965,0.9972587168450453,0.9889892718184745,0.9755262624936984,0.9578017807296804,0.9370252776004343,0.914573157290656,0.8918725197146188,0.8702945138137033,0.85106858818782,0.8352230254131086,0.8235512504398068
1.0,0.9970185808790701,0.9882940209551628,0.974461597463143,0.9565050627482408,0.9356581080736912,0.9132906864356555,0.890796950747121,0.8694984192567952,0.850570542119887,0.8349948182468715,0.8235335105669285,0.8167207694623179,0.814862880650454,0.8180411728473933,0.826113337976656,0.8387119329994723,0.8552420584258096,0.8748830700928375,0.8966010917528433,0.9191794782137627,0.9412727779459187,0.9614860374864759,0.9784759055086746,0.9910640094203018,0.9983480712343812,0.9997938560371774,0.9952924363270637,0.9851724943820024,0.9701653321525008,0.9513288484043476,0.9299436799500777,0.9073982595878588,0.885079111337132,0.8642788903962682,0.8461289403259636,0.8315571971361942,0.8212675302517127,0.8157338660424586,0.8152018370283158,0.8196919146705658,0.8290004571621323,0.8426982230778587,0.8601290761620708,0.8804142609742547,0.9024691842161625,0.9250395464447685,0.946761556497083,0.9662468294489689,0.9821869963272496,0.9934672395299524,0.9992735232976744,0.9991767668403064,0.9931795158871317,0.9817166127750303,0.9656095749509324,0.9459827136232513,0.9241552540943069,0.9015263610593733,0.8794686975555506,0.8592417821811025,0.8419305111714457,0.8284084592924604,0.8193212549604092,0.8150830850190656,0.8158792470898457,0.8216692333407958,0.8321875085866963,0.8469423169093914,0.8652159215913735,0.8860720778421696,0.9083776900985239,0.9308450160329482,0.95209816619318,0.9707631535344146,0.985575096920585,0.9954906744343615,0.9997901566157715,0.9981527333369236,0.9906920351618594,0.9779452722964006,0.960817710232568,0.9404920900342195,0.9183180254442035,0.8956981320938933,0.873985606569881,0.8544031845702352,0.8379874734536006,0.8255571842676299,0.8176999332216179,0.814770543958417,0.816894076817587,0.8239686819724032,0.8356662075618997,0.8514316655218849,0.870485571437678,0.8918352571919553,0.9143019622395226,0.9365694041423438,0.9572564426926095,0.9750116742522942,0.9886221875615604,0.9971236433375175,0.999895851887042,0.9967283345058113,0.9878443491624816,0.9738788130011554,0.9558137601178973,0.9348822843346001,0.9124564688680311,0.8899356351656861,0.8686485408567787,0.8497780725388135,0.8343111253533083,0.8230112483903508,0.8164082694020298,0.8147978615216926,0.818244704659564,0.8265850224675689,0.8394272148733161,0.8561524257300801,0.8759195876523403,0.897681205358012,0.9202163653159166,0.942185836619102,0.9622106148426467,0.9789702967623752,0.9913122428203603,0.9983579791113495,0.999591154524116,0.9949125978567882,0.9846527216897261,0.969538740427766,0.9506221176636231,0.9291782730118849,0.9065942248082288,0.8842598352567703,0.863475067859392,0.8453804122544164,0.8309119597562765,0.8207779147594589,0.8154504631853271,0.8151661346100287,0.8199288397558644,0.8295121033013274,0.8434600052001212,0.8610893576943681,0.881498082113257,0.9035860581413071,0.9260944386746257,0.9476672970377978,0.9669355982874458,0.9826184470126361,0.9936314381970872,0.9991881057986935,0.9988792248203142,0.9927168265077313,0.9811350714021932,0.9649474480558151,0.9452673025047075,0.9234045333212312,0.9007540248234531,0.8786906151418564,0.8584817010241658,0.8412232729966274,0.8277997702340236,0.8188639021272017,0.814830221326655,0.815875887267739,0.8219434177315389,0.8327427264101603,0.847752740240514,0.8662257439433787,0.887199716793658,0.9095247829954676,0.9319090987586705,0.9529869015664507,0.9714072928265827,0.9859373306759425,0.9955683146378371,0.9996110731991978,0.9977657376212743,0.9901543904898762,0.9773107045427405,0.9601279500234134,0.9397737453547492,0.9175849126992437,0.8949576550752625,0.873246819676044,0.8536839956999402,0.83731893828236,0.824983742301084,0.8172754292508575,0.8145507406396022,0.8169269928970603,0.8242844781427211,0.8362685093245021,0.852292153706161,0.8715433365121326,0.8930017437051112,0.9154713241173982,0.9376328767880473,0.9581181912872925,0.9756028731520211,0.9889101614580698,0.9971138952604406,0.9996265383266658,0.9962587367661471,0.987240491308518,0.9732000443775326,0.9551036324635127,0.9341656061160739,0.9117425370972716,0.8892259545164302,0.8679463234226203,0.84909665335263,0.8336790101385027,0.8224725253803216,0.8160182322404823,0.8146146622613328,0.8183185724705677,0.8269470286788717,0.8400797493663524,0.8570634554671412,0.8770223381644999,0.8988800874175722,0.9213987887776898,0.9432381853966832,0.9630354323399486,0.9795010625546217,0.9915223505676106,0.9982617507423545,0.999236695876799,0.9943684513061093,0.9839919093925925,0.9688243668104325,0.9498980302885054,0.9284666284113896,0.9058997569362044,0.8835788432854191,0.8628061153567356,0.8447336275357087,0.8303145008688817,0.8202742815880573,0.8150975533747512,0.8150239982865596,0.820048872458594,0.8299249020788279,0.844165297152517,0.8620502618079725,0.882641422506084,0.9048094711138466,0.9272796711315189,0.948697606247686,0.9677139135996727,0.9830823798586503,0.9937616510462248,0.9990080123712264,0.9984461621678697,0.9921070819580738,0.9804267443418143,0.9642055507736579,0.9445346347078111,0.9227000316999803,0.9000781280757346,0.8780353760877404,0.8578423942791107,0.8406082254603167,0.8272359074264168,0.8183967084536149,0.8145181009558266,0.8157800330395837,0.8221151273215127,0.8332106125415529,0.8485124468550546,0.867234558155854,0.888377796348758,0.910763585126876,0.933086107742078,0.9539841892970755,0.9721302314467096,0.9863293510133856,0.9956182527698094,0.9993513340918485,0.9972618188732665,0.9894885670425839,0.976564157400879,0.9593658505788096,0.939036734931245,0.9168884403935755,0.8942984239033867,0.8726138146586241,0.8530706684365359,0.8367331992999492,0.8244532641026293,0.8168470335215433,0.8142839807912491,0.8168832023171768,0.824513412305974,0.8367952188689814,0.8531068504234876,0.8725966995358011,0.894207305860303,0.9167152947752109,0.9387901572776618,0.9590717535932493,0.9762625517174441,0.9892266785095869,0.9970848263417245,0.999292807249071,0.9956926244096695,0.9865283375361498,0.9724241249162268,0.954327696021589,0.9334272959001909,0.9110538480367079,0.8885806738158508,0.8673317131521168,0.8485058531159653,0.8331208220238575,0.8219761701840305,0.8156319799214946,0.8143986011525898,0.818332955161711,0.8272384932415819,0.8406682019328207,0.857932462482877,0.8781154526362668,0.9001045860330761,0.9226368822749825,0.9443640954016079,0.9639351792137787,0.9800908399455728,0.9917613638042073,0.9981565164410993,0.9988358335639445,0.9937494016956848,0.983243070543746,0.9680272102324152,0.9491135242586932,0.9277288721579087,0.9052176132775749,0.8829442225895736,0.8622060100672131,0.8441623601731614,0.8297829430912482,0.8198137900491409,0.8147577030250497,0.8148645541679826,0.820127603709971,0.8302836805845736,0.8448173639063562,0.8629715215830471,0.8837680815402937,0.9060432508410199,0.9285003156214149,0.9497807149595944,0.9685506803185353,0.9835970526211083,0.9939227802742654,0.9988308874979166,0.9979859635252477,0.9914446115300304,0.9796504499537719,0.9633943602012062,0.9437456459189768,0.9219635565867891,0.8994004834368439,0.8774078047531891,0.8572531204338756,0.8400541739916085,0.8267310201862746,0.8179748242479519,0.8142296995424427,0.8156834778615284,0.8222641676566949,0.8336406953706312,0.8492287562391508,0.8682045721135752,0.889530477212614,0.9119961193996171,0.9342775358797161,0.9550136212040643,0.9728960502322792,0.9867652841166173,0.9957026965133732,0.9991078264986216,0.9967507083667758,0.9887921207199423,0.9757689419582701,0.9585467308669063,0.9382461462708473,0.9161529614197025,0.8936226406393142,0.8719896277603995,0.8524890221383081,0.8361949088862793,0.8239761240160592,0.8164674512432967,0.8140526916788521,0.8168559042029858,0.8247382206070661,0.8372995547540374,0.8538866424844629,0.8736105295146596,0.895377328697873,0.9179354715290184,0.939940753259393,0.9600375120093008,0.9769508709121135,0.9895818661483579,0.997095252059301,0.9989894093764407,0.9951393344190986,0.9858069736178776,0.9716175918913574,0.9535055453571771,0.9326368208222016,0.9103182278665084,0.8879037649337599,0.866707457703058,0.8479293306002541,0.8325978436716123,0.8215289142085974,0.8152992406878778,0.8142304902049231,0.8183810995463341,0.8275437460361631,0.8412484843639092,0.858773500706229,0.8791667893637531,0.9012823318480213,0.9238333245518946,0.9454627418932818,0.9648284338477839,0.9806966809772256,0.9920354188849948,0.9980968896019787,0.9984797385584029,0.9931626486829372,0.9825051748840732,0.96721584742437,0.9482919854374472,0.9269391433949066,0.9044800598191141,0.8822631084213852,0.8615787013700874,0.8435893565331535,0.8292759299858934,0.8193995854928777,0.814477040440274,0.8147658415497958,0.8202569046731565,0.8306730106709198,0.8454738639259494,0.8638700685775555,0.8848493788556265,0.9072184294984489,0.9296617220362893,0.9508171233162046,0.9693640055799642,0.9841170985695875,0.9941168550137165,0.9987062493662497,0.9975847599289841,0.99083278413584,0.9789034901468419,0.962583411645724,0.9429271167436903,0.9211742635947378,0.8986587763868837,0.8767195741790227,0.8566204786614201,0.8394841420918562,0.8262417719035694,0.8175977845852436,0.8140068408407861,0.8156602651399681,0.8224795822047761,0.8341164627830816,0.8499602112929046,0.8691554322687643,0.8906331470239961,0.913158075352495,0.9353930246501183,0.9559786293615248,0.9736236038708738,0.9871978975263953,0.9958193400863904,0.9989240326372744,0.9963120677496298,0.9881629926406559,0.9750192700074459,0.9577401281136397,0.9374318463845648,0.9153630296204311,0.8928743775396454,0.8712917937575164,0.8518496797997716,0.8356284715724346,0.8235075755662598
1.0,0.9970183855895509,0.9882911158647261,0.9744486368966386,0.9564711750863598,0.9355951097355093,0.9132031937979754,0.8907138550541684,0.8694825316786599,0.8507235122070553,0.8354554150023952,0.8244686076398062,0.8183095303060616,0.8172755250331778,0.8214143505080137,0.8305246655265458,0.8441567551857719,0.8616159197962563,0.8819735056988915,0.9040918534118023,0.9266689606930092,0.9483061985949761,0.9675982159245687,0.9832389788801571,0.9941329167353069,0.999496759330098,0.9989370141228617,0.9924906633198759,0.9806222016762027,0.9641773621725183,0.9443010465747785,0.9223323565585232,0.8996920148984122,0.8777765556912555,0.8578700265840993,0.8410787956511204,0.8282898083139835,0.8201485050169661,0.8170503223972864,0.8191394463241132,0.8263099905966667,0.8382074663723766,0.8542315659688737,0.8735441593054646,0.8950882866443002,0.9176242499594953,0.9397873209276704,0.9601681370360204,0.9774120710675255,0.990328732440529,0.9979985953476838,0.9998618214305717,0.9957754864194965,0.9860296876179828,0.9713195725393504,0.952677661593843,0.9313771612794948,0.9088207947983955,0.8864302666611945,0.8655489940556318,0.8473661312950569,0.8328645545354891,0.8227907134007209,0.8176410750164196,0.8176587249224032,0.8228344654934314,0.8329089967403137,0.8473757921239271,0.8654873351801375,0.8862697278111233,0.9085516881210288,0.9310131922472569,0.9522563653622202,0.9708970074232457,0.9856701386472774,0.9955383361098291,0.9997886945647247,0.9981040162929935,0.9905967281477659,0.9777996113427405,0.960614492784772,0.9402269047990022,0.9179997324985767,0.8953609324758557,0.8736992668260619,0.8542782579107296,0.838173437786468,0.8262328352007756,0.819056689730699,0.8169903056728449,0.8201239061090331,0.828295004666591,0.8410915636817358,0.8578573025358063,0.8777031989251252,0.8995308100038485,0.9220730185532364,0.9439559418642687,0.963782170099589,0.980230819473683,0.992165099862286,0.9987344394683199,0.9994568207318802,0.9942685407628871,0.9835330532968023,0.968007004535334,0.948768561693805,0.9271189861816087,0.9044717751074153,0.882243948656833,0.8617614209781987,0.8441858078738732,0.8304648235684056,0.8213038939912077,0.8171536911199999,0.8182073683666119,0.8244022321244171,0.8354229182231556,0.8507061409252105,0.8694499708984459,0.8906326520324617,0.9130466016039102,0.9353521086741037,0.9561523480893936,0.9740870809157577,0.9879376594054472,0.9967318353720009,0.999834558014765,0.9970113029932783,0.988453738207608,0.9747631659122865,0.9568939606831378,0.9360655640071975,0.9136560191308506,0.8910915962033381,0.8697456250775102,0.8508558624092945,0.835464741682853,0.8243820058936905,0.8181655960722104,0.8171148954165346,0.8212706116183588,0.8304173740799038,0.8440878905612792,0.8615704819853965,0.8819242315851127,0.9040071929972805,0.9265226580112622,0.9480862554567078,0.9673129021200562,0.9829180432304101,0.993823235520838,0.9992531018158235,0.9988100025330294,0.9925149035840707,0.9808076349024445,0.9645060743032666,0.9447303181815369,0.9228030965801828,0.9001404040334245,0.8781460878951892,0.8581212858631568,0.841195088525227,0.828277878771878,0.8200346561280941,0.8168731168623529,0.8189406552401168,0.8261256177762962,0.8380605577027547,0.8541281740632478,0.8734732968520129,0.8950259827263708,0.9175409778684156,0.9396572298979582,0.9599779090529716,0.9771670727926152,0.9900545972860735,0.997737430867246,0.9996636532168635,0.9956869136710371,0.9860825956656218,0.9715228172714867,0.9530138661853924,0.9318053912378488,0.9092843428485804,0.8868675506661959,0.8659049730800272,0.8476017626818302,0.8329625044101916,0.8227565151542873,0.8174999157508656,0.8174488252264938,0.8225985185111186,0.8326853537619173,0.8471910614118159,0.8653518199833884,0.8861766640111439,0.90848055232315,0.9309364945768686,0.952148467825346,0.970742851105077,0.985471568954225,0.9953161429892234,0.9995795079794589,0.9979525720040844,0.9905453410601195,0.9778775370948285,0.9608299371727165,0.9405637248011305,0.9184196005817233,0.8958103192170552,0.8741194608231273,0.8546160739209148,0.8383903344057837,0.8263107418465832,0.8189996873636066,0.8168221729987939,0.8198822661696884,0.8280233161734454,0.8408304935270278,0.8576371008181645,0.8775385629856,0.8994193360002446,0.9219976835343571,0.9438911944135757,0.9637022966046832,0.9801185453602754,0.9920181402471417,0.998568092884013,0.9993016736305118,0.9941636741418989,0.9835164200940286,0.968105469345734,0.9489901972046751,0.9274495822695893,0.9048763629415945,0.882672851343847,0.862159295986581,0.8445015973367843,0.8306605365030727,0.821360598164509,0.8170737907775337,0.8180129904733225,0.8241302069226183,0.8351173635558508,0.8504100294448155,0.8691972566533241,0.8904425104618164,0.9129210316874633,0.9352775276396473,0.9561049364473418,0.9740406845905453,0.9878722923623069,0.9966405220597998,0.9997265755650394,0.9969107985828269,0.9883939641196318,0.9747778087101118,0.9570078523939832,0.9362872045490376,0.9139737933260393,0.8914745440009121,0.8701484606508333,0.8512269748009283,0.8357553676591291,0.8245546987528565,0.8182004338455146,0.8170124199002069,0.8210511154539892,0.8301167595438971,0.8437508664943381,0.8612423181957424,0.8816426056398659,0.9037957593834328,0.9263877507687253,0.948017555717554,0.967288020320432,0.9829099707279141,0.9938087948966374,0.9992201539944653,0.9987614230573,0.9924681917048777,0.9807902288767057,0.9645476419407026,0.9448541023965081,0.9230185884562102,0.9004391732451822,0.8785017088920707,0.8584932598839575,0.8415357727420457,0.8285408880056715,0.8201830518951112,0.8168858796454742,0.8188163331234635,0.825882552296845,0.8377336413320726,0.8537626597936592,0.8731167207540811,0.8947196982845405,0.9173130169865815,0.9395180748963123,0.9599202185621194,0.9771695107700282,0.9900888702071637,0.9977767442824181,0.9996903542738376,0.9956972691689991,0.9860874407781012,0.9715439654454522,0.9530773359075337,0.931933325954843,0.9094877545173855,0.8871416834833517,0.8662283245656891,0.847938878246306,0.833269836754022,0.8229900811366229,0.8176232440623666,0.8174397306716675,0.822453488374207,0.8324207256892093,0.8468406768460092,0.8649614297140918,0.8857959929631605,0.9081544932990397,0.9306972391952049,0.9520103404231683,0.9707011058843529,0.985505500733884,0.9953957633096864,0.9996740708339457,0.9980387115409761,0.9906126939452331,0.977930444207823,0.9608849263401362,0.9406436198801666,0.9185459419006023,0.8959961021188383,0.8743639741718737,0.8549029871353717,0.8386893678307721,0.8265824845203358,0.8192025484755987,0.8169201247029513,0.8198519430595286,0.8278591447122992,0.8405468103584323,0.8572666782512053,0.8771275809825703,0.8990195616663413,0.9216573064749845,0.9436462262963096,0.9635704863714412,0.9800972879428583,0.9920869256571582,0.9986948849805631,0.99945156372005,0.9943075545779521,0.983637462974514,0.9682018591077731,0.9490736323913778,0.9275401923135368,0.9049955510989505,0.882835965906077,0.8623699115801913,0.844748671389143,0.8309189883648143,0.8215951331539906,0.8172451917164213,0.8180856844349933,0.8240796947782827,0.834936074023797,0.8501103427366553,0.8688108602517138,0.8900158999340333,0.9125077812714287,0.9349287651257298,0.9558600346292855,0.9739203054075075,0.9878754728500432,0.9967465345662374,0.9999010754468608,0.9971146517248655,0.9885924714360077,0.9749480198251894,0.9571422736222434,0.9363932403641771,0.9140693847773564,0.8915813613153206,0.8702844647597296,0.8514001384390459,0.8359599349357779,0.8247707298789321,0.8183966958543437,0.8171520630613447,0.8210990803676012,0.8300475213636996,0.843554972027203,0.8609302590994967,0.8812449492404386,0.9033591378924827,0.9259672086502754,0.9476666821350128,0.9670489826438047,0.9828057627253646,0.9938395868417519,0.9993646460722714,0.9989828225264269,0.9927232402651065,0.9810389627946099,0.9647614858512737,0.9450204683271884,0.923141160387967,0.9005341792609046,0.8785914040549624,0.8585983602593869,0.8416686421151448,0.8287009599828876,0.8203554139732402,0.8170432960998628,0.8189243445479577,0.8259067238550768,0.8376475856674694,0.853555194674481,0.8727965193778944,0.8943161315153267,0.9168725931550977,0.9390968636896624,0.9595736822585634,0.9769419572562555,0.9900050050191963,0.9978373872124207,0.99987336955635,0.9959634190764839,0.9863896128134135,0.9718374205061242,0.9533284964468063,0.9321251596832145,0.9096207973748972,0.8872308648538971,0.8662967008473688,0.8480099480895219,0.8333602454159175,0.8231042841771847,0.8177512138193569,0.8175581750230219,0.8225304005034259,0.8324224570892906,0.8467401836077094,0.8647459708146076,0.8854724735649668,0.9077509519655158,0.9302597081965652,0.9515953636623664,0.970365334668364,0.9852946693400157,0.9953356645645557,0.9997657498836316,0.9982590500411062,0.9909201667814824,0.9782745169323096,0.9612167121968249,0.9409252507950039,0.918756616781691,0.8961337447883289,0.8744425459087486,0.8549464551803888,0.8387239365299952,0.8266288908541201,0.8192700589356867,0.8170034491233977,0.8199317053392643,0.8279058956930221,0.8405278919883246,0.8571546213441057,0.8769082515112209,0.8986981068939155,0.9212602234423443,0.9432186247368366,0.9631687382596639,0.9797784774673451,0.9918974722100949,0.9986610754541045,0.9995743346365135,0.9945627938145679,0.9839816711069227,0.9685816569385102,0.9494367194880996,0.9278451706731979,0.9052185133070346,0.8829726943093456,0.8624336330201944,0.8447642701260898,0.8309152108259827,0.8215965635330871,0.8172656786822365,0.818124542454363,0.8241214708445286,0.8349540209228927,0.8500730251693138,0.8686906195289387
1.0,0.9970183855895502,0.9882911158647152,0.9744486368966656,0.9564711750864141,0.9355951097356875,0.9132031937981508,0.890713855054343,0.8694825316788211,0.8507235122073661,0.8354554150029374,0.8244686076403159,0.8183095303065412,0.8172755250336142,0.8214143505083739,0.8305246655271343,0.8441567551863548,0.8616159197968439,0.8819735056995107,0.9040918534123743,0.9266689606933455,0.9483061985953338,0.9675982159249541,0.9832389788805762,0.9941329167357082,0.9994967593306372,0.9989370141234282,0.992490663320462,0.9806222016768128,0.9641773621731407,0.9443010465753024,0.9223323565590421,0.8996920148989198,0.8777765556917247,0.857870026584541,0.8410787956516589,0.8282898083144955,0.8201485050174488,0.8170503223977253,0.8191394463245982,0.8263099905974443,0.8382074663731449,0.854231565969634,0.8735441593062195,0.8950882866451306,0.9176242499605751,0.939787320928769,0.9601681370371449,0.9774120710686842,0.9903287324415093,0.9979985953480235,0.9998618214309389,0.9957754864198949,0.9860296876184018,0.9713195725398052,0.9526776615945407,0.9313771612802069,0.908820794799114,0.8864302666619264,0.8655489940562847,0.8473661312953245,0.832864554535748,0.8227907134009673,0.8176410750166287,0.8176587249226319,0.8228344654938897,0.8329089967407522,0.8473757921243452,0.8654873351805223,0.8862697278113902,0.9085516881217677,0.9310131922480029,0.9522563653629762,0.9708970074240049,0.9856701386480072,0.9955383361110519,0.9997886945659551,0.998104016294229,0.9905967281490113,0.9777996113439071,0.9606144927862136,0.9402269048004264,0.9179997324999742,0.8953609324772493,0.8736992668274699,0.8542782579115936,0.8381734377873189,0.8262328352016218,0.819056689731556,0.8169903056736103,0.8201239061096544,0.8282950046672245,0.841091563682389,0.8578573025364924,0.8777031989258104,0.8995308100047085,0.9220730185541192,0.9439559418651694,0.9637821701005261,0.9802308194745997,0.9921650998630397,0.9987344394690731,0.9994568207326286,0.9942685407636407,0.9835330532975928,0.9680070045362271,0.9487685616946754,0.9271189861824508,0.9044717751082477,0.8822439486576759,0.8617614209790059,0.844185807874662,0.8304648235691794,0.821303893991966,0.8171536911208896,0.8182073683677639,0.8244022321255666,0.8354229182243117,0.8507061409263881,0.8694499708995928,0.8906326520334432,0.9130466016049192,0.9353521086751447,0.9561523480904845,0.9740870809168044,0.9879376594061134,0.9967318353726858,0.9998345580154642,0.9970113029939917,0.9884537382083605,0.974763165912694,0.9568939606835458,0.9360655640076029,0.9136560191312434,0.8910915962036265,0.8697456250774246,0.8508558624092125,0.8354647416827763,0.8243820058936242,0.8181655960721244,0.8171148954167062,0.8212706116185385,0.8304173740800892,0.8440878905614408,0.8615704819854824,0.881924231585591,0.9040071929977687,0.9265226580117533,0.9480862554571788,0.9673129021205558,0.9829180432315499,0.993823235521959,0.9992531018169211,0.9988100025341178,0.9925149035852381,0.9808076349032484,0.9645060743040496,0.9447303181822958,0.9228030965809244,0.9001404040342323,0.8781460878960236,0.8581212858639886,0.8411950885260704,0.8282778787727161,0.8200346561288013,0.8168731168632861,0.818940655241095,0.8261256177773135,0.8380605577038032,0.854128174064348,0.8734732968532888,0.8950259827276721,0.9175409778697353,0.9396572298992862,0.9599779090543226,0.9771670727934127,0.9900545972868338,0.9977374308679661,0.9996636532175502,0.9956869136717517,0.9860825956661106,0.9715228172719557,0.9530138661858474,0.9318053912382835,0.9092843428489815,0.8868675506666521,0.8659049730804858,0.8476017626823027,0.8329625044107023,0.822756515154802,0.8174999157514568,0.8174488252271357,0.8225985185118057,0.8326853537626383,0.84719106141251,0.8653518199836198,0.8861766640113896,0.9084805523234067,0.9309364945771194,0.9521484678256347,0.9707428511053979,0.9854715689545068,0.9953161429894537,0.9995795079796255,0.9979525720042183,0.9905453410598983,0.9778775370945885,0.9608299371724658,0.9405637248008898,0.9184196005815068,0.8958103192166753,0.874119460822744,0.8546160739205353,0.8383903344054011,0.8263107418463171,0.818999687363999,0.816822172999231,0.8198822661701644,0.8280233161739381,0.8408304935275674,0.8576371008181152,0.8775385629855436,0.8994193360001881,0.9219976835343047,0.9438911944136764,0.9637022966050386,0.980118545360618,0.9920181402474493,0.998568092884252,0.9993016736307063,0.9941636741421247,0.9835164200942446,0.968105469345961,0.9489901972049279,0.9274495822697726,0.9048763629417363,0.8826728513439841,0.8621592959867094,0.8445015973369265,0.8306605365032534,0.8213605981645556,0.8170737907776237,0.8180129904734499,0.8241302069227705,0.8351173635561391,0.8504100294449608,0.8691972566534313,0.8904425104618933,0.9129210316875338,0.9352775276397519,0.9561049364473005,0.9740406845905138,0.9878722923622596,0.9966405220597178,0.9997265755649095,0.9969107985823539,0.9883939641191508,0.974777808709658,0.9570078523935941,0.936287204548709,0.9139737933260595,0.8914745440009426,0.8701484606508583,0.8512269748009316,0.8357553676590016,0.8245546987524762,0.8182004338451679,0.817012419899903,0.8210511154537403,0.8301167595436809,0.8437508664944372,0.8612423181957942,0.8816426056398559,0.903795759383389,0.9263877507687389,0.9480175557166808,0.9672880203195859,0.9829099707270766,0.9938087948958003,0.9992201539935821,0.9987614230564007,0.9924681917039461,0.9807902288757832,0.964547641939832,0.9448541023957496,0.923018588456251,0.900439173245258,0.878501708892141,0.8584932598840221,0.8415357727421483,0.8285408880054387,0.8201830518948741,0.8168858796452666,0.8188163331233083,0.8258825522966304,0.8377336413315968,0.8537626597931488,0.8731167207534976,0.8947196982838409,0.9173130169858255,0.9395180748963887,0.9599202185622651,0.977169510770245,0.9900888702074311,0.9977767442826198,0.999690354273951,0.9956972691690235,0.9860874407780644,0.971543965445399,0.9530773359074122,0.9319333259553484,0.9094877545179367,0.8871416834839183,0.866228324566247,0.8479388782467283,0.8332698367545684,0.8229900811371327,0.8176232440628874,0.8174397306722418,0.82245348837485,0.832420725690074,0.8468406768469079,0.8649614297149598,0.8857959929639498,0.908154493299806,0.9306972391956991,0.9520103404237051,0.9707011058849833,0.9855055007346141,0.9953957633104642,0.9996740708341778,0.9980387115411082,0.9906126939452617,0.977930444207791,0.960884926340277,0.9406436198803247,0.9185459419008435,0.8959961021191425,0.8743639741721887,0.8549029871356223,0.8386893678311003,0.8265824845205956,0.8192025484758216,0.8169201247031821,0.8198519430598332,0.8278591447126623,0.8405468103588796,0.8572666782516662,0.8771275809829622,0.899019561666719,0.9216573064750748,0.9436462262963728,0.9635704863715767,0.9800972879431168,0.9920869256574739,0.9986948849810001,0.999451563720421,0.9943075545782037,0.9836374629746492,0.9682018591079028,0.9490736323917358,0.927540192313983,0.9049955510994943,0.8828359659066729,0.8623699115807426,0.8447486713894221,0.8309189883650108,0.8215951331541054,0.817245191716489,0.8180856844351545,0.8240796947789779,0.8349360740246193,0.850110342737564,0.8688108602526173,0.8900158999349597,0.9125077812720905,0.9349287651262717,0.9558600346298146,0.9739203054081481,0.9878754728506879,0.9967465345672069,0.9999010754478364,0.9971146517257411,0.9885924714367064,0.9749480198257526,0.9571422736230971,0.9363932403650911,0.9140693847783796,0.8915813613164519,0.8702844647609889,0.8514001384403129,0.8359599349369783,0.8247707298800317,0.8183966958553593,0.8171520630622947,0.8210990803684979,0.8300475213647193,0.843554972028363,0.8609302591007473,0.8812449492416803,0.9033591378931717,0.9259672086507812,0.9476666821353991,0.9670489826442145,0.9828057627259286,0.9938395868424833,0.9993646460731184,0.9989828225272589,0.992723240265818,0.9810389627951877,0.9647614858513227,0.9450204683272361,0.9231411603881082,0.900534179261188,0.8785914040554388,0.8585983602596153,0.8416686421153652,0.8287009599830357,0.8203554139732785,0.8170432960998449,0.8189243445482011,0.8259067238553928,0.8376475856679281,0.8535551946750937,0.8727965193784784,0.8943161315160355,0.916872593155625,0.939096863689989,0.9595736822587726,0.9769419572564487,0.9900050050192346,0.9978373872126347,0.9998733695566577,0.9959634190767892,0.9863896128135115,0.9718374205056441,0.9533284964462327,0.9321251596826758,0.9096207973744994,0.8872308648536664,0.8662967008470985,0.8480099480893233,0.8333602454157136,0.8231042841769105,0.8177512138189822,0.817558175022518,0.8225304005029183,0.8324224570888694,0.8467401836074249,0.8647459708144343,0.8854724735648493,0.9077509519652882,0.9302597081961144,0.9515953636616727,0.9703653346677557,0.9852946693397873,0.9953356645644962,0.9997657498837443,0.9982590500412823,0.9909201667815238,0.9782745169316374,0.9612167121959792,0.940925250794086,0.9187566167808245,0.8961337447875515,0.8744425459084724,0.8549464551802533,0.8387239365299205,0.8266288908540367,0.8192700589354945,0.8170034491227987,0.8199317053386143,0.8279058956923968,0.8405278919878157,0.8571546213436925,0.8769082515106259,0.8986981068933271,0.9212602234416069,0.9432186247358597,0.9631687382585172,0.9797784774659836,0.9918974722088001,0.9986610754529751,0.9995743346355256,0.9945627938137686,0.9839816711060629,0.96858165693746,0.9494367194868908,0.9278451706719376,0.9052185133058366,0.8829726943084361,0.8624336330194557,0.8447642701254726,0.8309152108254213,0.821596563532549,0.8172656786816571,0.8181245424536909,0.8241214708438073,0.8349540209221962,0.8500730251687538,0.8686906195279073
0.0,0.0059694624631284705,0.023514384454040454,0.051566536494357385,0.08841806476423159,0.1318256081256577,0.17914701202952693,0.22750227302911089,0.27394888190928285,0.31566087500010576,0.35010070011414063,0.3751734627668837,0.3893542067773332,0.39178053094007265,0.38230494838797596,0.361503830504623,0.33064239805081247,0.2915978740638189,0.24674544008080374,0.198813890043336,0.15071972030316977,0.10538971723341155,0.06558282297031015,0.033722126501792564,0.011747232232234318,0.0009960325110533546,0.0021231255874603855,0.015059883644535935,0.039018624693666376,0.07254063625935653,0.1135851078082153,0.1596535218335483,0.2079418871204867,0.2555115058508437,0.2994678512442249,0.33713665917929236,0.36622652970531144,0.38496817542209993,0.39222188745174036,0.38754672593819317,0.37122726238190423,0.3442562665486008,0.30827438926144163,0.26547048760055686,0.21844861809925906,0.170069745435789,0.12327775734449176,0.08092034600045123,0.0455756495177192,0.01939521917262732,0.0039729031448963925,0.00024767085319929633,0.008446336217066638,0.0280696991812669,0.05792296360834451,0.09618857263062962,0.14053700044468956,0.18826871560514064,0.23647862989268434,0.2822329854419529,0.3227478922292785,0.3555586494589645,0.37866956748110425,0.39067521090780943,0.39084573121546007,0.3791711400075762,0.35636186003109077,0.32380553173686977,0.28348269269001963,0.23784643016228632,0.1896732873236079,0.14189445080822277,0.09741745616465569,0.05894924214322571,0.02883132460258881,0.008897144478210281,0.0003603103058173379,0.003740581738184187,0.01883213894317285,0.044716094922794145,0.07981649457100902,0.1219963757332162,0.1686880112866624,0.21704936113055157,0.2641371685359089,0.30708613346578184,0.3432832446070231,0.37052666885398294,0.3871595573033068,0.3921706671976463,0.3852557227083756,0.366835819924415,0.33803177956449637,0.3005960104265608,0.25680601062997904,0.20932595135847518,0.1610447219962376,0.11490025044710901,0.07370076008807588,0.039953830658953034,0.01571367726310592,0.0024559719348351255,0.0009878677228045574,0.011398744476313713,0.033054708415385714,0.06463719759026465,0.10422333968207084,0.14940314702550125,0.1974263770390131,0.24537007530405291,0.2903165648947579,0.3295310243459905,0.360627842262593,0.38171564141054803,0.3915121811824681,0.38942219031173086,0.3755734371780545,0.35080887589690884,0.31663536114839,0.27513204615898335,0.22882401196664293,0.1805287786257166,0.13318499550119042,0.08967369890527777,0.05264299302012478,0.024346822171434822,0.006507665613452,0.0002115460635344909,0.0058417841213384185,0.02305556988405594,0.050804804876512344,0.08739995414661067,0.13061300968815434,0.17781326786190582,0.22612761549981586,0.27261552672136935,0.3144480862912087,0.3490801274216451,0.3744050121315507,0.38888265886511475,0.3916330647956334,0.38248967572217946,0.36200939531409454,0.3314386504099166,0.2926375836908171,0.24796697242927085,0.20014472326616187,0.15208063509147735,0.10669944514776808,0.06676289673123612,0.03470164382859491,0.01246722982613423,0.0014131743561594321,0.002212443185431835,0.014816364929564455,0.03845752912877034,0.07169650840408417,0.11250956045909768,0.15841195185154172,0.2066093624446224,0.2541681137148577,0.2981938216878863,0.33600757499420375,0.3653089079244569,0.3843156627160419,0.3918722596075211,0.38751982662405376,0.3715239634586313,0.34485848361690197,0.3091461418603087,0.26655995170960367,0.21969107700255142,0.17139130193796992,0.1245996259253702,0.08216350021350745,0.04666556246512702,0.020266409354045896,0.004572990672281414,0.0005406649079717907,0.008414915963639805,0.027716315820423144,0.05726967575434586,0.09527562242835702,0.13942023356715108,0.18701603398153624,0.23516573269168564,0.28093869538537963,0.321549378440687,0.35452684634370357,0.3778650563928513,0.3901447843593645,0.39061980536270174,0.37926212628889555,0.3567635553233416,0.324493539825859,0.28441584762089867,0.23896915208394037,0.19091876149829703,0.14318847924976397,0.0986827895502547,0.06011016017891641,0.029818200887687503,0.009650713185886194,0.0008353525054836059,0.003908773058854745,0.018683848714608566,0.04426099751307399,0.07908294035608471,0.12102956316513346,0.16754709261774658,0.2158036925109662,0.2628619723659097,0.3058578721871615,0.3421750095242866,0.3696038677430991,0.3864761460057534,0.39176612013658263,0.38515288232655437,0.3670397111023763,0.3385294255651934,0.3013572427823079,0.2577852255298194,0.2104647272909485,0.16227517553253612,0.11614896824163265,0.07489310658447472,0.041018396001897425,0.016586603674398737,0.003084885194251961,0.0013351486409007535,0.011443906579549423,0.0327957026159912,0.06409053894684842,0.10342303870849202,0.14839851923196698,0.19627888943154248,0.24414945813149042,0.2890964640245816,0.32838449066394937,0.35962294960193447,0.38091149733756463,0.3909555515562543,0.3891449060101737,0.3755906964319233,0.3511185033531311,0.3172180378043949,0.27595248298927805,0.2298330028978602,0.18166603320520713,0.13438261624644243,0.09086013246307133,0.05374724952211311,0.025302727249419385,0.007257889612793155,0.0007111506092709457,0.0060610418957598765,0.022981851535831536,0.0504433864987216,0.08677367539058645,0.1297607989772217,0.17678763807320402,0.22499131122831506,0.2714375643816262,0.31329946501465056,0.3480294996178867,0.3735145890076754,0.38820459256659406,0.3912065015915294,0.3823386208510596,0.3621414759846883,0.3318448133957777,0.29329271997275186,0.24883142316951962,0.20116658723056402,0.15319876517180053,0.10784698924067349,0.0678712058640047,0.0357043400953609,0.01330420232688237,0.0020342579947524664,0.002580537967610068,0.014909776079528063,0.03827135221797098,0.07124294688819942,0.11181714043612756,0.15752368274638412,0.205579973516466,0.25306056568231056,0.29707534289975046,0.33494549780859356,0.3643665821641755,0.3835487015726168,0.39132533426511856,0.38722417583518326,0.3714957301658362,0.3450979381947472,0.3096378043365361,0.26727358473797225,0.22058348664885044,0.17240885247131385,0.12568134555067698,0.08324462569924092,0.04768134226050644,0.021155959378098173,0.005282978501770719,0.0010285914479421139,0.008651773376996425,0.027688429467828186,0.05697958651213101,0.09474193126643475,0.1386764069562535,0.18610824861829206,0.23414991228022689,0.27987695243402755,0.3205061138121391,0.3535647752192168,0.3770414213949717,0.3895079880501372,0.3902066507962446,0.37909580248458363,0.3568524509522215,0.32483091818680393,0.2849803721104683,0.23972621453082443,0.19182253476646371,0.14418458823923003,0.09971146903941978,0.06110974282259523,0.03072875479869953,0.010417628434641314,0.0014126635546337937,0.004262004124305637,0.01879218519227035,0.04411862103167594,0.0786994171759443,0.12042924204368641,0.16676754273954247,0.21489328667922386,0.26187678692727073,0.3048581256048178,0.34122129083836644,0.3687534121346623,0.3857793983890551,0.39126379312552345,0.3848736680044128,0.3669987534310813,0.33872760809024205,0.30178129900162415,0.2584086392028316,0.2112493571955399,0.16317351222066984,0.11710690695574705,0.07585309873833644,0.04192282075982068,0.01738118214826489,0.003721945290771802,0.0017765424760857748,0.011663388710739938,0.03278059931052864,0.0638425775722298,0.10295826074351005,0.14774626625174767,0.1954799222828778,0.243253337606479,0.2881583788185174,0.32746175871411265,0.35877143789987875,0.38018220189984114,0.39039155544691745,0.3887788937202614,0.3754431536804117,0.35119667894354084,0.3175156941388478,0.2764504180308043,0.23050029043714704,0.18246189985869005,0.13525885091499995,0.09176390476169809,0.054624196194992924,0.0261001493344132,0.007927889284622937,0.001213527904206757,0.006365771503330174,0.023070972096735344,0.050312161837739,0.08643092930267587,0.12922838051675736,0.17609903820175882,0.22418951764136796,0.270572301916758,0.31242401713408774,0.34719733651790274,0.3727760369196406,0.38760376674543146,0.39077869517062463,0.38210829821722336,0.36212096879027195,0.33203376593504075,0.29367828343991764,0.24938915845672713,0.20186200446977556,0.1539894043779658,0.10868492820864953,0.06870586668866507,0.036485452753391455,0.013984772418477346,0.0025733772870895674,0.002945873422438409,0.015079578853012705,0.03823584568528132,0.07100498381460765,0.1113920637233616,0.15693837908509128,0.2048711699078398,0.25227247872535563,0.29625684302014604,0.3341469889529272,0.3636368174037585,0.382931754626061,0.3908579270782794,0.3869335265560462,0.3713980394645025,0.3451975810276197,0.3099272447071997,0.2677339872146635,0.22118596289712672,0.17311625436222636,0.12645049735544095,0.08402887438313184,0.04843329478207755,0.02183026778454649,0.005839027385661721,0.001432939325478552,0.008880202205238887,0.027727467703912243,0.056827393228760556,0.09440846293336964,0.13818283366922385,0.18548563971519913,0.23343726743100265,0.27911870723943377,0.31974929235424976,0.35285599049033994,0.3764239346392363,0.3890190288735157,0.389875173190761,0.3789408117053512,0.3568819879897746,0.3250417383306766,0.28535830711911286,0.24024716806274735,0.19245402992730004,0.14488776438949005,0.10044341094321889,0.06182601661431668,0.0313860200156741,0.010976192247164666,0.0018388423148962417,0.0045301597362624995,0.01888631176970778,0.04403337327515174,0.07844049766221343,0.1200131006105915,0.16622038592583058,0.21424944535178345,0.26117654082284114,0.3041451287265261,0.34053977584281503,0.36814537057069124,0.38528193446241804,0.39090683158280093,0.38467816421494305,0.3669755102183216,0.3388767548700863,0.3020924399888525,0.25886163367078235,0.21181565928630333,0.16381797198960657,0.1177899178056148,0.07653296747650117,0.04255823295847267,0.01793363528383974,0.004158024119824414,0.0020699152933579138,0.011796410690710833,0.03274542194206197,0.06364168319291602,0.10260436959629865,0.14726160019530124,0.1948948524409116,0.24260448929599468,0.2874863112468488,0.3268083738769521,0.3581772979841153,0.37968394377784875,0.3900195830533145,0.38855550506632264,0.37538122201808477,0.3512989618130582,0.31777479519401747,0.2768493799546508
0.0,0.005969462453895761,0.02351438388212811,0.05156653032770742,0.08841803270910416,0.13182549767984522,0.17914672167196632,0.22750164602951656,0.27394772184455524,0.31565899001074266,0.35009797468993087,0.3751699454401932,0.3893501926242499,0.3917766125525945,0.3823020104963272,0.3615029725336738,0.3306447843010664,0.29160452961827243,0.24675702735955718,0.19883051141489078,0.1507407927213562,0.10541395415942244,0.06560833835503929,0.033746649543609585,0.011768396025475726,0.0010116810057240317,0.002131576696678301,0.015060094380615842,0.039010225863046075,0.0725238349418355,0.11356048841407741,0.15962180284250402,0.20790370358318774,0.25546728322613355,0.29941781417197644,0.33708098379755885,0.36616560814592847,0.38490292598363096,0.3921540229133258,0.3874788918961312,0.3711629790585686,0.34419964758542687,0.30822966115302586,0.26544138227953423,0.218437747017657,0.17007807705901257,0.12330430686661553,0.08096214801874466,0.045628029075562904,0.01945231609429955,0.004028352715206621,0.00029531284386757667,0.008480821681515663,0.02808689143325802,0.05792008043946441,0.09616407935131334,0.14049032282823462,0.18819988369821003,0.2363879772545798,0.28212100963839726,0.32261533511319357,0.3554067908698464,0.3785006591853112,0.3904929256784896,0.39065547876083184,0.378980114434555,0.35617873166297936,0.32363976985223425,0.28334358902361934,0.23774196675952364,0.18960903898006445,0.14187271993317715,0.09743680321238342,0.059004504165173915,0.028914122834310572,0.00899678921170494,0.0004649382456241425,0.0038383240228923154,0.018912125313558688,0.04476914917987651,0.07983545659906267,0.12197607679745139,0.16862501006479297,0.21694159840841692,0.26398370623628814,0.30688710650421197,0.3430400807943461,0.3702425406065535,0.38683994216182727,0.3918238345317553,0.3848929480529542,0.36647116267646557,0.33768133889379637,0.3002766818859368,0.25653387834680663,0.2091145420904293,0.16090339595434422,0.11483299700588005,0.0737056040068455,0.04002294856667117,0.015834197275531946,0.002611308767337923,0.0011593576897706722,0.011567308189206075,0.033202290931143685,0.06474780986859967,0.10428363306185297,0.14940256780467936,0.19735704328268933,0.24522656984728333,0.29009583479457,0.32923251900111267,0.36025392474356366,0.38127219500667026,0.3910092348209473,0.38887432869826233,0.37499976149175157,0.3502323424007655,0.3160814371688382,0.27462676205141584,0.22839162313800976,0.18018935239400957,0.13295227947037103,0.08955359924356467,0.052632896715934345,0.02443585600220772,0.006677825870159799,0.0004394906933669441,0.006100982870368201,0.023318477664618323,0.05104476333056189,0.08759262456026005,0.1307372720676843,0.17785165372809225,0.22606644366782536,0.27244495778548156,0.31416229223227143,0.3486776935251994,0.3738895701017378,0.3882636236273956,0.3909262467221725,0.3817174932042395,0.3612004356883355,0.33062641966021655,0.2918584297585227,0.2472573329541916,0.19953799947388284,0.1516040948198729,0.10637158532487509,0.06659164059032144,0.03468362049336977,0.012588209443812342,0.0016495468994668315,0.0025334718080671265,0.015186847275800726,0.038840480465595614,0.07205553924548709,0.11281074109826632,0.15862510594055748,0.20670887429021556,0.254133434758149,0.29800989703477426,0.3356653737197357,0.36480614231691777,0.38365764842298483,0.3910727368087901,0.3866014684612087,0.3705182702238815,0.34380481249962574,0.3080897463813355,0.2655490784824209,0.218773353603257,0.17060980746359827,0.12398912925430071,0.08174735735400347,0.04645367968982338,0.02025451889229516,0.004743282800477174,0.0008636157934411123,0.008851985937882497,0.02822309984155798,0.05779908209150296,0.095780732643475,0.13985663371344925,0.18734356766985474,0.23534977104920657,0.2809511119698708,0.3213694374972404,0.35414215770015856,0.37727263637997444,0.38935212128877095,0.38964569974467245,0.378136997542225,0.3555289044073992,0.32320033934222775,0.28312178550771305,0.2377348520956759,0.18980330187303174,0.14224468691961883,0.0979528654511641,0.059622172279120825,0.029583866799273096,0.009664705552848419,0.001076135449192401,0.004340761847205327,0.019260519835701297,0.04492849268088321,0.07978371713138646,0.1217057373400736,0.16814326542002114,0.2162692196551805,0.263152770618951,0.30593793890258414,0.34201783386630946,0.369193841387756,0.38580995764276727,0.3908539777936689,0.38401929139523117,0.3657234801959932,0.33708259944272767,0.29984277438527407,0.2562733797447925,0.2090284222769354,0.16098466888597193,0.11506644113595996,0.07406775621734737,0.040482600421519785,0.01635358035697449,0.003148052991115806,0.0016691635956846964,0.012007122346235763,0.033533647157658414,0.06493992781365537,0.10431586831486414,0.14926588686327133,0.19705433860946697,0.24477180739137033,0.2895122035233243,0.3285498939541004,0.3595060343793047,0.3804938863728974,0.3902341591646011,0.3881332441384632,0.3743194982929855,0.349635334684738,0.3155856237256407,0.2742456190665414,0.22813411908540776,0.18005970003452085,0.13294947841371774,0.08967088365928841,0.052857294845565624,0.024748106424925625,0.007052868040818601,0.0008476577312264518,0.006509891423038532,0.02369546214238648,0.051359573282705816,0.08782002438903924,0.130859171295456,0.1778584584303015,0.22595744413487318,0.27222772893283603,0.31385124846508955,0.34829207453742433,0.37345121101671963,0.3877948673051331,0.3904482892572833,0.3812493324346172,0.3607584453460595,0.3302244321343776,0.2915081093002001,0.24696858005654654,0.19931915340304454,0.1514617864679251,0.10631021474270419,0.06661258238328624,0.034784364034625245,0.012761693857220882,0.0018839391494550038,0.002812561244308705,0.015491107677765162,0.03914870828234839,0.07234684662369664,0.11306659442052976,0.15883107578745254,0.20685580787008048,0.25421786818244313,0.2980336698747352,0.3356345608314153,0.3647295449740521,0.3835451610059545,0.39093391110224707,0.3864445347083313,0.3703497574364048,0.3436297669201079,0.30791240895173083,0.2653737805627851,0.21860534729029862,0.1704557714232521,0.123857176350411,0.08164649611633489,0.0463928183870021,0.02024121694650869,0.004782522719261519,0.0009568739026452703,0.008996820714118366,0.028413366076084703,0.058025742668600354,0.09603310853027791,0.14012383684287272,0.18761582279043457,0.23561936034355474,0.28121276423186936,0.3216201120668173,0.35438031305038503,0.3774971924163188,0.3895613957880738,0.3898366064340484,0.3783047341427839,0.3556672466043496,0.3233025162199884,0.28318177502045727,0.23774883241253975,0.1897709490580546,0.14217003165193906,0.09784450652881548,0.05949277369166037,0.029449009730672254,0.009541295055521619,0.0009806458339708059,0.0042876272412186375,0.019260933025144082,0.044989777167658195,0.07990930736140331,0.12189567026770859,0.16839498298242828,0.21657842960092605,0.26351412367715893,0.3063453501119879,0.3424643878294241,0.3696713482474204,0.38630833803696896,0.3913607237086494,0.3845192582256862,0.3661992097863548,0.3375152655455834,0.3002137042851718,0.25656596928954634,0.20923015697107725,0.1610889150474008,0.11507369027845785,0.07398608986467009,0.040327274377442136,0.016145779575986938,0.002913008872915398,0.0014339257678813648,0.011798316922535454,0.033375526594911734,0.06485293206781485,0.1043157939277603,0.14936362866429753,0.19725605792855666,0.24507931553891849,0.2899233431931769,0.3290587534576568,0.3601029256883686,0.3811651328817473,0.3909618433341782,0.38889513152972127,0.3750893644216501,0.35038386925226117,0.3162819822635583,0.27485955665457884,0.22863850414248582,0.18043309897736848,0.1331784492062849,0.08975163149454873,0.05279642543612995,0.024562346255384605,0.00676778000791012,0.0004955331271088402,0.006127115094982915,0.023319704944411046,0.05102715552738067,0.08756372147619351,0.1307066168031214,0.17783116827544954,0.22607036800359193,0.27248915774614724,0.3142628847414818,0.34884910809637065,0.37414232359370453,0.3886021933719463,0.3913474581665296,0.3822097816417693,0.3617442063152898,0.3311955424620483,0.29242270378638713,0.24778558004081258,0.2000013363063568,0.15197890693217753,0.1066417910206931,0.06674997198613822,0.03473183212442022,0.012536312876938589,0.0015143233290096296,0.002336603205861681,0.014953015197315348,0.038595713374347015,0.0718259648180774,0.1126217523364614,0.15850081651934994,0.20667165268798,0.25420328968029254,0.2982035428705766,0.3359949206949267,0.36527750316368396,0.3842688949981439,0.3918127395631525,0.38744918116823673,0.3714429694574247,0.34476747208903874,0.3090455450579513,0.2664508402622187,0.2195755458879207,0.17127260787486392,0.1244820430480168,0.08205192950613989,0.04656498701115659,0.02018131916970045,0.004506901403062143,0.0004958253496874351,0.008392248704017972,0.02771557655048827,0.05728976466318977,0.09531494809951829,0.13947702336032508,0.18708850570812413,0.2352520845059003,0.28103692323479174,0.32165697996628984,0.354640504647043,0.3779804083812772,0.39025636400143526,0.3907212158736043,0.379346445845004,0.3568239300161099,0.32452387680647926,0.28441149957843226,0.2389274854241018,0.19083952345259347,0.14307391737754477,0.09853752130797253,0.059940830319294175,0.029632992061744856,0.009458785547156246,0.0006462811964673334,0.00373203229749114,0.018528364828018486,0.04413476865440977,0.0789927045578748,0.12098049268911817,0.16754250133447862,0.21584476073392506,0.2629475141088701,0.30598418636107744,0.3423358633998063,0.36979065498688773,0.38667824311799237,0.39197143786516986,0.38534857862740934,0.3672130062051564,0.3386684434257674,0.30145179993967003,0.25782749820377393,0.21044974741731654,0.1622011311086543,0.11601730690785915,0.07470845876491947,0.040788342362852746,0.016321311217062085,0.002796629794120077,0.0010377338849482292,0.011151984274968309,0.03252400306967496,0.0638530303090176,0.1032320526085341,0.1482639001995339,0.19620724220805125,0.24414357400311693,0.2891550005731486,0.3285019577461712,0.3597900204925032,0.381115623636872,0.3911818215001106,0.38937705619672536,0.37581217282876034,0.35131347146109904,0.31737226252861644,0.27605403067951406
0.0,0.00597025919931935,0.023526976626590954,0.05162898910102652,0.08860983013983026,0.13227663089350733,0.18004023458383875,0.22906878488372848,0.27645566166680907,0.319391796501049,0.35533215279920666,0.38214651350930506,0.3982456586299148,0.4026754778940284,0.39517346302821055,0.37618424692736135,0.3468332738124778,0.30886015425557417,0.2645156382869543,0.21642829005886233,0.16744874278425464,0.1204807467101573,0.07830901551943929,0.04343407856904386,0.017923942964891602,0.0032913817830055626,0.0004041492480202951,0.009433469329520291,0.029843867392898894,0.0604249520346066,0.09936325471136993,0.14434984934523926,0.1927173466455201,0.241598116006925,0.28809433487017383,0.32944977435568296,0.3632131394141787,0.3873832941816312,0.40052778558928515,0.401867664467493,0.3913235986453484,0.36952055925829186,0.3377508059373915,0.2978973564999627,0.25232245918093843,0.20372765441956503,0.15499369743670902,0.10900981248597955,0.0685023923110811,0.03587330154603304,0.013057385019446088,0.0014076515337997895,0.0016149657815781805,0.013667032055057426,0.036849115508306635,0.06978646051171757,0.11052588125214739,0.1566516673542129,0.20542890755208343,0.2539657095033912,0.2993846799062762,0.33899349071478274,0.3704444238890512,0.3918734519299142,0.4020106323948417,0.40025529752892475,0.38671160360827883,0.3621823459300993,0.32812140780768617,0.2865476521715555,0.2399253405584874,0.19101814367321734,0.1427253741410761,0.09791013248664707,0.059229547421839404,0.028977179699044956,0.008946948846684248,0.0003266735332552352,0.003627562562796113,0.018653858094207706,0.04451444312950423,0.07967572541581987,0.12205265067109108,0.16913242811208895,0.21812360741214626,0.26612164473296945,0.31028112502427707,0.34798442424130605,0.37699681865796636,0.3955988629207223,0.4026882130875945,0.397844883736932,0.3813560915460696,0.3541992243363616,0.3179839451251967,0.2748568515115344,0.22737432155666218,0.17835105922061598,0.13069329476595803,0.0872265124450265,0.050527913231438834,0.022773551908863442,0.005609228551165324,5.281275761742723e-05,0.006433816480701529,0.02437381807152246,0.052808908609537915,0.09005282808682794,0.13389703485032914,0.1817417533598302,0.23075020516979533,0.2780168560208746,0.32073968880995773,0.3563862849698613,0.3828438762511105,0.39854448970273837,0.40255779143516585,0.3946461502102592,0.3752786764044507,0.34560341420152957,0.30737933366163095,0.26287214100370404,0.21472006208163896,0.16577753088349195,0.11894602735186005,0.07700207850845113,0.04243261632586449,0.017287461767469117,0.0030576992252487585,0.0005871764412652974,0.010022401185843209,0.030803823874363492,0.06169903154649482,0.10087588163942118,0.1460112246598621,0.19442874694417694,0.24325773562986636,0.28960333087731016,0.3307181578510974,0.36416516089098855,0.38796199611481996,0.40069844193632803,0.40161989197492737,0.3906720052308586,0.3685038851357957,0.3364296074284858,0.29635037397260294,0.2506418927470445,0.20201363813623524,0.15334831031966006,0.10753098986411362,0.06727810297025635,0.034976335547861725,0.012541056372456467,0.001302662495544508,0.0019276096084375255,0.014378832872902217,0.03791792196851184,0.07114892809254632,0.11210120023440945,0.15834632314652977,0.207142200463525,0.25559571536509174,0.3008343039586413,0.3401762572576018,0.3712896549271766,0.3923305199304068,0.4020520244105403,0.39987829788625895,0.3859384860978002,0.36105905862301,0.32671482796004403,0.28494157849754714,0.23821546903797056,0.18930633546580417,0.14111356596584945,0.0964942585930637,0.05809383749356324,0.028189169940922305,0.00855349682959048,0.00035120489743228087,0.004068703791517757,0.019485528825566128,0.04568739829413245,0.08112045597435777,0.12368347561643286,0.17085254311396136,0.2198308001698137,0.26771434667051447,0.3116644459838483,0.3490758133444496,0.3777310117446523,0.3959318150436153,0.4025997721502538,0.39734003569702436,0.38046469433906016,0.35297424123337795,0.31649828221618137,0.2731989917400258,0.2256430229480705,0.1766494423528999,0.12912268033404475,0.08588038197398208,0.049486354500172317,0.02209851711978113,0.005340880824760101,0.00020716924557575084,0.0070018189004500565,0.0253218784868905,0.05408089431810181,0.09157336863867271,0.1355759602047497,0.18347940829525491,0.23244333429062325,0.2795647187417752,0.3220500468439793,0.3573809078220209,0.38346323389037157,0.3987513456705708,0.402339472474616,0.39401534688893936,0.3742727185457895,0.34428205945185086,0.30582120071464214,0.2611700042579811,0.2129752957061949,0.16409404240095662,0.11742405048311988,0.07573220058108825,0.04149039736695026,0.016728962559931528,0.0029161775788557848,0.0008711391164018498,0.010715118154772217,0.031864326767471966,0.06306453377304741,0.1024654778995555,0.14773065599653287,0.19617595730502754,0.2449288999334585,0.2910990052640895,0.3319491921646001,0.365058022870143,0.38846318678416286,0.40077773159020946,0.4012721739149669,0.3899176465135988,0.36738754513746996,0.33501759008008414,0.2947266715108386,0.24890316121205577,0.20026341170045137,0.15169080814174923,0.10606489247018897,0.06609067402215432,0.03413824003506304,0.012102180253832813,0.0012891754486668134,0.0023404365052663444,0.0151936159368342,0.03908646925425733,0.07260205957010477,0.11375282442900497,0.16009850851837762,0.20889094954581874,0.25723710873567834,0.30227065761351435,0.3413219326079867,0.3720761765105879,0.3927106921434239,0.40200279408890055,0.39940218195951804,0.3850634689899463,0.3598369574225022,0.32521821853855404,0.2832594661346816,0.23644796625008974,0.1875586719328247,0.1394897963044896,0.09509105057526737,0.05699471543577858,0.02745955660073741,0.008236845136026256,0.00046644238590574537,0.004609132667738536,0.020419238372509342,0.04695915893470295,0.08265498033160258,0.1253898554014211,0.17262960504178068,0.22157307223644923,0.2693182904286666,0.3130345928894508,0.3501304452307723,0.37840704773038997,0.39618860946133844,0.4024215889691898,0.39673704163879076,0.37947240129841076,0.35165142335770183,0.3149234878392909,0.2714658587231114,0.22385468151582266,0.1749123467571556,0.12754024557124868,0.08454681206829287,0.04848103425916032,0.021481301414589572,0.005148557631298718,0.0004512994142012542,0.007668072101080932,0.02637089639418127,0.05545062400435071,0.09318272595057162,0.13732960857317905,0.185273376260849,0.23417114772525693,0.2811236934937032,0.32334737601876,0.35833918624544636,0.38402509085137015,0.3988829052111119,0.4020324264913523,0.3932875070246494,0.37316700384444557,0.3428639724634735,0.3041749388428645,0.2593934390821618,0.21117412459320678,0.16237546874130482,0.11589037763816332,0.07447472826890207,0.040583987903016386,0.016227600174667952,0.00284978063113598,0.0012438072314202133,0.011504909568834713,0.03302457099032333,0.0645265962811602,0.1041428115480666,0.1495239020531164,0.1979788006170785,0.24663434025047204,0.29260568209873605,0.33316739519626587,0.3659150345691298,0.38890763868391903,0.40078270949630934,0.4008368781664457,0.3890674977650095,0.3661727193095423,0.3335100623896181,0.29301594244297574,0.24709092043241948,0.19845746320542826,0.1499986264892266,0.10458720238629184,0.06491544262241966,0.03333544293384703,0.0117196524541014,0.00134978915359879,0.002840765991438791,0.016104160018541695,0.04035341029649875,0.0741504497067628,0.11549100916432739,0.16192352899552498,0.21069461044424395,0.2589123613112205,0.3037179285195521,0.3424550299517559,0.3728274255788008,0.39303499404819253,0.40188035991855486,0.39883977037419793,0.38409404283058957,0.35851776985903655,0.32362743567256114,0.28149152435804037,0.2346079426155635,0.18575600849908053,0.13783176025727828,0.0936763279500761,0.05590752648729144,0.026764646324655483,0.007975646057340196,0.000654632890112956,0.005235728266191085,0.021447261190632273,0.04832783813507969,0.08428334837456165,0.1271815264900863,0.17447845642940016,0.22336949910083564,0.27095567281985206,0.31441560026886795,0.3511728111659935,0.37904847453416135,0.3963905092939783,0.4021714324861841,0.39604916483106944,0.3783872117005595,0.3502330431212261,0.31325596726150773,0.26964818323666384,0.22199487155677372,0.17312100774880954,0.12592396019067645,0.0832017764513529,0.0474873232983284,0.020898107295282537,0.0050106835516975255,0.0007671117907657157,0.008419025135463745,0.02751264866493392,0.05691567356411616,0.094884403485333,0.13916719191423924,0.18713802741880636,0.23595232825186804,0.28271568721389273,0.32465554117603057,0.3592855723878492,0.384553089168504,0.3989606534973263,0.4016547594383535,0.39247632598791093,0.37197003326529277,0.3413519673988099,0.3024375034301592,0.2575337028129548,0.20930259579415272,0.16060343732090412,0.11432326799659154,0.07320580614470533,0.0396888017362729,0.01575949022043097,0.0028367212714517326,0.0016867647867094572,0.012377805298514538,0.03427584304073342,0.0660822609513789,0.10591083859506283,0.15139964513928705,0.19985116573705994,0.24839233446219508,0.29414496371900045,0.3343964456866422,0.3667605918426665,0.38931907099373425,0.400735067063399,0.4003324339136271,0.3881356754890243,0.3648684027739535,0.3319103766167092,0.2912156927245104,0.24519695886951,0.19658232089623662,0.1482537967314315,0.10307648285423512,0.06372874069194645,0.032543418496647984,0.011369519037863282,0.0014625210407581831,0.0034098716953029,0.017096087049755907,0.04170954889847957,0.07579061004831078,0.11731816248780297,0.1638295325949091,0.2125665822280684,0.2606393342669111,0.30519739997028694,0.3435990256777282,0.373567724557704,0.3933272049103697,0.40170660351497284,0.3982098014436461,0.3830447338764166,0.3571109772028426,0.3219463655518769,0.2796358096299586,0.23268772178937064,0.18388536260006166,0.13612190463330587,0.0922289723488547,0.05480880625829773,0.02607999121453545,0.00774589354464726,0.0008936148113396151,0.005929468300074731,0.022554822907177238,0.04978376514113783,0.08600154549524265,0.12906034897209778,0.1764067068572227,0.22523298201876257,0.27264392688869366,0.3158284182167328,0.35222616911406024,0.3796795240708558
0.0,0.005970259190086374,0.023526976054611286,0.05162898293268618,0.08860979806831779,0.13227652035407783,0.18003994384607966,0.22906815667321193,0.2764544983998215,0.319389904226009,0.3553294127925635,0.38214297015751475,0.39824160279453374,0.40267149965101584,0.39517044896673553,0.3761833059388164,0.34683559029004524,0.3088667857032763,0.26452729107144035,0.21644511781070291,0.16747021319930894,0.12050561276472879,0.07833540765251568,0.04345970909057323,0.017946388568815003,0.0033083908513830617,0.00041391285858044963,0.00943480127332109,0.029836258444777754,0.060408493094833156,0.09933845546966728,0.14431740588442027,0.19267792578056853,0.2415522216959505,0.2880423022661599,0.32939190388081246,0.3631499441749382,0.3873157986309508,0.4004577908297497,0.4017978926244467,0.39125764756644815,0.3694626364572257,0.3377052594618952,0.29786806938541976,0.25231221178266167,0.20373757569098203,0.15502291706305557,0.10905539146669507,0.06855955680615855,0.035935944846530773,0.013118748755958674,0.0014610620975266872,0.0016544938349417199,0.013687964280132404,0.03684817383465042,0.06976176441893776,0.11047670911539899,0.15657811858269932,0.20533158700358972,0.25384554391671216,0.2992429350114217,0.3388319966863324,0.37026595058807366,0.39168212049329776,0.4018122206552529,0.4000573022923677,0.3865229637859395,0.3620127992157988,0.3279805353349381,0.2864437419431459,0.2398642534510233,0.19100238221106403,0.14275352868799496,0.09797681612519214,0.05932584242589096,0.029091523995177417,0.009066310830334722,0.0004378157322841618,0.003718189497571376,0.018713482152516885,0.04453487517709025,0.07965118694728165,0.12197959018608255,0.16900918556530792,0.21795009229754098,0.26589917029931975,0.3100124788330802,0.34767416907915843,0.37665172930136304,0.39522833622522,0.40230445987317154,0.39746273064312654,0.38099228766340654,0.35387124783979784,0.31770841759068913,0.2746477666030595,0.22724135695528508,0.1782982502688207,0.13071830100392973,0.08732061241290544,0.05067673804550181,0.02295844044874549,0.0058089838019612615,0.0002455818590824119,0.006598817932395308,0.024492696834194132,0.05286659920885857,0.09003792336883099,0.13380176582064193,0.18156175813979358,0.23048428566470533,0.27766688522457256,0.3203107493741958,0.3558870120189771,0.38228687239533216,0.3979466058185934,0.4019400443241474,0.39403308696249645,0.37469708984933997,0.34508044517764214,0.30694013535264175,0.2625373965066067,0.21450371112304875,0.16568505826918878,0.11897359219081657,0.07713663292711306,0.04265300148721237,0.017566310761735107,0.0033638536260948153,0.0008882610191896013,0.010287210917146473,0.031004254313188078,0.06181140810497391,0.10088168512872242,0.1458973359353197,0.1941874135002196,0.24288647971753957,0.2891049700297408,0.3301010086882911,0.36344337276397454,0.38715584608848896,0.39983434880150975,0.4007298970646088,0.38979252937370445,0.36767369442364706,0.3356870804908,0.2957303251224577,0.2501723317049517,0.20171290762842656,0.1532230209815979,0.10757506865901552,0.06747310573990681,0.03529297918502186,0.012941740920570195,0.001744615569525648,0.002366221707830618,0.014770772728799364,0.03822371756903783,0.07133484630578,0.11214042004416094,0.15821953613855377,0.20683785569830182,0.2551101365998831,0.30017184602725683,0.33934955402694117,0.37031987592885823,0.3912474345866324,0.4008936063305667,0.39868960958997396,0.38476967153101627,0.3599624223643338,0.32574116503422024,0.28413609658434974,0.23761377465302602,0.18893100557162584,0.14097178125490314,0.09657683957830743,0.058375824320665876,0.02863186054538949,0.00910765045693909,0.000960969634044773,0.004675764983527368,0.020033008263003693,0.04612314915123185,0.081399565377281,0.12376996451898414,0.17072040018557166,0.2194645698340372,0.2671094950578423,0.3108276564828406,0.3480252389717645,0.37649637153547416,0.39455410743571173,0.40113032560543566,0.395838646741846,0.37899671690598563,0.3516066688474999,0.31529506964221765,0.2722160500110682,0.22492344775700315,0.17621956886684556,0.1289894851092504,0.08603058476492552,0.04988733990144491,0.022700942706217773,0.0060826136045960735,0.0010180382080903108,0.0078086148947107544,0.026053078848293984,0.054670721541008716,0.09196497494800153,0.13572371843471576,0.18335044025585434,0.23201848815264117,0.2788392029662856,0.32103384769498233,0.3560989880785861,0.3819553723841123,0.39707137392473896,0.4005536313287386,0.39219954105394955,0.37250858721722235,0.34265198142133046,0.30440257151041744,0.2600293122621077,0.21216263945210642,0.16363874215002605,0.11733190497396212,0.0759847396536075,0.04204621894146206,0.01752696730877283,0.003880278142628806,0.0019158657110873506,0.011751493718083615,0.03280544409960546,0.06383041312615888,0.10298697719535695,0.14795240002091017,0.1960584024038564,0.24444972568793433,0.29025401349357816,0.330752808137696,0.36354336496876355,0.3866815417757814,0.39879718668732667,0.3991751473955436,0.38779714056906445,0.36534210960174135,0.33314520387383434,0.2931179748452585,0.24763465553851943,0.19939134215232868,0.1512464274728459,0.10605167208925925,0.06648379703218024,0.034886424003719926,0.013131586259923455,0.002508917634016072,0.0036490547649209153,0.016485835482324556,0.04025964235782382,0.07356184156876014,0.11441783608557538,0.16040393156028138,0.20879114794919754,0.2567074364090917,0.30130859632998397,0.33994761780998445,0.37033224691759103,0.39066128563994157,0.39973144955344647,0.3970084247359837,0.38265796668847096,0.3575353194121195,0.32313374263199696,0.28149536178716383,0.23508975450716318,0.1866675365790431,0.13909761494612893,0.09519766973204483,0.05756777560881034,0.028436866502900962,0.009531003363441527,0.0019711624247803934,0.006206582839024214,0.021987680425164576,0.048380251213494235,0.08382027509606292,0.1262062211520181,0.1730234952287322,0.22149369991432144,0.2687398290927374,0.3119575036093959,0.34858194807774745,0.37644064705385466,0.39388249108237305,0.399875672519074,0.3940685188687276,0.37680972603609486,0.3491269227021851,0.3126649994535968,0.2695880166837759,0.22245062383250166,0.17404666317882442,0.12724390649663472,0.0848146247416177,0.04927189113121784,0.022721165276492684,0.006735824037835334,0.0022639399544313473,0.009571828349808605,0.02822777792077757,0.057127054368709164,0.0945568468877779,0.13829745014939124,0.18575378285878744,0.2341094780627172,0.280494366556343,0.322155314536827,0.3566201366324204,0.38184470955380506,0.3963344375294682,0.39923280071978207,0.3903717445612285,0.37028100394978636,0.3401559458758726,0.3017859973650768,0.2574480497740509,0.20977126095844864,0.16158130398863765,0.11573325442165992,0.074942917240295,0.04162644811030607,0.017757627187369358,0.004751127523319369,0.0033786370443316827,0.013722817244082652,0.03517190740232075,0.06645542302901301,0.1057189796357999,0.15063393680868736,0.19853544530294126,0.24658072799088432,0.2919181538033343,0.33185696465170944,0.36402744408901117,0.38652188505881846,0.39800788840519313,0.39780722592927675,0.38593561647484026,0.36310114852278785,0.3306615811039392,0.29054320776309545,0.24512622716800964,0.19710349969644916,0.14932107894994154,0.10460991703312914,0.06561860904209967,0.034656950811202306,0.013559446602847719,0.003576756649847382,0.005301477536333397,0.018632681842387436,0.0427814075976519,0.07631690086700596,0.11725100827115556,0.16315583091545288,0.2113077281569934,0.25884913089484274,0.3029585018686496,0.34101824694309046,0.3707704800448603,0.3904512748170036,0.3988953524745511,0.3956049701952985,0.3807789656309844,0.355300334935845,0.32068321680582434,0.27898256718560094,0.2326719945251342,0.18449706066636007,0.1373127411768914,0.09391461423802983,0.05687367188133756,0.028384412918629205,0.010135101456857924,0.0032078012246531465,0.008014089768979054,0.024270304964782972,0.05101388577943531,0.08665996312528164,0.12909497052780922,0.17580181976217243,0.22400926258313938,0.27085656275172115,0.3135636363916882,0.34959645435553277,0.37681776878817985,0.3936141144194638,0.39899148632630943,0.3926340134992869,0.37492220373311574,0.3469097819441019,0.3102606245526592,0.26714965428572596,0.2201336638729583,0.1719997667326356,0.1256004378802326,0.08368484823691574,0.04873637909409112,0.022825827969409074,0.007488906484207495,0.0036352341823627623,0.011494221669191139,0.030601105861497998,0.05982406244397918,0.09743090435797022,0.1411915191662321,0.18851004439853458,0.2365789645546842,0.28254595642850305,0.32368350487383474,0.3575511182762093,0.3821404099754176,0.3959943531670802,0.3982935946291993,0.38890472246475594,0.36838769248125364,0.33796207745811796,0.2994342588287165,0.2550899826676082,0.20755871822183258,0.15965787692728947,0.11422608917586319,0.07395534026204847,0.04123181036367729,0.017994748879114057,0.005621670714862335,0.004846646408268096,0.015716548275379424,0.037587911781731084,0.06916469441982885,0.10857479717328215,0.15348089781798033,0.20121907250835452,0.24895698450077855,0.29386220911151784,0.3332706256487847,0.3648447868100573,0.3867127789128266,0.39757927448030334,0.39680217420202424,0.3844303265566482,0.36120016445049175,0.3284915596294709,0.28824561562350964,0.2428493548832849,0.19499417842600367,0.14751648234500328,0.10322982723961467,0.06475852477890603,0.034382409933030864,0.0139019159804768,0.004531397710252738,0.006827017844923517,0.020653508513438362,0.04519185132574531,0.07898751202567986,0.12003645726542443,0.16590391564059553,0.21386886326220356,0.26108564311877236,0.3047530714769521,0.34228091581795944,0.3714437810289807,0.39051320557029606,0.3983600973341401,0.39452144256440513,0.37922738288839364,0.3533871368347347,0.3185346946604214,0.2767375907553048,0.2304742179836651,0.18248697204258607,0.1356199030452199,0.09265043409853499,0.056125038705331635,0.028208535132389245,0.010555869758919548,0.004213964114560966,0.00955945990411191,0.026276105778640816,0.0533732037766181,0.08924410426820784,0.13176134871110828,0.17840285496716662,0.22640165877932383,0.272910288672994,0.31516995480711113,0.35067443538214244,0.3773188675115828
0.0,0.00596946245389595,0.023514383882175496,0.05156653032882714,0.08841803271908633,0.13182549773112748,0.17914672185479974,0.22750164652829136,0.2739477229435181,0.3156589920240486,0.35009797778631746,0.37516994938164117,0.389350196506292,0.39177661469050457,0.3823020086066321,0.3615029642917781,0.3306447682200708,0.29160450603503085,0.2467569991972564,0.19883048437916132,0.1507407747084155,0.10541395388842661,0.06560836351186573,0.03374670494296241,0.011768482374932438,0.0010117947442413882,0.0021317110978602157,0.01506024173263827,0.039010380172214844,0.07252399436608893,0.11356065659555437,0.15962198850146148,0.2079039181277477,0.25546753664264527,0.29941810997566937,0.33708131421867715,0.36616595089153237,0.3849032437756462,0.392154266543279,0.3874790068160504,0.3711629146804604,0.34419936768229575,0.3082291532532839,0.2654406638955126,0.2184368670240878,0.17007711148097157,0.12330334955421043,0.08096129788720834,0.04562737645940991,0.019451931053691338,0.004028277730896231,0.0002955613116310963,0.008481382202755662,0.028087736441142607,0.0579211765695915,0.09616539646344671,0.14049183886759745,0.18820158362153108,0.23638984582364,0.282123019645488,0.3226174341243569,0.3554088904539524,0.37850263055947764,0.39049460465991914,0.3906566810220814,0.37898065968937766,0.3561784730933589,0.3236386233943214,0.2833415565301483,0.23773914778788163,0.1896056279458562,0.14186898822824778,0.09743306898389828,0.059001095066489956,0.02891133855160949,0.008994870557012381,0.00046404805420945864,0.0038385423411352306,0.018913458049217922,0.0447715462967266,0.07983883382224898,0.12198033418977057,0.16863004192551678,0.21694729152063447,0.2639899269645575,0.30689368079198365,0.343046773836721,0.37024904412950466,0.3868458764099044,0.3918287692961163,0.38489644288520825,0.36647282174232326,0.33768087182456713,0.30027395951486535,0.25652897207354236,0.20910773797962878,0.16089517913349743,0.11482400755588132,0.07369657109856603,0.0400146138303231,0.015827240317104006,0.002606286907492588,0.0011566685699775522,0.011567178646896098,0.03320478970108904,0.0647528765873817,0.10429111294216159,0.14941224096615335,0.19736864019946493,0.2452397691367445,0.2901102454859922,0.3292476550168864,0.36026918313949,0.38128685045835536,0.3910224604697678,0.3888852481397234,0.3750075295094029,0.35023624464686404,0.31608099314100313,0.27462181290363596,0.22838238693248886,0.18017643430612024,0.13293663226447633,0.08953643840775709,0.05261558301322055,0.024419764023325075,0.0066642191673917306,0.00042942179929662225,0.006095230488770265,0.023317524946008607,0.051048812342824317,0.0876016348760355,0.13075100749354768,0.1778697215109203,0.2260883149480989,0.2724699655339858,0.3141896115368944,0.34870631666846047,0.37391829334634274,0.3882910626545214,0.3909508929438644,0.3817378145643274,0.3612150149463634,0.3306341129731939,0.2918585211019921,0.24724965743749774,0.19952301173953096,0.15158286703744328,0.10634573116337473,0.06656317450840599,0.034654772966298694,0.012561225930775514,0.0016264999165307168,0.0025161111272482706,0.015176504056671345,0.038838029177941887,0.07206140931587394,0.11282496105871548,0.15864735857333429,0.20673854279244594,0.2541696268321114,0.29805144425695906,0.3357108148430276,0.3648537083185842,0.3837052715772129,0.3911181043758385,0.3866421337726512,0.3705518215586995,0.3438290859403888,0.3081030561294849,0.26555043000103545,0.21876260359373073,0.1705877407393509,0.12395743505529586,0.08170850409159135,0.04641070413585496,0.02021075986891052,0.004702097550668794,0.0008281177682639484,0.008824835744353353,0.02820636825193147,0.057794188319733535,0.09578844617316871,0.1398771172276898,0.18737643448692934,0.23539413371213272,0.28100560826308385,0.32143223356703493,0.35421094154756555,0.37734462506555544,0.3894241088229073,0.389714168452564,0.3781983042230191,0.3555795362205353,0.3232372167285829,0.2831425747295917,0.23773824178972175,0.1897891986170313,0.14221429455776116,0.0979086301109304,0.05956759626802611,0.029523215567602037,0.00960264833347752,0.0010173686953187456,0.004289663565980728,0.019220872841761924,0.04490329814668477,0.07977510050807278,0.12171493122019736,0.1681706421713961,0.21631434319951146,0.26321444204290684,0.30601422298413417,0.3421060696080073,0.3692906548591607,0.38591130556216335,0.39095525223248095,0.3841155086515007,0.3658095614373067,0.3371537304094724,0.29989481085478803,0.25630324944803945,0.2090344665398522,0.1609668706422673,0.11502649998488473,0.07400899337834192,0.040409702433784,0.016272214963118533,0.003064408872236368,0.0015894739041566346,0.011937228900527043,0.03347864880331975,0.06490393614386053,0.1043018714875733,0.1492757028176164,0.1970886268913998,0.24483010650382436,0.2895929682291553,0.32865052184557536,0.35962288899502937,0.3806223400893187,0.3903686883512539,0.38826760857591924,0.37444702592551604,0.34974931333099063,0.31567977752221876,0.27431462456795097,0.22817409952227757,0.18006863044052246,0.13292744114177837,0.08962013246025934,0.05278211280999604,0.024654473426738568,0.006947980862392315,0.0007393653675370389,0.006406115524624303,0.02360366712500337,0.051286334081939694,0.08777071633480026,0.13083778169918578,0.17786749889927944,0.2259979308150743,0.272299197037166,0.3139517770057738,0.34841831398383344,0.37359842564711077,0.38795701971545427,0.3906182020071455,0.38141895829850153,0.3609192629621095,0.3303679606836635,0.2916265091339369,0.2470552819812754,0.1993694434418715,0.15147326952861548,0.10628309131057602,0.0665496956501061,0.034691006543410424,0.012645196700733389,0.0017530964006581638,0.00267696195372295,0.015360453968735999,0.039032190275226857,0.07225262560911981,0.11300141977571895,0.15880003473310794,0.20686218625592384,0.2542630894523744,0.29811728000901083,0.33575423823827943,0.3648811322008699,0.3837227342477103,0.3911299179406585,0.3866500355516088,0.3705547992764457,0.3438238997662941,0.30808532904702524,0.265516055838364,0.21870915599702145,0.17051557043961174,0.12387021527709877,0.08161310795666725,0.04631644517212945,0.020128164092399745,0.004641472482129973,0.0007982190796272544,0.008831899053730252,0.028253680575333652,0.0578822430652802,0.0959155879678106,0.14004047032605368,0.18757284712412967,0.23562087473134724,0.2812606207328484,0.3217138670113525,0.3545172226044397,0.37767225347654376,0.38976745148932324,0.39006454787528666,0.3785438319892508,0.3559056360323489,0.3235278373537867,0.2833819425997421,0.23791287899331573,0.1898898623236312,0.14223749422700138,0.09785744960530424,0.059451674199685854,0.029357891829732828,0.009407434790881472,0.0008140158257697396,0.004100149239336399,0.019065624644370664,0.044799882420285056,0.07973748928204122,0.12175332156180108,0.1682916829439836,0.21652154903197685,0.26350855996923,0.30639336574959036,0.3425655282255059,0.36982242690712874,0.3865034940299403,0.3915915724911217,0.3847751663436023,0.3664677228581478,0.3377827057712577,0.30046593024520524,0.25678926145388214,0.20941216340512844,0.16121956992108952,0.11514600842236879,0.07399674677319876,0.04027690252557733,0.016038945276737188,0.002757873251262628,0.0012416316521377008,0.011582173772934214,0.03315008299191448,0.06463302755369993,0.10411567009702796,0.14919615714315393,0.19713211598036798,0.2450073147373235,0.2899088982812116,0.32910447042859636,0.36020829075963284,0.3813264950409005,0.3911724979827981,0.3891455258759175,0.37536745149736656,0.3506756332923042,0.3165721428559107,0.27513243467024656,0.22887900362545832,0.18062773206544663,0.13331631200264635,0.08982523250180202,0.052802277073928865,0.024501253393434834,0.006644793665938336,0.00031957663740277554,0.005910327273582655,0.023076573869161704,0.05077353288725369,0.08731580934543312,0.1304800072800497,0.17763999546474452,0.2259266067109999,0.27240207976451264,0.314238666555797,0.34889057602653295,0.3742488240372529,0.38876958456866884,0.3915682315535154,0.3824733303860795,0.3620372615027637,0.33150279087960954,0.2927275849238804,0.24807123616439475,0.20025166270479192,0.15217962537682594,0.10678145366156944,0.06682079948635267,0.03473030059970761,0.012463428135191728,0.0013755543541984806,0.002141484296861305,0.01471446143987111,0.038329121550819044,0.07154818750445095,0.11235003529923107,0.15825177974093985,0.20646037681178145,0.25404254717341956,0.29810319182726197,0.335961463140496,0.36531380137128333,0.38437403884176913,0.3919820632659506,0.3876744353573495,0.3717126600065396,0.3450673771466531,0.309359413762073,0.26676126089657254,0.2198649498195563,0.17152435247860237,0.12468149681256484,0.08218747027006407,0.0466288231732951,0.020170055092614596,0.004421791039947905,0.0003426891419338398,0.008181063242032308,0.02745977900660845,0.05700533972101901,0.0950193805725748,0.13918820351144565,0.18682366726001928,0.23502684019523,0.2808644434442696,0.3215473406941265,0.35460021539942965,0.37801212064461537,0.3903587571072735,0.3908890579058917,0.37957083008596054,0.35709268912065384,0.3248221746562477,0.28472259296263075,0.23923363431278397,0.19112301134652399,0.14331812507115627,0.09872798211602647,0.0600661859886675,0.029685768873323366,0.009435920614247067,0.0005493489579257773,0.0035671482233133006,0.018305773659058337,0.043868153772516724,0.07869827926017309,0.12067595014874542,0.16724590632425126,0.215573462954399,0.2627171519560829,0.30580783405090184,0.3422233568208042,0.3697481154746631,0.3867078056316218,0.3920711816527002,0.38551265395797873,0.36743194866278306,0.33892966561447335,0.3017402473100911,0.2581264497518568,0.21074173288818776,0.16246892484991396,0.11624494643433796,0.07488222582873771,0.040897638387135206,0.016359359426250896,0.002760944413855061,0.0009303123179947399,0.010979199824288173,0.03229620110915539,0.06358385663855262,0.10293756576899554,0.14796153689038394,0.1959147146873863,0.24387777971474944,0.2889310177726154,0.3283321882166776,0.35968352389969777,0.3810776702553198,0.391213673294499,0.3894759722652962,0.3759716248631744,0.3515235480997786,0.3176202374927141,0.27632506714307914
0.0,0.005969462453895959,0.023514383882175492,0.051566530328827104,0.08841803271908524,0.13182549773111663,0.17914672185479324,0.22750164652829163,0.27394772294352465,0.31565899202405606,0.3500979777863657,0.3751699493817531,0.3893501965064677,0.3917766146907388,0.3823020086069205,0.36150296429211876,0.33064476822042316,0.2916045060353814,0.24675699919759025,0.19883048437947062,0.1507407747087081,0.1054139538886748,0.065608363512061,0.03374670494309982,0.011768482375012124,0.0010117947442635775,0.002131711097829687,0.015060241732566032,0.03901038017211433,0.07252399436597662,0.11356065659544728,0.1596219885013652,0.20790391812767398,0.25546753664260397,0.2994181099756693,0.33708131421873266,0.3661659508916386,0.3849032437758029,0.3921542665434826,0.38747900681630115,0.37116291468076285,0.3441993676826221,0.30822915325362105,0.2654406638958468,0.218436867024406,0.17007711148126725,0.12330334955446912,0.08096129788742017,0.045627376459567714,0.019451931053791602,0.004028277730942458,0.0002955613116196321,0.008481382202684,0.028087736441011795,0.05792117656940685,0.09616539646322192,0.14049183886734168,0.18820158362125794,0.23638984582336334,0.28212301964522607,0.3226174341241292,0.3554088904537397,0.3785026305592888,0.3904946046597604,0.39065668102195583,0.3789806596893039,0.3561784730933287,0.3236386233943323,0.2833415565301951,0.23773914778796187,0.189605627945959,0.14186898822833535,0.09743306898396902,0.059001095066542275,0.028911338551644107,0.008994870557029197,0.00046404805421222043,0.0038385423411340137,0.018913458049223113,0.04477154629674822,0.07983883382229787,0.12198033418985668,0.16863004192564673,0.2169472915208111,0.26398992696478624,0.3068936807922589,0.34304677383702364,0.37024904412982584,0.38684587641023427,0.39182876929645527,0.38489644288554653,0.366472821742634,0.3376808718248431,0.3002739595151003,0.2565289720737338,0.20910773797978105,0.16089517913360207,0.11482400755594402,0.07369657109859462,0.040014613830330274,0.015827240317102545,0.0026062869074908518,0.0011566685699870333,0.011567178646927833,0.033204789701153994,0.06475287658748383,0.10429111294231136,0.14941224096635447,0.1973686401997177,0.2452397691370522,0.29011024548637304,0.32924765501730935,0.3602691831399441,0.38128685045882527,0.39102246047023664,0.3888852481402057,0.3750075295098843,0.3502362446473294,0.31608099314143695,0.2746218129040302,0.2283823869328474,0.1801764343064216,0.13293663226471703,0.08953643840793674,0.05261558301334332,0.024419764023400025,0.006664219167429318,0.0004294217993044361,0.006095230488757758,0.023317524945987708,0.05104881234280604,0.08760163487602363,0.1307510074935498,0.17786972151094294,0.22608831494814643,0.27246996553402447,0.3141896115369278,0.3487063166684864,0.37391829334636,0.38829106265453317,0.39095089294385055,0.38173781456429007,0.3612150149463045,0.33063411297311907,0.2918585211019076,0.24724965743738547,0.19952301173940415,0.15158286703731244,0.10634573116325106,0.06656317450829552,0.0346547729662077,0.012561225930718449,0.0016264999165192132,0.0025161111272914726,0.015176504056775932,0.03883802917811251,0.07206140931610498,0.11282496105900047,0.15864735857366422,0.20673854279280618,0.25416962683249594,0.29805144425734936,0.3357108148434079,0.364853708318938,0.3837052715775213,0.3911181043761205,0.38664213377283096,0.3705518215587736,0.3438290859403594,0.30810305612936045,0.2655504300008568,0.21876260359349758,0.17058774073908634,0.12395743505502449,0.08170850409134275,0.04641070413565509,0.020210759868777954,0.004702097550614569,0.0008281177682946248,0.008824835744471191,0.028206368252132682,0.057794188320009904,0.09578844617350787,0.13987711722807533,0.18737643448734176,0.2353941337125614,0.2810056082635002,0.321432233567418,0.35421094154789456,0.3773446250658208,0.389424108823124,0.38971416845267426,0.3781983042230195,0.3555795362204307,0.3232372167283902,0.28314257472929655,0.23773824178937353,0.18978919861665552,0.1422142945573853,0.09790863011057876,0.059567596267739595,0.029523215567389353,0.009602648333354377,0.0010173686952956247,0.004289663566061695,0.019220872841942842,0.044903298146957135,0.07977510050842276,0.12171493122060731,0.16817064217184396,0.21631434319997137,0.2632144420433659,0.30601422298456943,0.3421060696083968,0.36929065485947976,0.3859113055624268,0.39095525223266525,0.3841155086515967,0.36580956143730897,0.33715373040938634,0.29989481085464054,0.2563032494478347,0.20903446653960672,0.1609668706420015,0.11502649998461992,0.07400899337809262,0.040409702433576604,0.016272214962969912,0.003064408872159682,0.0015894739041612384,0.011937228900614431,0.03347864880348929,0.06490393614410707,0.1043018714878883,0.1492757028179888,0.19708862689182374,0.24483010650426582,0.28959296822959446,0.32865052184599,0.35962288899539646,0.3806223400895994,0.39036868835147004,0.3882676085760583,0.37444702592556717,0.34974931333094617,0.31567977752209553,0.27431462456776645,0.22817409952204282,0.18006863044025234,0.13292744114149105,0.08962013245998168,0.0527821128097396,0.02465447342651713,0.006947980862217124,0.0007393653674160534,0.0064061155245650776,0.02360366712500277,0.05128633408199196,0.08777071633489825,0.1308377816993232,0.17786749889943998,0.2259979308152724,0.2722991970373947,0.31395177700602345,0.34841831398409207,0.37359842564735235,0.38795701971565655,0.3906182020072931,0.3814189582985818,0.36091926296210847,0.33036796068358343,0.29162650913376587,0.2470552819810212,0.1993694434415479,0.1514732695282399,0.10628309131018977,0.06654969564972782,0.034691006543055125,0.012645196700414068,0.0017530964003856608,0.0026769619535042203,0.01536045396857633,0.039032190275129,0.07225262560908405,0.11300141977574406,0.15880003473320967,0.20686218625610606,0.2542630894526351,0.2981172800093427,0.3357542382386748,0.3648811322013501,0.38372273424821246,0.3911299179411562,0.38665003555207306,0.3705547992768529,0.34382389976663413,0.3080853290472452,0.2655160558384519,0.21870915599697213,0.17051557043943197,0.12387021527680822,0.08161310795626099,0.04631644517164528,0.020128164091880178,0.004641472481619531,0.0007982190791686026,0.008831899053365054,0.02825368057509505,0.05788224306519488,0.09591558796789568,0.14004047032630043,0.1875728471245583,0.23562087473195178,0.2812606207336129,0.3217138670122546,0.3545172226054227,0.3776722534775885,0.3897674514903826,0.3900645478763106,0.3785438319901954,0.35590563603315356,0.3235278373544056,0.28338194260014615,0.2379128789934882,0.18988986232357277,0.1422374942267283,0.09785744960484762,0.05945167419908358,0.029357891829031812,0.00940743479013638,0.0008140158250342324,0.004100149238661633,0.019065624643801453,0.04479988241985993,0.07973748928179118,0.12175332156175005,0.16829168294415245,0.21652154903237028,0.263508559969841,0.30639336575039927,0.3425655282264946,0.36982242690824874,0.3865034940311422,0.391591572492349,0.38477516634479947,0.3664677228592553,0.3377827057722026,0.30046593024593654,0.25678926145435754,0.20941216340531968,0.16121956992103711,0.11514600842205108,0.07399674677264047,0.040276902524818345,0.016038945275830625,0.002757873250270784,0.001241631651127075,0.011582173771971897,0.033150082991064006,0.06463302755301704,0.10411567009657599,0.14919615714296497,0.19713211598046598,0.24500731473771822,0.28990889828189587,0.3291044704295348,0.36020829076078775,0.3813264950422204,0.39117249798422027,0.3891455258773734,0.37536745149874307,0.35067563329355417,0.31657214285696444,0.27513243467104326,0.22887900362596236,0.1806277320656023,0.1333163120024774,0.0898252325013186,0.052802277073161354,0.024501253392435487,0.006644793664775053,0.0003195766361393971,0.005910327272300581,0.023076573867942415,0.05077353288617335,0.08731580934455849,0.1304800072794406,0.17763999546444326,0.225926606711031,0.27240207976488184,0.3142386665564758,0.3488905760275192,0.37424882403850385,0.3887695845701259,0.39156823155510506,0.38247333038771464,0.36203726150435345,0.3315027908810681,0.29272758492512535,0.24807123616535173,0.20025166270542988,0.15217962537709598,0.10678145366145325,0.06682079948585647,0.034730300598864006,0.012463428134050348,0.0013755543528328612,0.002141484295357414,0.014714461438322345,0.03832912154932099,0.07154818750309082,0.11235003529808252,0.15825177974006632,0.20646037681123153,0.25404254717322444,0.298103191827438,0.3359614631410238,0.36531380137213554,0.3843740388429036,0.39198206326730667,0.38767443535884627,0.37171266000808917,0.3450673771481664,0.3093594137634606,0.2667612608977529,0.2198649498204406,0.17152435247913383,0.12468149681270506,0.08218747026979811,0.04662882317263331,0.020170055091594682,0.0044217910386299296,0.000342689140390481,0.008181063240349711,0.02745977900488197,0.057005339719347944,0.09501938057103532,0.13918820351011385,0.18682366725895727,0.23502684019448075,0.28086444344387307,0.3215473406940873,0.3546002153997403,0.3780121206452498,0.39035875710818463,0.39088905790706147,0.3795708300872933,0.3570926891220687,0.32482217465765545,0.2847225929639423,0.2392336343138926,0.19112301134735443,0.14331812507164574,0.0987279821161317,0.06006618598836706,0.029685768872615786,0.009435920613171103,0.0005493489565366943,0.0035671482216856464,0.018305773657279832,0.043868153770673775,0.07869827925836019,0.12067595014705162,0.16724590632275677,0.21557346295316962,0.2627171519551654,0.30580783405032663,0.3422233568205847,0.36974811547479436,0.38670780563208484,0.39207118165344634,0.38551265395895296,0.36743194866391915,0.33892966561569293,0.30174024731131205,0.2581264497529956,0.21074173288914844,0.16246892485062142,0.11624494643472967,0.0748822258287695,0.040897638386788435,0.016359359425524602,0.0027609444127702503,0.0009303123165947525,0.010979199822635928,0.032296201107332,0.06358385663664784,0.10293756576710247,0.14796153688859295,0.1959147146857797,0.2438777797133843,0.2889310177715646,0.32833218821597787,0.3596835238993648,0.38107767025535877,0.39121367329488826,0.38947597226600505,0.37597162486414787,0.3515235481009458,0.3176202374939987,0.2763250671444193


==> Data/data/simulation1D/weak-meson-Fphi-longtime.txt <==
1
10
0.5
0.5
3
1
100.0
501
|\phi\rangle
F_{\phi}

F_{\phi}
plain,T1,T1-plain,T2,T2-plain,T3',T3'-plain,T3,T3-plain,T4,T4-plain,T5,T5
T5
T3
T2,T4

1.0,0.7852369590324071,0.3721332114339722,0.1004308337816654,0.01640885227649455,0.0054070168783407375,0.008573225853597596,0.022387236594151365,0.0577787364269242,0.13101494742097086,0.23160340448381395,0.2940871378090578,0.2570301954278381,0.14694030636231215,0.04876344135540924,0.007666120569327962,0.0023635380744733226,0.0021001827080942104,0.0016147292943524934,0.0018662806568360724,0.0038096136194093275,0.013790283208078877,0.03110292003376559,0.04124830732532879,0.031313526613405876,0.011903793074259449,0.0017572424703317575,9.378850216928787e-05,0.000524286219525279,0.002013212970285211,0.01016441120042505,0.033378750385483075,0.05619601704858434,0.06429262890923625,0.06720364501639099,0.054016575805969684,0.019932251918665524,0.00038806066200440276,0.004345280312452305,0.00801539257287603,0.007419500919824939,0.011028568656557915,0.02334397212982635,0.03659904204379005,0.03222136872005059,0.013577697517688728,0.0026402918104566843,0.0015244480714384123,0.00020629779542749655,0.001581280963157669,0.0053621035376834976,0.003217486281495605,0.0010061743488592075,0.005809642128755203,0.015516018236983032,0.031926285005805605,0.0444808470806935,0.03798536943306836,0.024189515115705433,0.019450392859927085,0.022470223168475918,0.02647030672493917,0.027262427739016038,0.02443606188716467,0.01862049314215719,0.017529628360215033,0.02422263132218526,0.020790207229833584,0.014872562387102488,0.040975603700853666,0.08353476499849244,0.09914458047253236,0.08919014508298906,0.07921482662181019,0.07729807665826084,0.07464611055730436,0.06119784473520293,0.03604662953359946,0.011235142790341303,0.014284736545551478,0.06337873887133201,0.1296102096733184,0.1578334537556213,0.13225212080254514,0.08875456125803263,0.059283631907352155,0.04506586913580544,0.03721011656718321,0.027334837374852507,0.018622697770569355,0.025508273139445026,0.05303893875575983,0.09824481954179931,0.14078237095443946,0.142661397575099,0.10207915541628287,0.05447424416318755,0.01945121273522851,0.00144179290633742,0.003681273589448262,0.019711415899886488,0.040282104991187666,0.06135072037013686,0.07449256011062433,0.06989847630034778,0.05943740034556496,0.057802970802982946,0.04770828530456751,0.02332516427895459,0.017755876180839795,0.03913038033810144,0.05460769544223955,0.04789859275830968,0.032835181367000685,0.021333000481910475,0.01333379474978021,0.009430133889988597,0.010261768315431255,0.012748693462251206,0.014788648638380194,0.013527502555421464,0.010761762772187301,0.013339829109572592,0.019943702763899004,0.03035001878046641,0.04843868331757775,0.06208857645817536,0.05199452600471608,0.021862650819744298,0.003099946378589617,0.017578510702887778,0.047687887096127854,0.06927564342611425,0.08215053820768661,0.09146164037447295,0.0977652910178393,0.10113643299731248,0.09410974316787354,0.06471221666118686,0.023056078947746472,0.0023277659750344875,0.007267585657703695,0.012776443671370026,0.02233996422172188,0.050288893352486215,0.07634348449227059,0.07786422201067333,0.06439353303130252,0.06066820431371798,0.0709089685594028,0.06987684684052427,0.04465873526129933,0.01750428689470293,0.009109802022954413,0.017607731530138435,0.03543937002007548,0.04748242023451189,0.03212353910251465,0.0043297770627222345,0.0129985757140914,0.06811650180904401,0.12394312552279478,0.13652381088572318,0.11596287344910844,0.11911125758206356,0.16530320611683041,0.2007558682387535,0.18350182690185315,0.13429130427527497,0.08899632641389718,0.05933354875717798,0.049602285214103814,0.06677990124342421,0.09337046967620814,0.11040868062083278,0.1396501092984818,0.18533345674430612,0.20107566220506826,0.1677918489633298,0.11703507112660201,0.07667305284621614,0.05237592560650857,0.04143549248775286,0.037524795801387026,0.029534230221159655,0.01377826751489888,0.006802855070486067,0.022223969087546012,0.04050163064544367,0.035336942268387676,0.016620661269138,0.006627417760991748,0.00745372479190823,0.01633893274684093,0.024312846941046434,0.02512590612288335,0.036780183703725905,0.05284315425255656,0.04033581452513518,0.013528374489741039,0.005463988412729028,0.009600050234745265,0.01118238645237796,0.010673018799093617,0.009925612107689885,0.010798679875460834,0.028043721572143063,0.07259555828225875,0.1060085401616668,0.08155450069104558,0.02746692029901066,0.0009301141676575,0.004746776526338073,0.011502639233871365,0.013194163865656099,0.015803000231228503,0.019867543579496213,0.024760355084396137,0.03471787339705036,0.04715906692965614,0.04727703679006122,0.03153607178303614,0.02237377770314016,0.030365008421335174,0.042269157583571644,0.06271074407641472,0.08986174855240957,0.08887715475008169,0.0544219720397158,0.019809481866040125,0.00962577187382512,0.029320239516594477,0.05626591306189302,0.06301723865898684,0.05729723755648176,0.0644056644442237,0.09599508477024142,0.12432612489659316,0.10372973245769339,0.04875967931862708,0.012586157693089073,0.0035966278699632163,0.00401190333449191,0.00993822122426992,0.017565215945094966,0.020485358556748677,0.020102245825153464,0.020823903083862325,0.024117620923005213,0.02575025609088275,0.018476347624033076,0.010518176707080763,0.016643775411481255,0.02386985869514961,0.017515003822748253,0.010147965661396403,0.007199135444398194,0.0050228749047280296,0.008011336744385375,0.014776158732839582,0.02484823042783189,0.0405776434186417,0.055785592591387684,0.058252565860982146,0.03702966080641718,0.012591014871985506,0.01871124553796594,0.037923196156213757,0.03603346567660554,0.01876530428298989,0.011475987329249414,0.037870095328894494,0.0889917850390579,0.11612585602366407,0.09833052456803693,0.061721336696124514,0.03251559558733241,0.02157154118294937,0.023274800629734582,0.018273455664020208,0.007855010221708533,0.017016475793986838,0.043891094193534846,0.06303816596173263,0.07187242585466387,0.07655466003728469,0.07466933396530392,0.06899060432348333,0.061480552609445516,0.05572713965549424,0.04915730934331066,0.025999865105984704,0.002030304251821942,0.011120449308942418,0.04358738461669253,0.07128140884501044,0.08708364352054826,0.09541092127129654,0.10704966663774737,0.1376289998149377,0.18328417130615132,0.1927510830038705,0.12550340445170122,0.036280258487392254,0.002630269000374598,0.024252960585889726,0.06848960959570619,0.11644881141080833,0.14584372387860484,0.14314456611831353,0.12038101879559869,0.0985573490101266,0.09043816237974132,0.0917240364009606,0.08030444765756359,0.046331420192513725,0.012418260618484951,5.650522288380695e-05,0.010261425744024196,0.029615363540034592,0.03206743423388526,0.016090592078810955,0.006859421701479347,0.004212480594436772,0.0005240914333771513,0.006497454870629522,0.01907941093567056,0.026742681214290964,0.031226429780434137,0.03629904114314468,0.04108892286242321,0.04876669691215936,0.07048583511504128,0.10015592473219637,0.10600395604550225,0.07822453137533512,0.050713299632516876,0.06160148286301757,0.10281885863122985,0.12027164340439682,0.09004302719550529,0.05384929243234702,0.05231237070238142,0.07978772284105676,0.10695351191380169,0.11048403358086786,0.0903854293876796,0.07306469163878651,0.08185143205897923,0.09795699154653636,0.08503870440905797,0.04514237330744747,0.009812167474123838,0.0007899233282683498,0.015025464905707017,0.03635739283994952,0.06083235173839716,0.08366396145982306,0.08745576230921828,0.07684297091856902,0.07070607597248871,0.06531257283156695,0.05066557098213243,0.03264888326663632,0.02000980055546847,0.01049414011254189,0.0030600033905293375,0.010906491747058253,0.044730615241166234,0.09594519954141614,0.13716434465784186,0.14353024115247687,0.12358010536628106,0.09632573635252134,0.060855056043101326,0.026139801505640915,0.013851336557543644,0.025231635406162634,0.051479529255278614,0.09596075825608383,0.16073180424959915,0.21695501408939427,0.21560546754201965,0.14817769753075227,0.06469862354819154,0.014203963784988342,0.0016055099342841854,0.014249845520430005,0.04605926913889175,0.07562860395857708,0.07583921580155784,0.05374475818028311,0.034072309728082874,0.024372065090165054,0.017877843468673472,0.008665632491790204,0.0009762471101776852,0.0032930772357295086,0.017605067372690995,0.03552431692966423,0.04292491347645177,0.03947317410542092,0.03283768672975796,0.020793703622263675,0.01037506161780148,0.013277895217098613,0.02137477089275768,0.025201102334300715,0.023852325655904744,0.01688169984713213,0.008963471309954112,0.003430105933754763,0.0026174341648464296,0.012998785079353843,0.02975288123710193,0.0409452380405669,0.04671482701108014,0.048814646286726326,0.04349868982888668,0.03874448412729432,0.04294744602705817,0.04191146831483955,0.026298138914996664,0.011717950809774065,0.008810793005879607,0.010546189589362596,0.00970256798582034,0.013207484663616346,0.02625241305011636,0.026738495827050957,0.007169280069841768,0.001352337168030467,0.016243507948443283,0.023706516269779463,0.019840348905607375,0.015463705832099483,0.011716946114445868,0.00913332198766767,0.009676999178586422,0.014729992381957182,0.022065506913088295,0.030132175282772393,0.03978813206651066,0.041121745521153004,0.027325957310288286,0.014154748576769748,0.015621071421973562,0.02438950027914014,0.0302076747684267,0.034941422560285845,0.044931678749484436,0.05813097434204675,0.061102389184215955,0.0503524307351911,0.04321627500602947,0.03833424047409159,0.01771376564969392,0.0014361445608216102,0.014052542663683042,0.036229683676327375,0.051644330128099075,0.0729766010214172,0.1171775218816754,0.17691825342991352,0.20842316868502042,0.18844699830799877,0.1409910146628908,0.08266381066721873,0.028233622333980822,0.008947162341533645,0.024926089215273336,0.04832225104525536,0.07477151300009753,0.1250081607847716,0.2049541988972833,0.2757221202984148,0.2797427275750706,0.20774862841502828,0.11397015062687026,0.054013107985462154,0.03856695032550075,0.047763730019476106,0.054336512103002194,0.04526695142669558,0.03443140787660194,0.03617291061022531,0.0424116348957758,0.03548702751390104,0.018462448405447203,0.019172568170465237,0.0415611808302327,0.058277858546292326,0.055895717783097945,0.03700448958846634,0.02167616477819138,0.03194847981832245,0.0439640321852134,0.042774691139335776,0.06111856950950578,0.08880095872241478,0.07953745526347675
1.0,0.7852502880717674,0.3722400596076977,0.10059200941991625,0.016510344252239934,0.0055000525425068485,0.00870818242952744,0.02249275563853842,0.05680385209820265,0.12461653329877045,0.21162511829797973,0.2551729838975406,0.2072686347172254,0.10687279547100573,0.03176054659308057,0.006227361557432771,0.002941811758912488,0.0015466899049836889,0.0009961094562483432,0.0005745697146096551,0.000598310374748865,0.004510299907634529,0.012958004033935249,0.018615826647179225,0.01281161703649489,0.0031339963163082843,8.728612672071581e-05,6.716075519779491e-05,1.952704802957257e-05,0.00037299427529387366,0.0037715051730038487,0.010414936796099011,0.012346695164250689,0.017110088328696794,0.028423919496618544,0.023481174100505528,0.00854326415741902,0.009038116885536265,0.013000779301964227,0.00882582582798693,0.007026511825248125,0.008081400721103306,0.007748129390402281,0.00724418859732409,0.008572607946590411,0.013632347340714538,0.01765244003494188,0.014695352714122312,0.010505817198437217,0.010304998052483878,0.008068181201634418,0.004731542191466197,0.005817831993995447,0.0046724643657309346,0.003375228348005393,0.012199575117921833,0.02233230045434511,0.023232956446956294,0.017360861184497287,0.008968937378854552,0.003289259272040712,0.0018421621788185483,0.0020292906174587282,0.0020333303008424055,0.004973717735868545,0.02157120331006864,0.04722593223464244,0.0640222868349101,0.07165502058604283,0.07334141621762766,0.06674881562929395,0.05945043649208341,0.055278222744016635,0.05150453851356379,0.05347707327514987,0.06720747377279686,0.08594010454605792,0.09438165462318168,0.0882624542486886,0.07366192670119596,0.05239745751984655,0.03246883703262446,0.030499947587327537,0.04992110123869922,0.07313350911927496,0.07973830699242304,0.07060388585948313,0.06422190270410816,0.07203268750503566,0.0823921280722177,0.06972944026667548,0.03457105570741721,0.011777526699771489,0.02131701076758625,0.044250196801006295,0.05069096806635547,0.03502632804259218,0.01592014764093016,0.005187317492428394,0.0014532974215188165,0.0024993829197238735,0.006431494295873311,0.011579795223390173,0.015764583441627247,0.025272795835673007,0.04565524476728438,0.05425880653851542,0.03375473376733532,0.008623342158006727,0.005978465426809059,0.02243931613111685,0.03468475144186098,0.02782158554872649,0.014870152187370814,0.012097270534270786,0.017505055202381995,0.025998633860319025,0.03518670877305956,0.03882171944222173,0.031279508090670316,0.018277529197959545,0.012032582437697784,0.011513973424260608,0.008472054467562938,0.010081878009077509,0.0240569732978757,0.03354404589557014,0.025935335632999525,0.01993141855508256,0.025222385761111563,0.02583733821460293,0.016983713322633695,0.006348929358168732,0.0018038898432905857,0.008022115299220523,0.013452045319552696,0.009340161997478332,0.003763211799245713,0.0022858923820619588,0.005196404030240797,0.005821805878732321,0.0006096273032912286,0.003821777164775557,0.017754994216564346,0.033994007588866657,0.057779914963914575,0.07368829939720337,0.05572545710008626,0.026339941961554602,0.020723818787055887,0.028270960344031648,0.02668739390444461,0.020070580488130423,0.018694010949796867,0.021881743876416847,0.02557802923324623,0.02906635378495918,0.030313289451994692,0.02518207908791335,0.02534173321574344,0.04556208788827674,0.07043859453887932,0.08294910344972892,0.08380715206662649,0.06360406063883622,0.026878626658259533,0.0037192586531199522,0.0017488587495043395,0.008370008490602059,0.020854973657037743,0.041392542984551785,0.06526184513063951,0.08264780430587011,0.09213612680274909,0.08686132279172129,0.050700509876541434,0.009827604364290246,0.007033586059895824,0.02132366663428375,0.016806805084319438,0.008337232452885455,0.009939173010947084,0.00977606486236973,0.006114187488162214,0.004057787924516169,0.00527935871287751,0.01142224249158145,0.015866464789227597,0.01836367358741705,0.02594693650007941,0.027352011940771682,0.018377803029513542,0.013011644805103622,0.009523298222269792,0.007074055422575162,0.011551313500525455,0.00970511516332162,0.0005339640945449659,0.008360436436319037,0.040204470497392,0.0730161820451983,0.07816533414086671,0.055267519701168034,0.031024496281206286,0.019096336722692866,0.013237292845067975,0.006845150062285971,0.0009091828432580254,0.0033977387932023753,0.014893499636066987,0.03065697612690966,0.05614740086910966,0.08374127533973574,0.0823707049171629,0.0490256379565243,0.02250329631562287,0.022751858176957913,0.032298788983364,0.03695278470950439,0.03728440433739917,0.03361460804214377,0.027155367613431212,0.03326182478031555,0.06246136092623697,0.08114363510257026,0.05890327865743114,0.02921878748799532,0.02221074569803641,0.02154759687621973,0.019956654527056306,0.021838222153758705,0.020621576260316236,0.015379422181010984,0.011227485598080296,0.01218170115992633,0.02009983588665061,0.027192006120368446,0.0228470770296786,0.010606181068878099,0.004649582815335268,0.0062164781876983015,0.004353834480653763,0.0004911050505981454,0.0036475050200519034,0.011093453610178296,0.013211638915783334,0.008853220138968684,0.0059544020833962345,0.00665200861393091,0.0072274270068999275,0.008896932107137046,0.011746641323222352,0.010720160409527292,0.00461355863710707,0.002394034817331109,0.011599126298973327,0.025252849986569965,0.04059758139548107,0.060468757917942415,0.06852026331926375,0.053126989064409,0.030094419813491338,0.014364286902161478,0.006138829886731199,0.002425739385615776,0.0040264464046367385,0.009315680978729061,0.011951360330277367,0.015242910653448726,0.02353448437342719,0.02921018007271063,0.028890476278000184,0.024813899963968968,0.0184128447544698,0.013174056664968297,0.009724355368138383,0.00845616453427405,0.009339481804268013,0.009961461951273703,0.012406633119486163,0.013087606156213802,0.005415511464807306,0.0004644226311546698,0.01018070014740519,0.025579358214843785,0.034673010780371105,0.04080292285660398,0.05555219582175017,0.08468629985645278,0.11141817319545595,0.10449107580469094,0.07276151440877639,0.05846681040620845,0.06094901026576747,0.05952917810207055,0.06812522912745014,0.09007953342980939,0.10371302811387322,0.10614250559503995,0.10632941294186826,0.10408615406535654,0.10443425880393588,0.11755735229579925,0.12696769215065878,0.11506424646194113,0.11545828586688835,0.14206448521807005,0.1401709016785736,0.09657667327816907,0.06365914779527226,0.05783024150606748,0.05579177246574928,0.049234368260763016,0.042048202577327005,0.032077536298804,0.016439663220651643,0.004924964412092377,0.00940084548795856,0.017527701794366156,0.011191858006515324,0.003926541199715191,0.009105145447471277,0.009454185945640925,0.002035724985582084,0.0009737979706791208,0.004740563327903711,0.016391862732984895,0.03075230926799471,0.023923326873417937,0.00545999159955184,0.0011406614497978362,0.0062576297703478955,0.010485065594270229,0.015286098981215652,0.022159597048216868,0.023545853222737317,0.014969508676545963,0.013626388151034551,0.022927122003569857,0.01934985954921352,0.005851799409236669,0.009088932443856475,0.03222093334054616,0.05349274731214592,0.054021875900251745,0.038751557676250006,0.024135814826398087,0.01383499720176551,0.0073018186592513894,0.00795297436981106,0.008772030493478428,0.0025540982052063518,0.000815947968772162,0.008575996453109596,0.013267203086826194,0.012770611077024588,0.011373764352327748,0.012519137342929967,0.021832306881043984,0.03340001770758236,0.052498302053922946,0.08635630122730219,0.0972159176205338,0.06663154697395039,0.036782923106838034,0.026381893390397995,0.018402117960730685,0.013143714545539928,0.02221986133098078,0.04010682410609451,0.04672108067711394,0.05356669586008189,0.10153753861009523,0.17413140883145192,0.20034545516310348,0.16235204929155372,0.11090541285139184,0.08109055273843603,0.06396481307826363,0.04959144047031236,0.044680124389378045,0.053166873993052206,0.06568209222120501,0.07326031243913217,0.07989440716806483,0.0829213427399991,0.07035246627979437,0.04808047028384358,0.029999119363438503,0.023609851614118736,0.03234832745904896,0.04360945959709786,0.0432946322332121,0.03664240796681202,0.03543672951158068,0.03991259039196428,0.03276398748095709,0.012345009437244299,0.004548063025560146,0.010883949997069063,0.016455977132835056,0.026251933159898697,0.03412586101194305,0.025539060178306948,0.010788982731781657,0.003769000284458035,0.002915465429281464,0.0033947093196038834,0.0028094179829269146,0.0006595467485212387,0.001357443960911229,0.009844277062823058,0.021611129579861492,0.026307430273091542,0.01824042694850922,0.005469645523527793,0.0023269394884318966,0.0034996885292794496,0.0019018001925785151,0.013479586656042692,0.03681619000427292,0.044271571803141334,0.029139695616815862,0.010450831180343203,0.004132815420436817,0.0073230602796942315,0.008744665164788591,0.007949946027959783,0.011230444611432534,0.020944159468226337,0.03364532923739377,0.04741566300003231,0.06096946007266505,0.05624404857330699,0.027112820898771862,0.006275785805111599,0.008539029290565915,0.010558351213447142,0.0035664658111129602,5.4205846596845606e-05,0.0030717762366115962,0.0039504080820155895,0.002980547745292758,0.00922929393140349,0.01768923033398516,0.017933868390059324,0.013319291283407,0.008764052082821562,0.004482019895765043,0.007743150014067266,0.03194286786088708,0.07671607010902018,0.12185690604978955,0.14718256121857531,0.14053530878636505,0.10096652558320121,0.04904788297898434,0.011674877884717936,0.000256652486554655,0.009883617096412405,0.028523144014824153,0.05000192716310885,0.08186711992908276,0.13004774500187835,0.16437819635779222,0.14285659582553029,0.0835450699204436,0.03486254308127574,0.010681297553024221,0.014010741433404077,0.035994315629871786,0.04530368102847133,0.04304493504325795,0.05469028135857666,0.0741917564348862,0.07904356875179785,0.0618421750138131,0.03239815847857378,0.01105793100822549,0.009706457170005095,0.018536516016755128,0.025171356993486497,0.03749182178107223,0.0628457943318837,0.07987836875416694,0.06620509389249947,0.03624337712157486,0.018037302551893307,0.012776378920310055,0.00800564415177671,0.0029350570417826832,0.0002618324507687031,0.001121154434981268,0.0032366942275163604,0.002457069978767817,0.0055292627511020626,0.01272435061041498,0.015808461721249507,0.02193997039258923,0.028157652181514798,0.02336816114153119
1.0,0.7552030323891905,0.3225027237117406,0.0764921272012334,0.010327138380542384,0.001090920561386685,0.0002578337342759749,0.0002550435684568708,0.0006090427356194077,0.002138968128256046,0.008402514109187917,0.031314302093887095,0.09962605563288102,0.25039836797124776,0.46430570473891797,0.5920225934470281,0.477557538369717,0.21641688275917034,0.04426782726193923,0.00221630564466645,9.581299005863171e-05,0.00031362214881614105,0.0010534737216799925,0.0032620742400612745,0.009826726232939235,0.026684397327815468,0.0622835091152482,0.11892276714700802,0.1805875853328212,0.2105221688792756,0.17914324163567713,0.10226112082240242,0.03306899274455938,0.0038913459142225918,0.00020085240775190064,0.0006227317441351248,0.0020176500165685527,0.005309183113105017,0.011828360623160346,0.026508491526110848,0.05140108932152722,0.08294144335053491,0.10905487153925576,0.10867273563736676,0.07876755457322206,0.0376900050288596,0.008842794981257649,0.000288141701734589,0.0005978265006900047,0.00150380527635164,0.004136820158455092,0.010582877550241314,0.020225791405294655,0.03454735579884571,0.056246102229007,0.07984888269599949,0.09025518820395267,0.07820852569602038,0.04906608884927562,0.019070308473571697,0.0034223111384365738,6.642841000566975e-05,0.00047256247898702706,0.0007408134217551429,0.0037461728932805865,0.01075290436340359,0.02032690195292122,0.035022657428362386,0.05647028671644187,0.08376473167387594,0.10065514190633815,0.08818103708881905,0.05292116171343668,0.01914504775674114,0.002894212637308616,0.00017742367586253048,0.00015313100644492885,0.000303981019126039,0.0017362332748034443,0.006830983981626751,0.015948274115698373,0.021765894119510264,0.02409143346263302,0.02763226529993261,0.039434155583350984,0.05688597175360211,0.0530139397802095,0.025719151647121588,0.005232465963854354,0.0006033721780149826,0.000527245989222338,0.00011535669362612588,0.0015961611037087293,0.004924727589102302,0.011546456293278919,0.02087888951147636,0.024807259887290573,0.02264088650642345,0.016398755629815395,0.007365087651449926,0.004812417490112584,0.0063814550518324215,0.00318833038535954,0.0013917777460806093,0.002784034219517572,0.0015796282074015894,0.0011572168717063653,0.0038532044014340655,0.010589255372384164,0.01974767851914515,0.026623724135972675,0.03133427039133035,0.033346515425340784,0.02657778715188116,0.011353600543834372,0.0013653916206878055,7.760673341738383e-05,0.0007339117118619767,0.0017672634447671023,0.0018833137905078423,0.0003002119286985795,0.0008183804419718328,0.003908265399632384,0.01073468785621138,0.024147118124487593,0.03178743532326092,0.032922321134735144,0.033830302791153,0.023153699313399854,0.006806339227736621,0.0002781160243831462,0.0004520045613840191,0.0002756659996758407,0.0005183604534906262,0.003666970226351738,0.011733129630780697,0.016482713381264925,0.009579209654975128,0.0033952108465145083,0.01226892370970468,0.02504384508534755,0.02555609674723703,0.017991206011823448,0.007677918979318788,0.0011982123372113627,0.0022736163193111973,0.0026602329891688946,0.002641839351931085,0.0066806587702487544,0.017845301451390384,0.040641834952235584,0.06461629170837133,0.06192407414082167,0.02793138746173371,0.0024982790742654262,0.006139758242978239,0.010107063910390216,0.004013042048657784,0.0011941740747695296,0.004005032202251194,0.00684641179373068,0.005912516522587594,0.006720619394819218,0.011952830666773582,0.020534690257761605,0.035889704210531524,0.057483213465922875,0.07181391240117665,0.058849836783486265,0.025417984553913607,0.003867889253449368,0.001060271321267351,0.0027420210622517297,0.00785539183606699,0.010511848690389104,0.009304853133320686,0.00952984037391561,0.009285724893460797,0.008174356534161676,0.008935899972435565,0.014638893994228916,0.02523384054154141,0.03550190792286987,0.03306282191616449,0.017543149017371508,0.005137463793706638,0.0014093811777608105,0.0020734633073437396,0.006414867627952435,0.010620156732540789,0.011242037277128742,0.013029064934981963,0.011039496630946558,0.0043507937029339475,0.000990633699893361,0.0015882884477356057,0.0066912357011831404,0.012886761032158325,0.010602280570786144,0.0034568780514404414,0.000880877002100342,0.0008728224259471672,0.00037365260971645146,0.00042286061622526336,0.004650586994287795,0.013860164204028734,0.021879148222376806,0.021426785718820205,0.011269894014332742,0.0025633419494655117,9.20593563513947e-05,0.001112165453056662,0.004121863207531878,0.0046767929883427695,0.004108018644833555,0.004812439563445159,0.0025480749062923302,0.0008009624149606521,0.0012678843964377224,0.00045513611681761323,0.007782455684481984,0.0292837445011586,0.04354823124665753,0.03070155743284071,0.008543158957507749,0.0002062708401238305,0.0013021615907828665,0.0029639473213612226,0.0032749339866191903,0.003529888879866822,0.003210938508795417,0.0005968686752964018,0.002834519260149696,0.01036651668436606,0.00919104630373428,0.0019529966817586426,0.0068607716810944125,0.023470965079619557,0.024086961982418498,0.007007508095329487,0.0002995924777371063,0.00381231394881993,0.004861710257279297,0.0036738880594236033,0.0022507095887436416,0.0010525746863873269,0.00280813385705523,0.013937941326336974,0.02820689273837682,0.028649686689387315,0.01482150595466208,0.0028511326794772402,0.00037095059961536196,0.0019234539843267094,0.00082745842234116,0.003267957137361527,0.011610806182868083,0.015818296028678232,0.013212055336075786,0.009009862358587655,0.007916545293811843,0.013894713757662651,0.02923121885904772,0.041816758339499945,0.03636806875785587,0.019736940299052222,0.0066579439587947506,0.003229284254583359,0.006300235416359211,0.007048847189623851,0.008679136393944586,0.023194111867145907,0.03954085246503057,0.0399773072710799,0.030452508603488047,0.02514080277015337,0.031150185927544292,0.043583166019702455,0.04279173495847599,0.026634990562980094,0.012966923826329304,0.009411938638567452,0.016257517756905655,0.024474060554733126,0.021124254713700826,0.011593612193188963,0.013913914357308644,0.028033939205061507,0.03630222811065087,0.035457374856197814,0.035888652579073144,0.04154346888318258,0.04522671889847592,0.03718625954673062,0.02202915277227041,0.014943520867003457,0.021160964197736228,0.04198706129559224,0.059267046966055295,0.048934211721099866,0.026249481275503757,0.01166147186374412,0.005011407504806437,0.0030378160267424616,0.004309262076664631,0.006794707465049853,0.013049218365403804,0.02119052755222802,0.024082115266790428,0.026790228769308616,0.03450977669016793,0.04740302074148155,0.06914717548054528,0.08552234771346685,0.07031122620358936,0.03774900128438369,0.01600260474549017,0.004688117760064645,0.001969516256149908,0.005740549615184137,0.007435683611282901,0.004804281989267736,0.005975605875918772,0.018734523049574944,0.04323600042119418,0.06862576939345319,0.08722498228547912,0.0995503514537565,0.09027769329767313,0.05553937873226858,0.023266117118283997,0.008074008493540027,0.0019531404188166254,0.004413587944731324,0.013631236481127297,0.020597202050952074,0.023904574058752404,0.028082614322133943,0.040529818079123314,0.0660249215090373,0.09684511016107726,0.12039159597251127,0.12270023151480491,0.08824493896069255,0.035382506805780055,0.004708674525148382,0.0003160212017779538,0.0014106932289488006,0.0058222141595295745,0.017331639196551743,0.025600080493459694,0.027186764305788653,0.0329437846205394,0.04816508905287396,0.06582945976351198,0.07530526841387021,0.07715644607818606,0.07786578516689992,0.0604455908163649,0.021932966697281585,0.000626905066808013,0.005902281750902334,0.015069626836839111,0.01967273224358577,0.0238580815279811,0.029317962120652234,0.03381999602772906,0.03910114892123434,0.05398959677779147,0.07343421602574508,0.0657436082254885,0.028736852537249218,0.008088785272481781,0.015085972685890146,0.013131315987739131,0.0030389439076555606,0.00980862388578321,0.02437683662965743,0.03236457817878892,0.032686311200049584,0.03150369449187514,0.03594373502793814,0.04715138366810807,0.06161498984696799,0.06911761173479847,0.05387256242189634,0.020510744815263868,0.0005304574439582493,0.007689274109216809,0.022320745690871557,0.027448696170132573,0.02491339775511066,0.02428819518815134,0.028194051159480465,0.03203184682709827,0.03293037197677874,0.036110132473070225,0.04624890468104031,0.05358496919974168,0.04605636205988569,0.02512051466065468,0.005349910423794434,0.0002129156099176726,0.00629345555578763,0.0213082179261275,0.036162746260137074,0.03273962210391712,0.017933881174298394,0.013704851328970449,0.023081427339969193,0.03512918606247728,0.04204208676102336,0.043752772705292424,0.03906450116651292,0.022238340398713707,0.005269880424805384,0.0009333354119321242,0.003179920436966237,0.009502596892759051,0.02269205068060273,0.0350431981079515,0.0273258737734013,0.007825847945038213,5.745836919047714e-06,0.007021327388454939,0.023544246702088184,0.038919656133208094,0.039872654675009445,0.027593040166942154,0.012014172486338598,0.0016663661982960227,0.0012569376925049224,0.005743895738358826,0.012802359713818304,0.0243695777084127,0.02905225742360648,0.021058895709454656,0.010748706150659693,0.003822703299590081,0.00018887060284267942,0.002264123521810905,0.008916451425837723,0.016536763495161432,0.01731314461399098,0.0105046962830469,0.003091759679326468,0.0003319387851431818,0.005466107705947672,0.012579574401098227,0.013259353526877331,0.008592208496501554,0.004681716438469042,0.0030155598667182247,0.0006120234209353386,0.0013085008505460756,0.007331189055943,0.006711178354766962,0.001771749844959761,0.004428789994555554,0.0065773277046933636,0.0033671504191430867,0.0007327968687536547,0.003862229317580343,0.00664519321447312,0.004628385692892332,0.005454597331651699,0.008222610044027205,0.005949166759439953,0.0019052719734997006,0.004871073987691969,0.013841867702420962,0.017180903444642456,0.011225041761575264,0.004166325139750271,0.0004092319700509331,0.0007048391747165238,0.0028263329569001225,0.003099729321697218,0.003553668754714734,0.010162277586982996,0.02289924367320192,0.024468361423744457,0.012149129091223789,0.0036983368597896253,0.006737445518690558,0.014279258993764513,0.01717162979144493,0.015111874979389688,0.00893370702610152,0.002004698975975684,3.390729408544567e-05,0.0014237141931560207,0.004940655394780252,0.013897441686410461,0.025275069461386256,0.030033744935290062,0.02072599768724038,0.005935115428739087,0.0031694914535098273,0.009159209219389562,0.013967500560853587
1.0,0.7552157953762596,0.3225937806969178,0.07661075285984201,0.010386639720759955,0.001112155882341298,0.0002694301389741372,0.000263987481425145,0.00059798522195289,0.001955968763413451,0.007152478122174912,0.025064650789886313,0.07611140757592431,0.1852757311643326,0.3364374502362628,0.4231044017628379,0.33891556909772796,0.15551635298051342,0.035167133691392995,0.0032838416854732004,0.00022917104423097014,0.0002031591046717933,0.000588186419275015,0.0017912110356229586,0.005142687766060922,0.014236132537025247,0.03292801441620067,0.06291339792928058,0.10038536576716164,0.1280257183259132,0.1265037521769126,0.09426162197720134,0.05041007564766994,0.017957875503718888,0.00374814868570907,0.0003246236327795443,0.0005635571148598414,0.0023350939846910985,0.006218299937731509,0.014172907593731701,0.02920575045884992,0.050435051577060366,0.06549699636103748,0.06873787947269565,0.06200595538858816,0.0393384673905418,0.01603454123826938,0.005290042049377948,0.0011221365134243288,0.00014448895502588803,0.000495721107830392,0.0022022000814750677,0.0059119176059716895,0.012637376179320823,0.02501123159180847,0.041229799213951514,0.052127661016513324,0.04931131031042977,0.03358233551898272,0.015579949286651129,0.004654745296099323,0.0006852962290623636,6.529565556803542e-05,0.00039818404787821734,0.0025256773243882862,0.0063434735068057,0.01843913282053045,0.03728178715220813,0.053773154373392924,0.07350233484583658,0.09083721378694962,0.08656321537682612,0.0593883820429846,0.02729213246974255,0.007236446926985308,0.0008264698428339831,6.625479644372501e-05,0.00018646281628170096,0.00110563229936211,0.0036309936952165474,0.008339354964644996,0.014417523303890994,0.017637775829056318,0.018547715313343795,0.03595502220230983,0.0671037216616574,0.07214504867816532,0.04529767498115787,0.018100320529277715,0.004135550071434209,0.0002465230257942019,0.0004073028537342801,0.0010227974653526498,0.0018367615040503714,0.005397380143104381,0.015079987418388159,0.028293650473135083,0.035462713118801864,0.02583369847838627,0.006707928671266723,0.0007988065509815384,0.007147417783686273,0.00744438747981353,0.0024250552237831163,0.0002975348752141233,0.0002606819684277721,0.0007523762486331655,0.0021511920026813986,0.004127522831098185,0.007846163989972654,0.021287207484918576,0.0414254191917364,0.048767880906633775,0.03557331244328909,0.016456731019048532,0.006280380220413053,0.003419622532024531,0.0014541386341652119,0.00012750843469323147,0.00015165437622798617,0.0006126527850337508,0.0008760224811673698,0.0017296977068317722,0.005513477882002428,0.015552760978302731,0.03353064453967825,0.05549425631706788,0.06546151740174024,0.052956589291823924,0.030609108276783717,0.01349942261456754,0.0036883475837286624,0.00033537103430737465,0.0016299814997958618,0.0031007044327814337,0.003720488646547339,0.003707072055326206,0.0018661784474609362,0.002916177721549498,0.01348192795579149,0.03190919900508077,0.04973661512023856,0.05547420020965853,0.04233678394923418,0.020715750773837503,0.005557776066089338,0.0002612862788053369,0.0006407295488903102,0.002959020066899979,0.006183032209422227,0.013266843328698012,0.025234964807043694,0.027582917205435993,0.014127143581536487,0.007033636895276668,0.015406712797032865,0.02666961540407667,0.02912325413941169,0.018752748997244592,0.006154670107003427,0.0009347945700586079,0.0017500442623125025,0.004378457754657356,0.006526773783899829,0.008926038655540569,0.011447506614238415,0.019097236950665036,0.03067640135072618,0.028580880146068785,0.011087499009219634,0.0006873284026953442,0.0019377682707126067,0.003180760693448695,0.0017945331029457095,0.00042635143601904655,0.0016239311932101815,0.0035931519666628255,0.005587152833145188,0.007583560401056631,0.007846704357405433,0.009312528277878422,0.022045197602233866,0.0468498187719046,0.061618951775165694,0.049533640768419124,0.023476160390490663,0.00679602690456257,0.0022901196029443817,0.0014886504301105219,0.00178767729400313,0.0037138733301342523,0.005901208707596304,0.006888173251798521,0.008685900355277054,0.007963025089615435,0.0019033207154352367,0.0011522000298402023,0.011489706854457835,0.022806871048927806,0.02528821315533925,0.017712704283559606,0.007657164669274878,0.002416627402166088,0.001962184014294906,0.00538572316271632,0.013685132583775138,0.021424274582385133,0.019846454248828117,0.01383120203716062,0.008679642270841162,0.0024210915804923384,0.0020657219618874603,0.014343373137359965,0.023710742757587555,0.018219783434536157,0.010815209326233043,0.006391688518314176,0.0021879298861655497,0.00032898493112141965,0.004437031631727535,0.01796094865208958,0.032149313719172255,0.03166982357571605,0.022324170910704638,0.016360237115827878,0.015639614950632378,0.021608223183906327,0.02551886434329816,0.019924416412213347,0.010423026746821587,0.005193758606928551,0.005603243159154396,0.0058124352732106845,0.003282999948523337,0.00026279004299206536,0.00482767881174069,0.02536098120866977,0.047269555021858076,0.05000957015809833,0.04291155353168688,0.03746852365834156,0.030739449581193058,0.020974670785237487,0.010232940343584067,0.005262160375852788,0.00725218158040453,0.010723701766254043,0.013901712609119099,0.01554483470163268,0.011361453966436988,0.0030128452778926413,0.006649831769077425,0.03178514278814172,0.05548201173451783,0.05875388858859668,0.048950974920388135,0.03214958364059395,0.0159300017377595,0.007891918411424934,0.006957727855399394,0.007729557234440859,0.00836772994701937,0.009427605068545996,0.009658678303538035,0.00617898407981569,0.0006282066384099451,0.003930139390651437,0.02278737617387571,0.04144931722640114,0.04125528914020512,0.029548157433816582,0.01964863790205164,0.014116701601836019,0.013856772811865734,0.01682233919459815,0.017908682864217994,0.016237614492487312,0.01783922705529895,0.024998384110152174,0.024630437723485145,0.009221793421805466,0.00011017595557123066,0.011110871623697234,0.02585775112421887,0.02654571078719432,0.013784417794390975,0.0033005136511386397,0.007386857079716054,0.02121208577612841,0.030064825709989987,0.02835088236848409,0.02307591042936308,0.01985107442952593,0.018755391744873968,0.015179463657942538,0.005312741900329857,0.0003927983210177651,0.009008603079093777,0.016326350483674784,0.012144959645295442,0.007508752407084054,0.00869254741235533,0.008077796940617636,0.009539942562718626,0.01737058266527148,0.023117462326408534,0.02328432151964716,0.02081732442299379,0.016422840245919182,0.01001298426631933,0.0034249598972915666,4.765958716656587e-05,0.00293731458910235,0.009648271555786245,0.014783728996403414,0.024118781871959438,0.038379884615285825,0.03777949699100146,0.01945115838854194,0.004908164988438797,0.0008232606647771419,0.0020288936207081268,0.006112253117573519,0.009161244927585072,0.007131212692017788,0.00212046119167935,0.0003862150704452903,0.003309075820174021,0.009001147139944769,0.018910860207954853,0.031031299137810782,0.036984589362333384,0.03205835449929214,0.02175710743286748,0.015088717172154934,0.012992205687838817,0.010794967519865788,0.007930680273504624,0.005873613443869349,0.004089045832177332,0.0030273700217862227,0.004526303653147015,0.00928787023985342,0.017985187264891733,0.029184108863634588,0.040847370567188616,0.04487564355983647,0.03620288101174451,0.025152645461163983,0.022944937399841953,0.03046948743460587,0.037146755562708904,0.031483910759903734,0.01918277691342412,0.011430248198035547,0.011233674963546233,0.01860847180098383,0.03206967877645447,0.04535821686517778,0.049596044623999004,0.042190674671737725,0.03174441363269827,0.02364481839734732,0.02044753088751227,0.025218411114808863,0.03461882233678109,0.04235674522802013,0.041973608545877394,0.03088830249099212,0.017504822033975874,0.00986802792658975,0.009981876762234181,0.021351929296865718,0.03787145119899824,0.040367376173095895,0.024489666897001723,0.008216213286528686,0.002560535663521972,0.004291426429837934,0.014847668913225684,0.03092806481127876,0.04011599618640949,0.039063405484314674,0.03443071877622471,0.030712066322670966,0.02750527377850742,0.020008007231139553,0.010534992886737999,0.009805716268915068,0.013979486957986266,0.011062444883420976,0.0040235677956545635,0.0009173035795785787,0.0030459930382323716,0.011065982604956325,0.022427223575454527,0.02902740077442309,0.028238048293151463,0.02450565052008489,0.025083892824777933,0.03180651979585572,0.03486735213703667,0.023892247482362534,0.008387875892236562,0.0011367211130558455,0.000368054568399673,0.001770218858742328,0.003522543297927138,0.00525864191136145,0.008732069041464757,0.01109359828389934,0.009451397035599617,0.0077890941860842755,0.007963939405431353,0.010966905808834365,0.016953193405800426,0.01950416063482441,0.013788391860091863,0.00479302472540781,0.0008595961189751222,0.0017272394442160205,0.0058297874802013564,0.009857925495017168,0.00952823057821225,0.0072149011953750964,0.006682830704285453,0.0062137070880194855,0.004776877165240061,0.00552025236954898,0.010285670240320982,0.020157286095133092,0.02679661318865134,0.019732280403503045,0.007593399037002352,0.002909069546924854,0.0049642277047617965,0.007585361808469247,0.005989665127091676,0.0020683637524218277,0.0010155017237021106,0.001443458616747651,0.0021308980196609287,0.007193676595931728,0.020561350590927376,0.03363438094579503,0.034782703496696106,0.02468722463365501,0.0120739543354162,0.005119925031985871,0.006088363136774186,0.009167621931089909,0.010245013321546079,0.010362412649343256,0.00925684223393305,0.008374075649402854,0.009716190624993595,0.007912408440594222,0.0013961346813560374,0.005572838313801321,0.01989384095090988,0.021390349361828435,0.009240319353461594,0.0007155067269627516,0.002303850934717804,0.0062165382521240445,0.008817711311829715,0.010213807594818426,0.01031756373223133,0.01279306551027421,0.01977454495842254,0.029334520361709276,0.03134341710353824,0.018592801213776804,0.005370381026267846,0.005421867499345297,0.006461250688934746,0.0015526920880883231,0.0043842315535519115,0.017516502514021513,0.024841527119426263,0.017929720959117157,0.008989826493052711,0.0057173610080495435,0.006666557275990228,0.011872325787111775,0.020362275888371285,0.02592720154226192,0.02284268708469398,0.01305256547471672,0.003691063951639743,6.920085232609213e-05,0.0077278075946559145,0.028019274089716134,0.04681802342970947,0.047371834998087475,0.03168981616440652,0.013609465669636946,0.0030710498046018246,0.0010741040784934363,0.004675839311773139,0.00989377203729558
1.0,0.7852502761497943,0.3722396699858374,0.10059065067676773,0.01650888441509371,0.005498495546505233,0.008706712844935054,0.022502693219764794,0.056917656632968286,0.12526547511991404,0.2138620719391916,0.26010334256876627,0.214247429678314,0.1128242106196352,0.03420662733965749,0.00635553520436015,0.003131159230496275,0.0019566621958588067,0.001160700085711753,0.0009670134672824263,0.0029129123874157537,0.011951312138086138,0.025255569549851718,0.030191199495848035,0.020161079005308676,0.006699371460926161,0.0011049726133758717,0.0004182722653104178,0.0007897204355555843,0.0021882710332923085,0.008460886816440751,0.019806726559179946,0.024531177963954893,0.022874306446094,0.022445263576214108,0.014257863761029603,0.0024157665397098564,0.00357273864341312,0.008711153735622215,0.0059884546084875475,0.00212020492096255,0.0007571266601449969,0.001505958945175634,0.003915074957078022,0.003089096488817544,0.0003708889570997852,0.000607783868360251,0.0014169280229470085,0.0035917471947559073,0.008595956920875633,0.010459074949183494,0.012222970348202692,0.020134447244203407,0.02600850124296931,0.023354080822917855,0.014498778422471518,0.004372609011722405,0.00204663852336737,0.007955909505735763,0.013590439647229004,0.016879087576565234,0.01845712703991781,0.019664410691272304,0.02403008065110248,0.029531063957489424,0.02755113955519639,0.01275848586691717,0.00011604741589065661,0.012108193582487731,0.037275784136151055,0.04426277464968698,0.030847247654942275,0.01641435751387563,0.009824398287268889,0.008772460275838247,0.008525091575470928,0.00489315693937577,0.00026330943889145723,0.003801915427070619,0.021475009130723463,0.045159050499607514,0.05263068069728877,0.03585424301562147,0.018112694208771655,0.013785942815340582,0.009899067321213111,0.003590162174751876,0.0041144903263718394,0.010613453396380403,0.018738107187186298,0.026188165350652128,0.03333225092443927,0.040055913094079715,0.03948129228168902,0.032259028776190156,0.027461195892413977,0.02593143825407266,0.027167367803907633,0.03057803098769274,0.028386857590488316,0.019366555481418087,0.01115656171707315,0.006898665250939186,0.004671221033107166,0.004027138954231819,0.007887893748613543,0.01652334249109808,0.026194339111464314,0.03404114994788814,0.03465629986884488,0.024614577192270032,0.011079200448102625,0.0022765439260652087,0.00030198015721512273,0.0021213909315237287,0.0017820311987243492,3.648161190145437e-05,0.002141908954961095,0.006029161752249452,0.0063539041603536866,0.0034820442887011503,0.0016375700794896359,0.0015924182011860571,0.0008687651186461105,6.157985685300402e-05,0.00020380515723847432,0.00013318342454037732,0.0014314509204882268,0.007127615505861166,0.01604624226417642,0.023133694249817708,0.02660978663419705,0.03004694678433379,0.03196223762475496,0.02467023506856608,0.009923940587979994,0.0019310284441919363,0.0081358052959124,0.020055576835426244,0.027255807802421834,0.02538184604755972,0.017519381857383994,0.016473237300934612,0.028951975905203153,0.04822517084105423,0.0672983041942411,0.07806259957528203,0.07717776949852247,0.07498685509301958,0.07180022114080456,0.05434769593746389,0.027239321115936438,0.010089777110641407,0.010133092575202852,0.021925753367472243,0.04120538572484831,0.06612997869561539,0.08741464060226277,0.09000557276871952,0.07777797530023937,0.07018397380865592,0.0625703661449515,0.040089174038348684,0.01717215358795797,0.010284848709090653,0.01206015654903783,0.012941481097206931,0.011415146924124693,0.009053701521151472,0.007010872175073563,0.009114655846019806,0.01938386851773335,0.02508774024250281,0.015156883142562198,0.004136371319847615,0.0032401502544584224,0.0058102439926326485,0.006717591488781882,0.008545305201419768,0.01547983444392776,0.019908883921207415,0.011229670289201132,0.002618758452188012,0.01240340473424288,0.030794104565276974,0.0371141635807729,0.03079376007849911,0.025321508597332173,0.02912244263423628,0.04184261840409573,0.05342925748077835,0.050581550304291664,0.030522309686302398,0.00645641032842382,0.0013628771629076771,0.0143417242932373,0.01612068593144385,0.004844583576723024,0.000290618297102444,0.000643030705543516,0.008053935825455482,0.030339792382654593,0.05084673969619642,0.05271528590827532,0.03829087959388586,0.019045655536150896,0.008470303476782575,0.010122118823024303,0.017847006627874452,0.023611033136374034,0.02337889190317389,0.03018734737718397,0.05635683118062372,0.08437758106901302,0.09607437465064753,0.10110372574183603,0.10358209003642699,0.09121060409713942,0.06820783270640336,0.05043000744569873,0.04099515343394108,0.03723914303062552,0.043266929166965784,0.05884306686117867,0.06662829038140121,0.06628772157878451,0.08648294886505248,0.11267542316724523,0.09619998839944843,0.05102408893183186,0.02383130125194544,0.01618853953509959,0.011345035397415992,0.007381248437614686,0.006395375059060597,0.008232155153262914,0.016293372756512752,0.0384828859348374,0.06225825173188265,0.05539980624263056,0.02208259771469454,0.002370377970869599,0.003598784093153649,0.0032751036834059873,0.0009122852581287361,0.004125494095956678,0.005624198274086223,0.0031329889289725596,0.0021469219092452568,0.0037270126771119906,0.0035748220760824286,0.0014320670399133686,0.009265909617307522,0.02594777104915936,0.03429608767374246,0.03684683807124828,0.03619134131346374,0.020903202039667015,0.003286617128838708,0.0010751998988342746,0.0061361355545138194,0.008101708670925398,0.007016046865814411,0.0070066529585173475,0.009396655311463553,0.01002725206205109,0.009790568681018413,0.008659585160330842,0.0027140120084783964,0.0004970894880671169,0.00815309573500318,0.013320424811823581,0.009379882408871405,0.005062822925825735,0.009525505309143338,0.02763623161922652,0.05152174514130721,0.060963640935653256,0.050624486332591825,0.03243051977995662,0.014151300556728169,0.002934065005045346,0.0032557485178396476,0.0060800310490836396,0.0054020183932339365,0.004806812570743133,0.008164707607432257,0.0198607972167584,0.03332967928250687,0.03283451055492084,0.018904874730868118,0.007008468389598953,0.010912064503241763,0.028506691114145874,0.03544962118357893,0.021214446497149167,0.009128448189567562,0.011635200002405113,0.014689267399849538,0.011682111787341362,0.009532102662026337,0.01358381252514721,0.02457395743988913,0.038489570335849495,0.04505111847055294,0.03879343054009598,0.03837687260072265,0.065254618509763,0.09897655238924176,0.10288596724991159,0.0793368698358703,0.05177794457418068,0.028835026728336786,0.013597585771685313,0.010528998710993033,0.016917300541186803,0.025680678827012644,0.03450964083293139,0.04917504326169333,0.06761829522053361,0.06830331188559056,0.04273032314156678,0.015072942852655207,0.005467831551361361,0.010169834113866136,0.016986786661086065,0.015016793577187004,0.005741863281442591,0.0007135568361704023,0.0008601694890965687,0.0004001383231317199,0.0006560492242177514,0.002288205607211581,0.0015786576731430034,9.127256194689984e-05,0.0020682172670979364,0.0038861713518236465,0.0015183567892709542,0.0009369395836556811,0.007042366451063158,0.013954425854509346,0.014199622234881516,0.008609499793767262,0.00343282118996209,0.0016617628543688474,0.0022843985977329187,0.004522930134199716,0.007497783359421174,0.00836732157368949,0.0048798903823115015,0.0009979644593367002,0.0018079328424099247,0.004347296524805618,0.005758543413434139,0.010966589308649381,0.02471937313957632,0.04058132918317721,0.04208850897732543,0.026100455071580472,0.009776439778498252,0.0055970381244934515,0.016951162500060454,0.04568199471951396,0.08325627028831734,0.11182314300446401,0.11692403427242871,0.09744130855605758,0.06524340678978835,0.036322513415253666,0.022203945980612077,0.016858599643377447,0.011417000049817907,0.023662674868754032,0.06584283718553961,0.11104817058371017,0.12777287073669696,0.10861916430575125,0.06768417523792097,0.03073596361590737,0.012568490238282352,0.009080216087418255,0.01203005316783346,0.01827073186368076,0.03103487979539906,0.05279726370197479,0.07203056144808002,0.07060514026875367,0.04826584494900958,0.022090099356109574,0.005917039930992633,0.0024462851603463294,0.004632649149597511,0.0057239345988561695,0.006848645284935288,0.009365247159640468,0.015123455653862136,0.022821633214499305,0.02091092984987273,0.008661250677635218,0.0005788991008564126,0.001519759388216091,0.005104678831491682,0.004700930857632859,0.0007070902940823347,0.0013987141193625402,0.007838879200649088,0.01451114646859617,0.021763250715801267,0.027146450830723694,0.024257102895470905,0.01686221904393614,0.01371709443964134,0.017590505332319813,0.02544231434970454,0.0283001446421542,0.024384978054815414,0.026656999440515104,0.036595122186159665,0.04052240941889773,0.03309773196888684,0.01701515713010546,0.0037344466747761718,0.005932922358428523,0.015607979944008253,0.022048595211858805,0.026445568816195447,0.027595939427645,0.027338204241244793,0.02854690301925178,0.02673216168965766,0.021844209092279035,0.016016981790900966,0.008924416143257697,0.004122990254258001,0.00483060562641971,0.014980717303020799,0.036578237949586326,0.054231080244104946,0.053766109450185104,0.05073887068522995,0.05851137234286592,0.05966910046575753,0.04637142173065371,0.03548488190275815,0.0322655211412398,0.03053845751655307,0.032678677852599466,0.04189427886535266,0.051776329406919216,0.059028313473030794,0.07213266781963451,0.07896313107615795,0.057352342084710746,0.03816800620738554,0.05401229486897684,0.06762520478768162,0.05242883214497777,0.03654488531504801,0.03177518024995611,0.024869812929496506,0.014684194753088716,0.006503663394529316,0.002041543779995668,0.009229679780573678,0.040979340378591085,0.08112465053953961,0.08369870398261722,0.047662092869343864,0.026361749635625775,0.03224575660732475,0.029661056538187902,0.016760120122709284,0.01678865413339851,0.026675274096863835,0.03336601085049266,0.03586383661931378,0.03601911002252614,0.03067602568160203,0.019131153344279703,0.01342475923366955,0.01625618561374429,0.011351880829830185,0.0015128918064272665,0.0028364884405634155,0.008646145799037629,0.007617873344453622,0.0026785980876560447,0.00101015925888346,0.006029342690881615,0.01049359881739522,0.011289724840282036,0.01876071529815758,0.02811506487574591,0.02410428616532703,0.014243924409355428,0.012537058384157645,0.016464462299437613,0.02028477894154456,0.0219545778482702,0.020848464085042095,0.017103147773559365
1.0,0.7852502761497943,0.3722396699858375,0.10059065067676806,0.016508884415095498,0.005498495546573127,0.008706712846015041,0.022502693228783878,0.05691765662172581,0.1252654743109382,0.2138620648431287,0.26010330964284684,0.2142473393048613,0.11282407206265588,0.03420654139666533,0.006355569551999494,0.003131248378512446,0.0019568399382431175,0.0011609497585378505,0.0009672777516605114,0.0029143858404715403,0.011954140639166813,0.025254711454538857,0.03018352460979569,0.020152170412785594,0.006693682660893146,0.0011011825849885357,0.0004144348588923983,0.0007834993814468038,0.0021832851862358914,0.00847321147713942,0.019856384825814297,0.024603381333928115,0.0228973478428511,0.02239450295349929,0.014214710267048564,0.002415430610205698,0.003572741176367351,0.008720404734640325,0.006016867292519003,0.002130587360427535,0.0007526726003865933,0.0015057714521839864,0.0038969259697239295,0.0030484833902723473,0.00035501004378709185,0.0006213006163953119,0.0014111592332772987,0.0035915655818422594,0.008586549275305387,0.010323356719826385,0.01207974025024864,0.02027353578761284,0.02638483249042059,0.023614399140365748,0.01447240865150596,0.004262699916559217,0.0020679174878010373,0.00803623366695207,0.013579823618843205,0.01671238509496046,0.018140795319120787,0.01942717151827074,0.024241031077662994,0.030040111213523516,0.027661989992825018,0.01248709397477371,9.912662468483595e-05,0.012150263379372823,0.03708941069648039,0.04434490758280685,0.031240469883150244,0.01666935711217972,0.009894085423583445,0.008808597232905026,0.008560359289162194,0.00481467526517224,0.00021071926903793768,0.004044691360425843,0.021867353918313362,0.04572788187760013,0.05334135686772603,0.03613069705714534,0.01787211235266274,0.013252232768662001,0.009289473307380721,0.0035495980202983357,0.004696005835380885,0.011094718420760543,0.018641829057395518,0.026018981634500074,0.034093263548704775,0.04075722111565133,0.03855329839554018,0.030919279567722606,0.027061045406780226,0.026408541152627474,0.028427817933023354,0.03130306490818004,0.027650239108690203,0.01851443299451805,0.01112900150811559,0.007158690199280764,0.004322389414528364,0.003237219537918046,0.00817283342894543,0.018353679531224017,0.028326853169289203,0.03467794682272233,0.03318950301526561,0.022977236460869816,0.010528143217178675,0.002049878582133447,0.0004107366022655753,0.002522294297463426,0.001845060731674152,0.000161194791160784,0.00298284069489162,0.0073819366843929715,0.007116667175536332,0.0031980869109527266,0.001270995936010515,0.0014966637639266364,0.0008023822833976937,0.0001474474631122909,0.00022693525132775453,2.221713386966166e-05,0.0018711043534572736,0.008602485857457206,0.017324524284341915,0.02240755217543961,0.024577741494940325,0.02862968984307669,0.031468251884863234,0.024471730364953263,0.009897893018124299,0.002610558405926763,0.00927206817116271,0.020177733059246753,0.025396175663619514,0.022280938006745157,0.015383245195458676,0.016185847365594565,0.029189495938888463,0.04906792278403546,0.07063598955812038,0.08388106690414343,0.08083479392656731,0.07130636836882474,0.06370189281909894,0.049448827516451924,0.027272296493601435,0.011816918533569424,0.011104810394253421,0.021416943291507753,0.04028235167791535,0.06693346009530929,0.08784125170826312,0.08406269204683672,0.06816288132158542,0.0673295540581341,0.06787223518626029,0.046185789457734,0.019416155147961082,0.009338656862433167,0.010870570407433352,0.012162035432547002,0.009735875868438252,0.0063797592221165045,0.004698658179976609,0.009370646017239798,0.02207032825711884,0.02816395363321507,0.017814043286681475,0.005603877421728453,0.0040715389801887535,0.0066844551463429575,0.006901040520990562,0.009473924230076909,0.016552198776379264,0.01844979825481511,0.009125705739307443,0.0022287359169624295,0.014946848055189803,0.036447210719711395,0.041332640970995274,0.030562737291548205,0.022957703337175773,0.02679227611362438,0.03824786498258875,0.04612586748088218,0.04221574038101086,0.02573486652767243,0.005375646172193909,0.0025192191866470156,0.015362572135792799,0.015357171061952305,0.004075938946983662,0.0001042821179737562,0.00029803253528124657,0.006588533601654024,0.02479577023645697,0.04045872271950467,0.04151410290008578,0.03184814850535889,0.01911750629518978,0.011253199430713113,0.01203012372151007,0.018979543698316448,0.025952742405736043,0.026705616920392812,0.029932892162670692,0.04943490297535896,0.0743762219493563,0.09254035798581156,0.10982747629196858,0.11543244199968171,0.0952137915593717,0.06755447372035894,0.05138378193798279,0.042378749477449476,0.035849435655282404,0.037981850902077896,0.04945068646915106,0.058923748387283946,0.07343802801677031,0.10704986406047906,0.12693357797332128,0.09803748226967636,0.05051562560320624,0.02445702490409095,0.015707113285901013,0.00952669344830915,0.004710322559051522,0.0040489265102119235,0.009822195815169433,0.023010783008074596,0.04391373262396041,0.06286917499823014,0.055390484189485,0.022856609877880914,0.002534897191649826,0.0029581113242810203,0.0026511974260767335,0.001686740506051117,0.004243206398533783,0.0035266324355039446,0.0011873524453563928,0.0007387269044208562,0.002183671250334038,0.002470351451682464,0.001189899066560428,0.00981808882839445,0.02742611173003475,0.03780607034884674,0.037553234289674636,0.02791817678125689,0.01166041863659377,0.002006056833176759,0.0029035250120651164,0.006142101801223047,0.007685255362822996,0.007644678110868613,0.009080789086758086,0.014301607562472705,0.017241914672301645,0.012351297209522081,0.0044331483493750415,0.0002770963715465704,0.00232154940260291,0.008493023993380016,0.010838720950132191,0.0068856548385261085,0.0035786288623733875,0.00782023180057929,0.02853259529209721,0.05826270847330256,0.06539819761537405,0.04544545671583168,0.024859941586268156,0.011319402363045624,0.0021497667529162814,0.0007289486275498618,0.002439878865980619,0.0026579422218613318,0.003680238753711978,0.008885566536226306,0.018727600390834785,0.02506678265649366,0.023898571587366683,0.02123185876113658,0.016950922110998683,0.013133291646902131,0.01831098625013384,0.02445709267390332,0.01909181580528721,0.010896676683758233,0.010588954711638274,0.01359215885221854,0.014582801718508663,0.015020950632716669,0.017094502235124504,0.02192518828148512,0.030952147012066337,0.040561249693066195,0.04093437728541979,0.039734383039210106,0.06171894711325947,0.0975055874231693,0.10622376495285044,0.08038961199440808,0.04687382351551324,0.02355771134869164,0.014555148033704243,0.01717253168023266,0.022775647131049404,0.025166931696976383,0.029072466512788282,0.0454664502558581,0.06647119521173388,0.06440216945296368,0.03600257545661021,0.011577263636497349,0.00896609712494678,0.015808639590884008,0.016920569678532796,0.011003091748097911,0.003814720437511264,0.0005431861836825943,0.0010644679098393702,0.0012241346354581054,0.000577975429349367,0.00048804909450662605,0.0003670108580052563,0.0006374417207411895,0.0009093524066867129,0.0008279997223248638,0.0015956159022687444,0.0023861455207292116,0.004547543685292832,0.011045759944904386,0.01682363174282008,0.013167276452060495,0.0031051821678415403,0.0007688605069752952,0.007265849701959901,0.00866586824769937,0.004815176694834493,0.004142452152151287,0.0032775907938361382,0.0006349849438079595,0.001492335926131488,0.005083048936770116,0.0085929313690669,0.017480154079028837,0.035734943219418586,0.04822240405870068,0.03930934189226474,0.020011052015993524,0.008100659070908496,0.007079923546188098,0.016857305636952917,0.04265447434418687,0.08529823126554491,0.12248205117473861,0.12473328502490591,0.0940626146727938,0.056119313163570717,0.030235722398963102,0.020512392894763056,0.01731576994413197,0.014730279701143828,0.02626686712638032,0.06358898132986814,0.10544454645025836,0.11520139259388226,0.0886663073496373,0.05292552295865885,0.027778583983168136,0.0157885503447909,0.013359744537456015,0.0163053071972019,0.0217820043848443,0.032890586113993266,0.052797448057964255,0.06642165045556837,0.05704592325550195,0.03527004518434022,0.017811189627831975,0.007783152818578164,0.005159932756051581,0.006449369868212505,0.0073146304994197425,0.00924836426929205,0.013425873263178918,0.018479288235995758,0.019688688194952116,0.012313487249871791,0.002952455901731643,0.0004113725980590147,0.001489246036741112,0.0025030617936532542,0.0035463483437464445,0.0013420278484140157,0.0008098126895084146,0.011101346982256807,0.024866659901713415,0.02986756076973191,0.024357582298347898,0.013593968641301036,0.007440455575341361,0.01052318191940519,0.019957352019245915,0.02960555904945898,0.02854305247426711,0.02166371819839928,0.028226378217294852,0.04322601716132716,0.0462973513773582,0.03289821006554123,0.012788631113660107,0.0028545332349308146,0.009236655794370108,0.018309737436882016,0.022441049577802998,0.02511774354085485,0.02613522316702732,0.02823942819346926,0.03227027739194109,0.027592724861376997,0.014686672870073084,0.00744005204863965,0.006788293619433724,0.006903687318067859,0.010158160297956196,0.02424287350270026,0.05243754555688245,0.07509337022891896,0.0727963678370682,0.06074293413822642,0.050601314169852994,0.035556794634176395,0.026668109269265952,0.031809879449560215,0.0365424452275595,0.037988673670839725,0.04799835429112387,0.067625535587756,0.08252635350740223,0.08147439830586342,0.06874216809477013,0.05034869285196572,0.03556695889878786,0.04317051274121072,0.06644438888200954,0.0729008560337242,0.059367807639203116,0.04728356311879756,0.03718592248355517,0.021086587675502224,0.006395785862521035,0.0018413164618697856,0.0073155474262807845,0.021086245243702045,0.04494093967251299,0.06842085323561214,0.06331149046885795,0.03299393241629313,0.018491366311651297,0.026412340019679872,0.0335265680316712,0.039754329189288985,0.04455127138339227,0.0352931173274847,0.01905915931417334,0.010425668734506375,0.009701594174256364,0.010427340542505634,0.00843047976687984,0.008919784404968746,0.01661843554243053,0.021051780176616165,0.015165815170358785,0.006784778965029466,0.0014127826654513793,0.00018848541698484542,0.0017877570792059882,0.0014659858540445403,0.0016253070371642058,0.0035403581363088812,0.004905882101471861,0.015341909639712471,0.0338885048840923,0.040557918960136774,0.033200504909955304,0.02468543853635238,0.018672340507616066,0.013861203641136443,0.01083105963598496,0.011985016484983898,0.01181365993368315


==> Data/data/simulation1D/weak-meson-Fphi.txt <==
1
10
0.5
0.5
3
1
10.0
501
|\phi\rangle
F_{\phi}

F_{\phi}
plain,T1,T1-plain,T2,T2-plain,T3',T3'-plain,T3,T3-plain,T4,T4-plain,T5,T5
T5
T3
T2,T4

1.0,0.997602701998973,0.9904431414442126,0.9786176426062441,0.9622845107320772,0.9416607429645039,0.9170175489538066,0.8886748016069247,0.8569945660629166,0.8223738778950132,0.7852369590324071,0.7460270714787776,0.7051982143006867,0.6632068685076142,0.6205039875046862,0.5775274181353033,0.5346949195009234,0.4923979244721767,0.4509961629478345,0.41081323743478265,0.3721332114339722,0.3351982404678202,0.3002072453999241,0.2673155989499697,0.23663576987787682,0.20823884596540346,0.1821568372816283,0.15838564574178285,0.13688857594681164,0.1176002558398802,0.10043083378166573,0.08527032101481036,0.07199295480221216,0.06046146730479385,0.05053115793634597,0.042053681851595345,0.034880483704990244,0.02886582316781755,0.023869356233946044,0.019758253446963702,0.016408852276494943,0.013707855475577327,0.011553099977524272,0.009853931458395731,0.008531227927156652,0.007517121543560508,0.006754471337945129,0.006196140741790691,0.005804133034160568,0.005548635229081166,0.005407016878340181,0.005362825074921507,0.005404810954818807,0.00552601654226398,0.005722944176577355,0.005994824275397142,0.0063429910638867935,0.006770370318866612,0.0072810782757564705,0.007880126708471855,0.008573225853597604,0.009366674302792755,0.01026732318798844,0.011282600861317802,0.01242058373580852,0.013690098903723353,0.0151008444856316,0.01666351428938031,0.0183899141906601,0.020293058618753027,0.02238723659415369,0.024688037890502126,0.02721233107158903,0.029978186390849357,0.03300473785339504,0.03631198015391915,0.0399204977440932,0.04385112497297457,0.04812453809725645,0.05276078197558423,0.057778736426928476,0.06319552951308376,0.06902590734692152,0.07528157236047812,0.081970504204541,0.08909627949700732,0.09665740838752822,0.10464670725684679,0.11305072772250768,0.12184926239195126,0.13101494742097528,0.1405129808548727,0.1503009739332074,0.1603289500393061,0.17053950281564959,0.18086812122103274,0.1912436850783373,0.20158913008213253,0.21182227645273374,0.2218568106016555,0.2316034044838166,0.2409709529252066,0.24986790529414288,0.25820366457750343,0.2658900243565452,0.27284261244870406,0.278982309159032,0.2842366082000196,0.28854088938813605,0.2918395741709976,0.2940871378090566,0.29524895552922026,0.2953019640593763,0.29423512449854294,0.29204967732132253,0.2887591852966418,0.2843893650603425,0.2789777128683978,0.2725729345358889,0.2652341936189417,0.2570301954278334,0.2480381273997317,0.23834247866529085,0.22803376329663583,0.21720717273107637,0.20596118325263607,0.19439614422733503,0.1826128720869537,0.1707112739077289,0.1587890229077024,0.14694030636230893,0.13525466438183703,0.12381593576982436,0.11270132484277201,0.10198060068335282,0.0917154378559386,0.08195890515953874,0.07275510654573936,0.06413897589849676,0.05613622496569077,0.048763441355408596,0.04202833117123826,0.03593009857303811,0.030459952331814165,0.025601727326327945,0.021332606940002125,0.01762393050268457,0.014442068332615791,0.011749345623904457,0.009504995450074622,0.007666120569327599,0.006188643571202199,0.005028225237241341,0.004141131827058189,0.0034850333566175127,0.0030197167995173538,0.0027077004859187223,0.0025147387475704633,0.0024102089903298533,0.00236737677776063,0.002363538074472588,0.002380041407142584,0.002402196228208433,0.002419077083466172,0.0024232361653129596,0.002410339362853525,0.002378742898575544,0.0023290289893020686,0.002263519632033118,0.0021857875664021004,0.002100182708094174,0.0020113909152985185,0.0019240399060130604,0.00184236457745773,0.0017699410024991046,0.0017094951221062597,0.0016627887594008281,0.001630582196800417,0.0016126693280804868,0.0016079784580140006,0.0016147292943522965,0.0016306346599885202,0.001653134021220056,0.0016796451261442977,0.001707819889654799,0.0017357911315504307,0.0017623978256528588,0.0017873780776248172,0.0018115210221023037,0.0018367711035417575,0.0018662806568360136,0.0019044092062109944,0.00195667032985969,0.0020296291781365943,0.002130755685003632,0.0022682400959371705,0.0024507785946024058,0.0026873375152693503,0.002986904874993017,0.0033582377718361913,0.0038096136194106017,0.004348592290358297,0.004981795103998694,0.005714705307867247,0.006551493364554416,0.007494869056899454,0.00854596125052685,0.009704225173534222,0.010967376341351857,0.012331349801664414,0.013790283208081167,0.015336522337040984,0.01696064800334863,0.018651523849717775,0.02039636511353119,0.02218082912846612,0.02398912891410886,0.025804171659639313,0.027607724142590453,0.029380607078952112,0.031102920033768352,0.03275429781183454,0.034314198201388015,0.035762219591219266,0.03707844538024425,0.038243810328159086,0.03924048215524553,0.04005224990132309,0.040664908918095696,0.041066631015666565,0.041248307325330864,0.04120385097470083,0.04093044677400574,0.04042873583294877,0.039702924382916255,0.0387608080522255,0.037613705379677696,0.03627629736694288,0.03476637324515142,0.03310448622140814,0.031313526613408305,0.029418223300338404,0.0274445876390195,0.025419316746284518,0.023369175179029467,0.02132037542485554,0.01929797815453626,0.017325332827832905,0.015423577975144036,0.013611218333338905,0.0119037930742614,0.010313645750441917,0.008849802453248653,0.0075179602225228775,0.00632058317280749,0.005257099328925466,0.004324187011216055,0.0035161359840418837,0.0028252656625974443,0.002242380611431781,0.001757242470332396,0.0013590373678707616,0.001036818836286636,0.0007799081763361709,0.0005782370382575661,0.00042262053872751536,0.00030495333685710314,0.00021832552716840667,0.00015705973655124946,0.00011667519049285733,9.378850216936916e-05,8.596431573432575e-05,9.153151268619306e-05,0.00010938231956101138,0.00013877223877574232,0.00017913822116468497,0.0002299509272590633,0.00029061436306666275,0.0003604227599790426,0.00043858048265373706,0.0005242862195253934,0.0006168779937038608,0.0007160308991959038,0.0008219951919335635,0.0009358587068779321,0.001059814763413913,0.0011974149519965534,0.0013537856035040641,0.0015357874054420732,0.0017520995552536222,0.002013212970285333,0.0023313212781741754,0.002720103399342003,0.003194397259332463,0.0037697702445985276,0.004461998124236687,0.005286469972792935,0.0062575418209944705,0.0073878660293416,0.008687726459604132,0.010164411200425893,0.011821654740315924,0.013659180004382893,0.015672367591266924,0.017852074957453522,0.02018462237118174,0.02265195544449069,0.025231986259324452,0.02789910689047309,0.030624860884745045,0.033378750385484386,0.03612914949085797,0.03884428847295058,0.041493268986516674,0.04404706762219041,0.046479484292756584,0.04876799307838033,0.05089445629854119,0.052845667629172595,0.05461369685355415,0.05619601704858378,0.05759540431299892,0.058819610130430994,0.05988081667670908,0.06079489535689367,0.06158049812489135,0.06225801925410115,0.06284847179476152,0.0633723276419522,0.06384837269973051,0.06429262890923217,0.06471739286323952,0.06513043641550753,0.0655344082746624,0.06592646731337158,0.06629816857513807,0.06663561214684241,0.06691985366124824,0.06712756370733011,0.06723191237231523,0.06720364501638579,0.06701230664827161,0.06662756532584636,0.06602058016929242,0.06516535707000595,0.0640400351259567,0.06262804924300745,0.06091911911018468,0.05891002167741717,0.0566051130327286,0.054016575805966215,0.05116437946725283,0.04807595264644024,0.04478557836028337,0.041333534285207106,0.037765010470101015,0.03412884570849592,0.030476130813475704,0.026858731976396422,0.023327790052656498,0.019932251918665232,0.016717488004308924,0.013724045848960902,0.010986583277481069,0.008533016851903025,0.006383912000594372,0.004552131087008535,0.0030427451130620965,0.001853204225394403,0.0009737521617485363,0.0003880606620045568,7.405204491528215e-05,4.871920719635261e-06,0.0001499695949553581,0.0004762412550440824,0.0009491905612842087,0.0015340627385253044,0.002196911547594795,0.002905563391694843,0.003630449001577497,0.004345280312451769,0.005027557929607051,0.005658902597481157,0.00622521196029932,0.006716651274394084,0.0071274932832247374,0.007455827927738289,0.007703166731608107,0.007873969438030315,0.007975121721888571,0.00801539257287637,0.008004898328027272,0.00795459747738546,0.007875836480803327,0.007779962166648539,0.007678011113198897,0.007580481033506261,0.007497183886289937,0.007437175495057142,0.007408752122119853,0.0074195009198263565,0.007476388624722474,0.007585871371960949,0.0077540081281092625,0.007986560951938308,0.00828906701932377,0.008666869963320056,0.009125101413787,0.00966860746939818,0.010301818973243441,0.01102856865656031,0.01185186223085927,0.012773614128563555,0.01379436162296354,0.014912973340626195,0.016126369595572943,0.017429272452959527,0.018814002947791526,0.020270341467214226,0.021785465025210414,0.023343972129827494,0.024928002314109896,0.026517453348514887,0.028090294868383787,0.029622972836849767,0.031090895121546343,0.03246898468179034,0.03373228361108744,0.03485658870046718,0.03581909739118232,0.03659904204378822,0.03717829039864233,0.03754189093521861,0.037678543511309046,0.03758097810053059,0.037246227539903566,0.03667578381663038,0.03587563141481763,0.03485615544833975,0.03363192656110963,0.03222136872004726,0.0306463199076739,0.028931499204796762,0.027103896722999822,0.02519210520914668,0.02322561383282092,0.021234085642555838,0.019246640424557475,0.01729116423087592,0.015393665698875406,0.013577697517686556,0.011863859085205788,0.010269393630450941,0.00880788995044634,0.007489095534736556,0.006318844333630028,0.0052990988775921625,0.004428102980815033,0.0037006379619796037,0.0031083722816202886,0.0026402918104555984,0.002283195677427828,0.0020222408584705844,0.0018415174024454053,0.001724635480685396,0.0016553053083339087,0.0016178914218392111,0.0015979237955936008,0.0015825498152134167,0.0015609131543687395,0.001524448071437358,0.0014670804833444525,0.0013853303062746217,0.001278312885179133,0.0011476407658184279,0.0009972304874430417,0.0008330223801364023,0.0006626244265726613,0.0004948939845255578,0.0003394734615796906,0.0002062977954272006,0.00010509274474839146,4.4883478180558007e-05,3.353272521346153e-05,7.732681045077485e-05,0.00018062624549033902,0.000345595242187733,0.0005720216062463213,0.0008572350661240655,0.0011961283081147992,0.0015812809631575932,0.0020031826786947376,0.0024505473734099522,0.002910706980485582,0.003370069598454978,0.0038146241386919533,0.004230471417366581,0.00460436029444246,0.004924206989122767,0.0051795761406822115,0.005362103537681643
1.0,0.9976027036619477,0.9904431678753295,0.9786177749369572,0.962284922508501,0.9416617283516449,0.9170195427860951,0.8886783897851784,0.8570004853549016,0.8223830048096343,0.7852502880717677,0.7460456836921364,0.7052232376349328,0.6632394319382604,0.6205451713122325,0.5775782029429516,0.5347561367972136,0.4924702113003676,0.45107992325539825,0.4109086122518975,0.37224005960769774,0.3353161311432897,0.3003354628410804,0.26745315966297606,0.2367814513746809,0.20839122591679077,0.18231434128988327,0.15854660154001415,0.13705127152680593,0.11776299883795077,0.10059200941991622,0.08542844600326487,0.07214672484754517,0.06060979622900526,0.05067320686264982,0.0421888774391701,0.035008524979878664,0.02898667707328758,0.02398324257922972,0.01986562043933058,0.016510344252239975,0.013804274779325967,0.011645365160485142,0.009943034065220877,0.008618190114787625,0.007602956627197203,0.006840149098415673,0.006282558969744207,0.005892096348552514,0.005638841712374385,0.0055000525425069465,0.005459165634999812,0.005504829864026155,0.0056299977561148785,0.005831097681966086,0.006107302059491283,0.0064599009182808075,0.0068917846840589525,0.007407035232874871,0.008010620218926297,0.008708182429527473,0.009505913455944398,0.010410499244543663,0.011429124036891987,0.012569518729954257,0.013840039688951006,0.015249764425336945,0.016808591216586406,0.01852733061092917,0.02041777776302601,0.02249275563853918,0.024766120278473816,0.02725272051775216,0.029968305811601856,0.03292937715405947,0.036152977497681406,0.03965641962607433,0.04345695111065509,0.047571357810772694,0.05201550934956109,0.05680385209820417,0.061948857392507425,0.0674604349335777,0.07334532351808035,0.07960647331788337,0.08624243578870124,0.09324677883217689,0.10060754596580178,0.10830677887688864,0.11632012276991069,0.12461653329877169,0.13315810256824206,0.1419000196804651,0.15079067861157464,0.15977194287954022,0.16877957258723233,0.17774381510259607,0.1865901560035446,0.1952402221211233,0.20361282372652795,0.21162511829798009,0.2191938740437146,0.2262368076103599,0.23267396731919904,0.238429130971421,0.2434311858449858,0.2476154580357019,0.2509249588042115,0.2533115170732484,0.25473676963461167,0.2551729838975419,0.25460369203393346,0.25302412001957625,0.2504414001824784,0.24687456128369867,0.24235429570012462,0.23692250877922327,0.23063166072612418,0.22354391630899467,0.21573012209261205,0.2072686347172273,0.19824402684002096,0.18874569968632637,0.17886643268133445,0.1687009013413035,0.15834419451273676,0.1478903611979826,0.13743101565536608,0.1270540272865546,0.11684231911083517,0.1068727954710069,0.09721541611874006,0.08793243008949035,0.07907777889722017,0.07069667465146025,0.06282535481135075,0.05549101152306238,0.048711889909711675,0.042497546359007814,0.036849254837124736,0.03176054659308089,0.02721786634378755,0.023201326176190334,0.019685536992992424,0.01664049637922369,0.014032511288776119,0.011825133946709698,0.009980089831294916,0.008458177528416008,0.007220121620817921,0.006227361557432707,0.00544276160580927,0.004831229475732913,0.0043602339568123505,0.004000214870034106,0.0037248817174767215,0.003511400542986141,0.003340471602193848,0.003196303393025208,0.003066491328686615,0.002941811758912569,0.0028159440843641068,0.0026851352967537903,0.0025478223610010294,0.0024042283999543626,0.0022559486306621243,0.0021055414383196144,0.0019561388856534287,0.001811089388411652,0.0016736433081313135,0.0015466899049837416,0.0014325515536296749,0.0013328384608142882,0.001248364447131407,0.0011791217792116036,0.001124310669547588,0.0010824169959808988,0.0010513301133121883,0.0010284913984137758,0.0010110634284568967,0.0009961094562484544,0.0009807731092389528,0.000962448967251573,0.0009389358135991495,0.0009085658306498668,0.0008703047341914569,0.0008238197105918542,0.0007695139310457277,0.000708528263002813,0.000642712481408346,0.0005745697146098084,0.0005071789711728926,0.00044410133422950233,0.00038927575222068766,0.00034691029628156647,0.00032137431671517565,0.00031709615862352295,0.00033847005455293585,0.00038977458085158104,0.000475103736376097,0.0005983103747489843,0.0007629604915130088,0.0009722958255571144,0.0012292014580120869,0.001536174641888962,0.0018952910109959233,0.002308164611710788,0.002775898864877886,0.0032990265607540626,0.0038774382570539896,0.004510299907634206,0.005195962100107832,0.0059318648171953646,0.006714443047474102,0.00753903974786479,0.00839983350395783,0.009289788662645798,0.01020063566396808,0.011122888741591301,0.012045907089587249,0.012958004033935148,0.013846606758046463,0.014698466798918605,0.015499918965391202,0.01623718366292457,0.016896704983525194,0.017465514483039235,0.017931608465906152,0.01828432496292449,0.018514705534467966,0.01861582664717927,0.01858308571137753,0.018414427947614068,0.018110502053542428,0.017674735107057193,0.017113320171940213,0.016435113538427613,0.015651442276470726,0.014775826627792067,0.013823625527240011,0.0128116170364951,0.011757528514837034,0.010679533781969322,0.009595736213800863,0.008523657555650366,0.007479752181567521,0.006478965561107115,0.005534353849934884,0.004656778877339399,0.0038546894831823927,0.0031339963163084647,0.0024980430316435018,0.001947672518887266,0.0014813825751255711,0.0010955615075193942,0.000784790717396702,0.0005421985461982847,0.0003598476957604967,0.00022913746794866576,0.00014120195238867105,8.728612672071447e-05,5.908357179114249e-05,4.902204682975656e-05,5.0486376151856866e-05,5.797179273284293e-05,6.716486218158952e-05,7.495315472051107e-05,7.936872063361763e-05,7.947394262254228e-05,7.520129327690585e-05,6.716075519780646e-05,5.64300433163048e-05,4.434322912639096e-05,3.2292882331139095e-05,2.155944782363763e-05,1.3179348384955252e-05,7.860377526770073e-06,5.949495306100666e-06,7.454367369481678e-06,1.2116119298911704e-05,1.952704802961999e-05,2.9283668162879202e-05,4.1162683764467664e-05,5.530544569307293e-05,7.23953194574391e-05,9.381223806776533e-05,0.00012174958152650744,0.00015928038389384017,0.00021036263609749487,0.00027977698862118803,0.00037299427529410324,0.0004959747511054183,0.0006549055097184493,0.0008558869531475699,0.0011045831610809044,0.00140585430089462,0.0017633916123077913,0.0021793768171800166,0.0026541879239281446,0.0031861722589026035,0.0037715051730041983,0.004404149319208112,0.005075924820805667,0.005776695257422989,0.006494668444279304,0.0072168047671271615,0.007929319682925144,0.008618261234801089,0.009270138380509194,0.009872571891366437,0.010414936796098968,0.010888964016771202,0.011289269098965701,0.011613777825412019,0.011864021989216126,0.012045283575145532,0.01216657186165547,0.012240425247996239,0.012282537605765004,0.012311217283899658,0.012346695164250614,0.01241030596723907,0.012523573951150481,0.0127072398732438,0.012980270274960137,0.013358892572350567,0.013855699911391935,0.014478868210504705,0.015231524278466552,0.016111298479859596,0.017110088328697252,0.018214050913938868,0.01940383255894268,0.02065503400591189,0.021938899147069257,0.023223205362262286,0.024473324326337635,0.025653414148254436,0.026727697277252153,0.027661774071162718,0.02842391949661876,0.02898631025423849,0.029326131726022074,0.029426518455524284,0.029277288221171142,0.028875437883149866,0.028225378726881804,0.027338899577781742,0.026234857062722005,0.02493860355775918,0.023481174100506104,0.02189826338966412,0.02022903251516497,0.018514791892045232,0.016797611718589577,0.015118913943476132,0.013518100105384092,0.012031267502242511,0.010690062058380011,0.009520710184973115,0.008543264157419052,0.0077710864199993365,0.007210588186120627,0.006861227179903901,0.006715758825086347,0.006760725086686848,0.006977155938922189,0.0073414504522638195,0.007826398082988455,0.008402296153248162,0.009038116885534908,0.009702676767842864,0.010365762447612718,0.010999170667182962,0.011577624762637143,0.01207953668254134,0.012487591017465383,0.01278913579964882,0.01297637344684276,0.013046353793765744,0.013000779301963744,0.012845639918907435,0.012590701371485064,0.01224887568815638,0.01183550627687701,0.011367601845338651,0.01086305381497228,0.01033987070363615,0.00981546035619448,0.009305987070165406,0.008825825827987573,0.008387130277677015,0.00799952509168458,0.007669927179237736,0.007402494222970285,0.007198693428059927,0.007057478450284962,0.0069755584041757,0.006947739788896471,0.0069673201973149594,0.007026511825248564,0.0071168730492242906,0.007229727615909506,0.007356553162138877,0.007489323700750077,0.007620794175736821,0.00774471900472715,0.00785600047557024,0.007950766739785177,0.008026382756778546,0.00808140072110459,0.008115459114032336,0.008129141460465937,0.008123807083006447,0.008101406607849986,0.00806429471339731,0.008015051679782365,0.007956323785780893,0.007890690624093692,0.007820565100454417,0.0077481293904041165,0.007675307596253253,0.007603773416622819,0.007534988940396031,0.007470268815684543,0.007410862608859288,0.00735804721841554,0.007313220774498285,0.00727798953967464,0.0072542399049525304,0.007244188597325367,0.007250405610553554,0.007275806052494159,0.007323608972088611,0.007397263183681401,0.007500342042257091,0.007636410942285499,0.007808872926755299,0.008020799126979518,0.008274751749737656,0.008572607946590932,0.008915393120521838,0.009303132046229045,0.009734725619560356,0.010207860141936701,0.010718954834354992,0.01126315182055673,0.011834351185772014,0.0124252919759732,0.013027678223823981,0.013632347340714977,0.014229476564293802,0.01480882165609423,0.015359980754500673,0.01587267524538346,0.016337038747493416,0.01674390484325732,0.017085084029269205,0.017353620516424268,0.0175440199704683,0.01765244003494168,0.01767683649814231,0.017617059225510486,0.01747489344481786,0.0172540436048376,0.0169600587855445,0.016600200472339306,0.016183255368129833,0.015719297752632096,0.015219407653547764,0.014695352714121236,0.014159243071175968,0.0136231697440852,0.01309883792872119,0.012597207147048203,0.012128150385809602,0.011700144139240172,0.011320000634885276,0.010992652465689947,0.010720998387640002,0.010505817198435997,0.010345754433455987,0.010237384161383884,0.010175345509412365,0.01015255078646371,0.010160459302869584,0.010189408314355348,0.01022899005830082,0.010268461711117867,0.01029717338098634,0.010304998052483121,0.010282746794848408,0.010222552588821968,0.01011820684835267,0.009965434115409075,0.00976209246127281,0.009508289778550751,0.009206409307857964,0.008861041297941503,0.008478821511032927,0.008068181201633313
1.0,0.9972038386092945,0.988861253645122,0.9751087191449327,0.9561696575971059,0.9323485419040917,0.9040229376587118,0.8716337690348996,0.835674150329633,0.7966771689111622,0.7552030323891905,0.7118260024386704,0.6671215299689569,0.6216539821694279,0.5759653130866724,0.5305649781550973,0.485921332372548,0.44245468477476113,0.4005321118516756,0.36046406286065846,0.3225027237117409,0.28684204595157575,0.25361929559715274,0.22291793483912475,0.19477161900275383,0.1691690720496488,0.14605959615321576,0.1253589737712347,0.10695553299996158,0.09071616730271043,0.0764921272012336,0.06412443231914014,0.05344878538471197,0.044299903642195895,0.0365152159729632,0.02993790452454279,0.024419296711029055,0.019820636320092275,0.01601428069161837,0.012884384369149172,0.01032713838054156,0.00825063871191436,0.006574458102151821,0.005228992623539648,0.004154649310896009,0.003300934055624633,0.0026254907649506808,0.0020931340129539625,0.0016749086076472868,0.001347201097039193,0.0010909205613862509,0.0008907593092881156,0.0007345384361671151,0.0006126386550567369,0.0005175133424192885,0.0004432782741288183,0.0003853709406834581,0.00034027148698593515,0.0003052770737262528,0.0002783216606621421,0.00025783373427608846,0.0002426252274284212,0.00023180571046313577,0.00022471679612983488,0.00022088253894142064,0.0002199723854663511,0.00022177392315324938,0.00022617327151487046,0.00023314146003519356,0.00024272554762637367,0.00025504356845707036,0.0002702826501032373,0.00028869985432211604,0.0003106254498347414,0.0003364684506085591,0.0003667243509785543,0.0004019850675912725,0.0004429511630615326,0.0004904464814271094,0.0005454353737785611,0.0006090427356196199,0.0006825771165603374,0.0007675571981813589,0.0008657419671316796,0.0009791649370948635,0.0011101727941659457,0.0012614688540697682,0.0014361617248471726,0.001637819563148966,0.001870530293804995,0.0021389681282562556,0.0024484666648170953,0.002805098779334785,0.0032157634151196075,0.0036882792522845574,0.004231485074953733,0.004855346456215025,0.005571068141337288,0.006391211226057077,0.007329813895592193,0.008402514109188098,0.009626672183315362,0.01102149074450215,0.012608128992541798,0.014409807641200732,0.016451900294187638,0.01876200638000218,0.021370000125136037,0.024308049409934675,0.027610597748735227,0.031314302093887594,0.03545791871485861,0.04008212908628432,0.045229297574105654,0.050943152781634186,0.05726838475458018,0.06425015089342408,0.07193348442946104,0.08036260073024579,0.08958009854750026,0.09962605563288139,0.1105370209385867,0.12234490888849148,0.13507580492938975,0.1487486957057043,0.16337414167335645,0.17895291467948635,0.19547462785477598,0.21291638993482892,0.2312415206585089,0.2503983679712486,0.27031927115689075,0.2909197164863955,0.3120977332558527,0.33373357794713515,0.35568975245996176,0.3778113987462929,0.3999271065880413,0.4218501636223998,0.4433802670386188,0.4643057047389203,0.4844060003663808,0.503455001750855,0.521224376412072,0.5374874612892393,0.5520233974303946,0.5646214646360888,0.575085516723428,0.5832384058897528,0.5889262753283451,0.5920225934470307,0.5924318013400022,0.5900924480099745,0.5849796955130812,0.5771070887895813,0.5665275023176579,0.5533331975224596,0.5376549504926706,0.5196602381845423,0.4995505019134495,0.4775575383697225,0.4539390993612789,0.42897381063976026,0.40295554618131707,0.37618741592163163,0.34897554109150286,0.3216228010837448,0.29442273859431345,0.2676538053243259,0.24157411884995594,0.21641688275917548,0.1923865975527058,0.16965616015539886,0.14836491648803354,0.12861769590799033,0.1104848200577801,0.0940030434118887,0.07917735017668881,0.06598350362314434,0.054371220643773796,0.0442678272619407,0.035582240585176665,0.028209119522783016,0.022033030348655745,0.01693248339620987,0.012783713018900033,0.009464093370912157,0.006855106299814256,0.004844803325624704,0.003329729909513067,0.002216305644666219,0.0014216774154942797,0.0008740829465133441,0.0005127787183374964,0.0002875984573935636,0.00015821608490943075,9.319019301639912e-05,6.886610714430393e-05,6.820691246739462e-05,7.961714804565391e-05,9.581299005869742e-05,0.00011278148457816442,0.00012885956751918103,0.00014395197768268876,0.00015889637514465525,0.00017497453229391247,0.0001935607251654527,0.00021589261613574399,0.0002429460316511675,0.00027539301221423903,0.00031362214881643617,0.00035780124347940855,0.00040796441717371254,0.00046410859532315766,0.000526287499919751,0.0005946945725142996,0.0006697293988702225,0.0007520450185514196,0.000842575858521238,0.0009425478660183163,0.0010534737216801484,0.0011771368195443185,0.001315568065608712,0.0014710195471572644,0.0016459388427099886,0.001842947255548847,0.0020648246312063847,0.002314502717309858,0.002595068285827514,0.002909776494602597,0.0032620742400614393,0.003655632564329989,0.0040943865443333095,0.004582580525667918,0.005124816090391447,0.005726099787884622,0.006391887434695356,0.007128121723668896,0.007941259989974482,0.008838289268029516,0.009826726232939283,0.010914600233204112,0.012110418354212006,0.013423112257771073,0.014861967365293821,0.0164365357297325,0.018156534612907387,0.020031733295790687,0.02207183095707318,0.02428632853439977,0.026684397327815208,0.02927474673281156,0.0320654929386354,0.035064029752187115,0.038276901978471445,0.041709681081990246,0.045366842246794,0.04925164151614642,0.0533659914821439,0.057710334048044834,0.062283509115247555,0.06708261864174808,0.07210288634418725,0.07733751431454594,0.08277753892172272,0.08841168948365707,0.09422625423989436,0.10020495904388102,0.10632886485563466,0.11257629049200815,0.11892276714700642,0.125341030914926,0.13180105894371494,0.1382701539455701,0.14471308064505578,0.1510922564138914,0.1573679968957928,0.16349881593613322,0.1694417776679822,0.17515289722821656,0.18058758533282054,0.1857011308628743,0.19044921472064066,0.19478844751278368,0.19867692309679613,0.2020747796693672,0.20494475985801172,0.20725276117402697,0.20896836817166498,0.21006535771609566,0.21052216887927488,0.21032232915507598,0.20945482891874606,0.20791443636521748,0.20570194556686697,0.2028243508193194,0.1992949411202812,0.19513330947599725,0.19036527277235854,0.18502269919492273,0.1791432416356786,0.17276997717427706,0.16595095454464368,0.1587386534592224,0.15118936171494335,0.14336247809029404,0.1353197510959036,0.1271244655912998,0.11884059105515829,0.11053190682350189,0.10226112082240707,0.09408899915843494,0.08607352434091124,0.07826909985742606,0.07072581828394203,0.06348880907590318,0.056597680665557766,0.05008606950915025,0.043981306328149214,0.038304207029578305,0.03306899274456196,0.028283340176698896,0.023948560098273133,0.020059898475320553,0.016606951448940907,0.013574182357183062,0.010941526253244734,0.008685065058286146,0.006777754666491586,0.005190184066953512,0.0038913459142229326,0.0028493979986965795,0.0020323957479402846,0.0014089772145819347,0.0009489839345761437,0.0006240035061549655,0.0004078226567594768,0.0002767828251272483,0.00021003376513297018,0.0001896842427112488,0.0002008524077520307,0.00023162174069766374,0.0002729114675147813,0.00031827288921996294,0.0003636250852821956,0.0004069448506504231,0.0004479264691815881,0.00048762699828718323,0.0005281121591996796,0.0005721167441318384,0.0006227317441351563,0.0006831282723394367,0.0007563259276640475,0.0008450106467627811,0.0009514044634411187,0.0010771870674244808,0.0012234667485894943,0.0013907963301496083,0.001579228111821619,0.0017884007102050175,0.002017650016567971,0.00226613627986417,0.0025329795252861066,0.0028173960729029526,0.003118829746709608,0.0034370723716857887,0.003772369253274348,0.004125506433976341,0.004497877552404137,0.00489152903656874,0.005309183113104452,0.005754238698891639,0.006230750675058044,0.0067433883586735625,0.007297374231237211,0.007898404208408916,0.008552550994011832,0.00926615239530946,0.010045686911530962,0.01089763944707832,0.011828360623160167,0.01284392381971948,0.01394998470399118,0.015151648506888677,0.016453350599812122,0.01785875591118804,0.019370682326977865,0.020991052390815827,0.02272087634088133,0.024560267818113903,0.026508491526110962,0.02856403983460996,0.030724732953465,0.03298783505007113,0.03535017674375631,0.03780827298797338,0.04035842462734027,0.04299679203495737,0.045719430283313406,0.048522277297399496,0.051401089321527045,0.05435132166206298,0.05736795683215707,0.06044528664383296,0.06357665914524979,0.06675420524332554,0.0699685630473662,0.07320862011577386,0.07646129464532098,0.0797113760567049,0.082941443350533,0.08613187609747026,0.08926096816240756,0.0923051485284107,0.09523930725294574,0.09803721808949012,0.10067204310467381,0.10311689917104222,0.10534546193193808,0.1073325800544207,0.10905487153925321,0.11049127464769512,0.11162352859930633,0.11243656342188064,0.11291878389655104,0.11306223903654464,0.11286267549234294,0.1123194801784095,0.11143552376101437,0.1102169219717245,0.108672735637365,0.10681463257723237,0.10465653497771182,0.10221427452196725,0.09950527457815316,0.09654827441168393,0.09336310506755652,0.0899705207214566,0.08639208341120558,0.0826500936147064,0.07876755457322371,0.07476815492595415,0.07067625237211735,0.06651684083330485,0.062315484941566864,0.0580982084883517,0.053891327481684514,0.04972122332807862,0.04561405697467895,0.04159543018249915,0.037690005028861245,0.03392109687471979,0.030310259070980252,0.026876879402056138,0.02363780856786202,0.020607039892683813,0.01779545703437537,0.015210662957573536,0.012856899111802777,0.010735058949549207,0.00884279498125865,0.007174713836836271,0.005722649595866533,0.004476002215237731,0.0034221254053085357,0.0025467468854097554,0.0018344036043354264,0.0012688751809009724,0.0008336003748730642,0.0005120636579495024,0.0002881417017348143,0.00014640260359762393,7.235370495425991e-05,5.2636714462969136e-05,7.51713609201979e-05,0.0001292508427798653,0.0002055938392147872,0.00029635877870808964,0.00039512644992932756,0.0004968569508586462,0.000597826500689769,0.0006955488985850143,0.0007886855243042852,0.0008769468541013367,0.0009609876130029044,0.0010422969820527179,0.001123084780396231,0.0012061642729983618,0.001294832213551866,0.0013927468925046369,0.001503805276350929,0.0016320207373055613,0.0017814033166197768,0.0019558448747050614,0.0021590117978521122,0.0023942481069311925,0.002664491815267911,0.0029722071950850333,0.003319335236043481,0.0037072640333541827,0.004136820158454152
1.0,0.9972038402715306,0.988861280029335,0.9751088509484753,0.9561700664664881,0.932349516465838,0.9040249001062383,0.8716372807889251,0.8356799060737988,0.7966859791338645,0.7552157953762594,0.7118436674007028,0.6671450535996493,0.6216842813753753,0.5760032168765366,0.5306111817137442,0.4859763561764831,0.44251884124686924,0.40060548153704245,0.3605464814726622,0.32259378069691746,0.2869410945043256,0.2537254733710417,0.22303019399569593,0.19488876374847008,0.16928980146367656,0.1461825499182955,0.12548277838973412,0.10707884619866254,0.09083771858417411,0.07661075285984219,0.0642391036740086,0.05355862945482005,0.0444042159668195,0.036613465731096716,0.030029732503699044,0.024504506998132,0.01989918282218029,0.01608624973606526,0.012949974683734572,0.010386639720759816,0.008304410299080576,0.006622907877274379,0.005272558126411254,0.00419378077945104,0.0033360801241529947,0.002657086935776048,0.0021215938961248364,0.0017006177749975654,0.0013705132850176153,0.0011121558823410757,0.000910204091541288,0.0007524463050690964,0.0006292324845693889,0.0005329877430827385,0.00045780233181041204,0.0003990909749546218,0.00035331365281352645,0.00031774968097869773,0.00029031712951552445,0.0002694301389740548,0.0002538874051155688,0.00024278592600087721,0.0002354549586200835,0.00023140596226473004,0.0002302950748189701,0.00023189535366899963,0.00023607660474169346,0.00024279112018354136,0.0002520640526585155,0.00026398748142518073,0.0002787174835094344,0.00029647372420369837,0.00031754123607224656,0.0003422741747309255,0.0003711014315153397,0.00040453405476051536,0.0004431744882706472,0.00048772768175429123,0.0005390141664619757,0.0005979852219527675,0.0006657402880236106,0.0007435467999536364,0.0008328626454667182,0.0009353614579515477,0.0010529609719505608,0.0011878546729329048,0.0013425469728702499,0.001519892134892459,0.0017231371528615691,0.0019559687634131463,0.0022225647270205317,0.0025276494588949545,0.0028765540178235477,0.003275280369000957,0.0037305697230613434,0.0042499746153644505,0.0048419342246873035,0.005515852236559501,0.006282176331621655,0.007152478122174466,0.008139532069850621,0.009257391594410653,0.010521460229645922,0.011948555300461352,0.013556961190513344,0.015366468849638167,0.017398397764616345,0.019675596198312467,0.022222415106713172,0.025064650789885783,0.0282294510436972,0.0317451793797358,0.035641231799643056,0.03994780067774445,0.04469558055492715,0.04991541111022763,0.05563785328700432,0.06189269553803748,0.06870838844438719,0.07611140757592384,0.08412554640791947,0.0927711433873869,0.10206424984048164,0.11201574829732973,0.12263043393357209,0.1339060751187899,0.1458324724294005,0.15839053881451967,0.1715514267638411,0.1852757311643315,0.1995127988801136,0.21420017777006473,0.22926323869014853,0.2446150038370743,0.26015621341598927,0.27577565992201053,0.29135081521404715,0.30674876997731904,0.32182749812348865,0.33643745023626165,0.35042347048103206,0.36362702068237124,0.37588868383347085,0.3870509075113948,0.3969609359709043,0.40547386856939105,0.41245577216140433,0.41778676673035986,0.4213639973194862,0.42310440176284075,0.42294718320747987,0.42085589926445255,0.4168200860071153,0.41085634497820445,0.40300883473425825,0.39334912493582475,0.3819753901002446,0.3690109412244539,0.3546021157713314,0.3389155690977309,0.32213503231833834,0.30445762185559133,0.28608980355826036,0.2672431283960252,0.2481298666022117,0.22895867216795393,0.2099304094317324,0.1912342680472903,0.17304428199939315,0.15551635298051592,0.13878585899757406,0.12296590641709564,0.10814625882235429,0.09439295020640237,0.08174856437377614,0.07023313817052651,0.05984562442584829,0.05056583224393639,0.04235674830852955,0.03516713369139378,0.0289342865583288,0.02358686213266263,0.01904764702568913,0.015236195047526845,0.012071245132993385,0.009472858159979452,0.0073642272088616295,0.005673134182759053,0.0043330436813346345,0.0032838416854729475,0.002472241196109461,0.0018518888857978438,0.0013832156781972478,0.0010330797941660072,0.0007742532281267137,0.0005848020693475843,0.00044740794369265867,0.00034867262613604596,0.0002784411420724399,0.0002291710442309865,0.00019536761433387666,0.00017309703230712853,0.0001595825324114609,0.00015288256855841998,0.00015164526414595988,0.0001549300280997689,0.00016208516917438437,0.00017266952947926165,0.0001864064058202297,0.0002031591046719176,0.0002229191308186746,0.0002457999890316707,0.00027203165208490864,0.00030195272356615,0.0003359990540377102,0.00037468895909238334,0.00041860619254371456,0.00046838244617907886,0.0005246814128095471,0.000588186419274886,0.0006595933806855816,0.0007396104188517564,0.0008289649928449872,0.0009284188625427092,0.0010387906869634446,0.0011609855739843872,0.0012960304603629059,0.0014451138164408238,0.0016096278404477684,0.0017912110356223532,0.0019917888561651574,0.0022136099778050835,0.0024592757136567022,0.0027317601778233213,0.0030344190196752267,0.0033709849281573613,0.0037455486456510353,0.004162524928754708,0.004626603725751424,0.005142687766059844,0.005715818716830137,0.00635109498325501,0.007053585030891283,0.007828240707957356,0.008679815367987091,0.009612791578816731,0.010631322816394138,0.011739192774333334,0.012939794798273653,0.01423613253702412,0.015630841279872194,0.017126227735786915,0.018724324336311028,0.020426952646237614,0.0222357892754461,0.024152426914932686,0.026178422855700316,0.028315327640195845,0.030564687350158364,0.03292801441619987,0.03540672366531432,0.03800203248828132,0.040714826366782815,0.04354549338979297,0.04649373364518082,0.049558351337972505,0.05273703902369277,0.05602616434629712,0.05942057006626422,0.06291339792928054,0.06649594607771317,0.07015756830589107,0.07388562160288303,0.07766546623827823,0.0814805202712319,0.08531236795190605,0.08914091918477773,0.09294461516822103,0.09670067362430607,0.10038536576716195,0.10397431637395795,0.1074428180309019,0.11076615080530064,0.11391989919149512,0.11688025911722158,0.11962432898468303,0.12213038005556051,0.12437810286870431,0.12634882770730174,0.12802571832591333,0.12939393914176958,0.13044079684506857,0.131155857868094,0.13153104337311988,0.13156070339476317,0.13124167154077945,0.13057330126613073,0.12955748424609984,0.12819865084601045,0.1265037521769129,0.12448222279192224,0.12214592276147833,0.11950905770080573,0.11658807533009341,0.1134015373347936,0.10996996565476586,0.10631566285021912,0.10246250684307816,0.09843572108083516,0.09426162197720259,0.08996734630854952,0.08558056204545339,0.08112916683492917,0.07664097898493707,0.07214342630770214,0.06766323852760717,0.06322614913530637,0.058856612561985884,0.05457754235349207,0.05041007564767156,0.0463733687107607,0.04248442758718472,0.03875797708419412,0.03520637037535569,0.03183954049553665,0.0286649939476571,0.02568784558253428,0.02291089288228376,0.02033472680880838,0.01795787550371976,0.015776976373324206,0.013786971486591994,0.011981320774709227,0.010352227261298674,0.008890868479476597,0.0075876283453607625,0.006432324050044094,0.005414422988994806,0.004523245348419414,0.0037481486857091914,0.003078691644526064,0.002504774799989698,0.0020167574999424938,0.0016055504186263492,0.001262684335519085,0.0009803563644225591,0.0007514554611372056,0.0005695695136044842,0.0004289766548593291,0.0003246236327796598,0.00025209412530056253,0.00020756981636342955,0.00018778686332112873,0.0001899901124121272,0.00021188707986452275,0.000251603338042262,0.0003076405540897664,0.00037883804585266064,0.0004643383659650287,0.0005635571148597354,0.000676156926968511,0.0008020253763172405,0.0009412564081973626,0.0010941348188567874,0.0012611232686918635,0.0014428513181845859,0.0016401060114169638,0.0018538235916569766,0.002085082010817925,0.0023350939846904545,0.0026052004452485067,0.0028968643473019514,0.003211664896375842,0.003551292373696429,0.003917543835954872,0.004312320052328181,0.004737624095862489,0.005195562014481875,0.0056883459504222696,0.006218299937730166,0.006787868370319439,0.007399626788580598,0.008056294180623395,0.008760745447103894,0.009516022063145979,0.010325338329745743,0.011192079998189332,0.01211979154526734,0.01311214805379773,0.014172907593730017,0.015305840279721802,0.016514630862685474,0.017802752832602818,0.019173313572605877,0.020628872075209165,0.02217123303225338,0.023801223617718508,0.02551846183311832,0.02732112768141927,0.029205750458848576,0.03116702688080479,0.03319768537800794,0.03528841153525793,0.03742784817440947,0.0396026809533899,0.041797816597316975,0.043996656122249005,0.046181459877268696,0.04833379522426782,0.05043505157706001,0.05246700176196333,0.05441238369083232,0.05625547259138318,0.05798261190614523,0.05958267075392445,0.06104739773442947,0.06237164489613501,0.06355344177320886,0.06459390726447337,0.06549699636103821,0.06626908878555858,0.06691843684503226,0.0674544995265892,0.06788719838288379,0.0682261374086554,0.0684798333493262,0.06865500429720926,0.06875596279362729,0.06878415494497223,0.06873787947269726,0.06861221055670325,0.06839913639143726,0.06808791229736838,0.06766561386086284,0.06711786279810542,0.0664296869174884,0.06558646646950206,0.06457491296160367,0.06338402362630531,0.062005955388589634,0.06043676636698721,0.05867698040282087,0.05673194036207128,0.05461192832237213,0.05233204443096953,0.049911850302270924,0.04737479640128128,0.04474746506286622,0.04205867086382866,0.0393384673905423,0.03661711362203323,0.03392405399067926,0.03128696373264614,0.02873090565938254,0.02627763642567371,0.023945090350382343,0.02174705758202928,0.01969306166486487,0.017788430121459125,0.0160345412382691,0.014429221431302224,0.012967260849695326,0.011641010550015426,0.010441022769995895,0.009356696497746005,0.008376893459612447,0.00749049448801869,0.006686872526928469,0.005956265768754002,0.005290042049378326,0.004680853129044641,0.004122684378154494,0.0036108112702882803,0.0031416786630033334,0.0027127219368158666,0.0023221505977887233,0.0019687149744066993,0.0016514752985817836,0.0013695899770636989,0.0011221365134250075,0.0009079746443033491,0.0007256571260324359,0.0005733895527127091,0.0004490368723405119,0.00035017111155132523,0.00027415237910354603,0.00021823358559523015,0.00017967851952718251,0.00015588292543721412,0.00014448895502598791,0.00014348468370381157,0.00015128215242934907,0.00016676944383271617,0.0001893344669403336,0.00021886025093369264,0.0002556934991858156,0.00030058982040325047,0.0003546403545402618,0.0004191853998328693,0.0004957211078298799
1.0,0.9976027036619328,0.9904431678743892,0.9786177749263651,0.9622849224498794,0.9416617281323313,0.9170195421466463,0.8886783882175775,0.8570004819740896,0.8223829982051123,0.7852502761497943,0.7460456635221449,0.7052232053158134,0.6632393825009323,0.6205450986742237,0.5775780999285647,0.5347559952332843,0.492470022192893,0.4510796770466744,0.4109082991516944,0.37223966998583724,0.3353156559652777,0.30033489412360886,0.2674524909226216,0.23678067804125347,0.20839034568283354,0.18231335436983329,0.15854551081650417,0.13705008256731846,0.11776171977223003,0.10059065067676747,0.08542701991409621,0.07214524513269276,0.06060827739092181,0.0506716635168691,0.0421873236191061,0.0350069734545737,0.028985138717929387,0.023981725836483652,0.019864130905385868,0.016508884415093586,0.013802843928673262,0.011643959479109274,0.009941646901645847,0.008616812426818762,0.007601577576613481,0.006838756769165914,0.006281141176221687,0.005890641497490048,0.005637339682036261,0.005498495546505104,0.005457549045392154,0.005503152979368294,0.005628264514647985,0.005829317337855641,0.006105489860522847,0.006458078846106279,0.006889982342354553,0.007405290993893022,0.008008982764175962,0.008706712844934635,0.009504688065064468,0.0104096133844569,0.011428696999553132,0.012569700106226352,0.013841017362561815,0.015251774468766032,0.01681192993960305,0.018532369004308526,0.02042497856398632,0.02250269321976326,0.024779503528290385,0.027270418834283598,0.029991378277627444,0.0329591048913345,0.0361908991190343,0.03970436961058682,0.04351710082181582,0.04764625876029534,0.05210813818173886,0.0569176566329669,0.0620878029221192,0.06762904982121375,0.07354874300002076,0.07985048026911282,0.08653349707917743,0.09359207578332976,0.10101499731965685,0.10878505461950436,0.11687864711252682,0.12526547511991487,0.1339083516633938,0.1427631472574711,0.1517788806136101,0.16089796491594754,0.17005661550742432,0.17918542055946773,0.188210071719,0.19705224698401264,0.2056306333174403,0.21386207193919193,0.2216628050070451,0.22894979867073362,0.23564211440478672,0.24166229821901153,0.24693775590675165,0.25140208198496283,0.25499631043663046,0.2576700567793629,0.25938252331295597,0.2601033425687667,0.25981323789020627,0.25850448458662556,0.25618116007260383,0.2528591766681399,0.24856609612292224,0.24334073027028233,0.237232537351077,0.23030082832465976,0.22261380177134077,0.21424742967831573,0.2052842194039453,0.1958118793751977,0.18592191755889603,0.17570820245446486,0.16526551630417155,0.15468812944849486,0.14406842332981376,0.1334955876426716,0.12305441462949387,0.11282421061963568,0.10287784170245362,0.09328092700636878,0.08409118951652314,0.07535797078828535,0.06712191237950291,0.05941480339902961,0.052259590311535105,0.04567054209877953,0.03965356109669639,0.034206627339657444,0.029320362075544268,0.024978694289566963,0.021159612608714976,0.01783598386594431,0.014976418894078377,0.012546165801117557,0.010508011054674166,0.00882316917310899,0.007452142678909958,0.0063555352043605596,0.005494802231635276,0.004832925872362975,0.004335002309392657,0.003968732990968693,0.0037048133301714214,0.003517215457116232,0.003383364427104823,0.003284210127843168,0.0032041998724265776,0.003131159230495394,0.0030560909583094787,0.0029729038653447367,0.0028780850349034628,0.0027703299454934502,0.0026501456793530014,0.002519442532425624,0.0023811289528679214,0.0022387238488079447,0.0020959989559742633,0.0019566621958577554,0.001824090855698002,0.0017011210671097575,0.0015898975452778743,0.0014917849763965757,0.0014073399103674826,0.0013363396289731322,0.0012778623098607738,0.0012304109753071251,0.0011920722683419593,0.0011607000857109023,0.0011341135454704216,0.001110298683550425,0.0010876036439087192,0.0010649179162022366,0.0010418273303097803,0.0010187379704616568,0.0009969638436006028,0.0009787749401562074,0.0009674041712705456,0.0009670134672817022,0.0009826209970192738,0.0010199929456532586,0.0010855045137433581,0.0011859757312447038,0.001328488294861919,0.0015201899308960563,0.0017680927719092411,0.0020788719435900676,0.002458670031297258,0.0029129123874167095,0.0034461374112167644,0.004061845045167247,0.004762365847128071,0.005548752172322421,0.006420692279646234,0.007376447598855696,0.008412812979988932,0.00952509950061319,0.010707139321825682,0.011951312138089445,0.013248592924616527,0.014588620905465198,0.01595978989622822,0.01734936036551446,0.01874359365969005,0.020127908801805424,0.02148706207412343,0.022805349202663527,0.024066829375098676,0.025255569549855406,0.026355906580595632,0.027352723628290082,0.028231736218516813,0.02897978219093791,0.029585108754720212,0.030037648984216875,0.030329279437657376,0.030454050225020325,0.030408378845128297,0.03019119949585068,0.029804060355384278,0.02925116253541276,0.028539335994075637,0.02767794962076053,0.02667875489688966,0.02555566490946589,0.024324472944626214,0.02300251730432725,0.0216083012537655,0.02016107900530994,0.0186804202698197,0.017185767065680292,0.015695997096803836,0.014229008044677314,0.012801336545327646,0.011427824448674824,0.010121343224159302,0.008892585150721,0.007749927305572421,0.006699371460925716,0.005744559943934986,0.004886864455175708,0.004125541920788029,0.0034579488134839466,0.002879803146630747,0.0023854816328573885,0.001968338388288161,0.0016210311097755493,0.0013358408763205474,0.0011049726133756678,0.0009208247615661935,0.000776218728842042,0.0006645811680787521,0.000580074878684275,0.000517677032784417,0.0004732063177414591,0.00044330331088958175,0.0004253708117855916,0.00041748282098084954,0.00041827226531033525,0.0004268083510472807,0.00044247453570398187,0.0004648575418414918,0.0004936566251158783,0.0005286205237634698,0.0005695172609322797,0.0006161393758331155,0.0006683443768512373,0.0007261274047049057,0.0007897204355559251,0.0008597100063011784,0.0009371635560282988,0.001023753174419606,0.001121864924575727,0.0012346820224336135,0.0013662310250761728,0.001521381780565749,0.001705794155084715,0.0019258073722713924,0.0021882710332935718,0.002500320365377917,0.0028691017830988087,0.0033014582433065036,0.0038035869349012643,0.0043806843843203595,0.005036595914280113,0.0057734874360670565,0.006591557692847897,0.007488808256562699,0.008460886816444722,0.009501016635543215,0.010600021594132725,0.01174645213149109,0.012926812824638152,0.014125887518443066,0.015327153079884512,0.016513268232191316,0.017666619770141376,0.01876990498785888,0.01980672655918636,0.020762174554119682,0.0216233698620059,0.02237994407896776,0.02302443290174215,0.023552563192718555,0.023963418024580248,0.024259469008542256,0.024446470843749166,0.024533219047565766,0.024531177963961426,0.02445399211553358,0.024316899481921044,0.02413607008740845,0.023927897126412925,0.02370827055101079,0.023491864444136364,0.02329146951826372,0.023117400688121223,0.022977006908183713,0.02287430644609999,0.022809765646191933,0.022780233239566485,0.02277903563887147,0.02279623170706425,0.022819018519278745,0.022832272957119752,0.02281920788678683,0.022762116452831996,0.02264317390697014,0.02244526357621926,0.022152792189219322,0.021752459892436966,0.021233951900639533,0.020590521772879514,0.019819440656436,0.018922292308657565,0.017905100052783274,0.016778278772215494,0.015556412295956038,0.014257863761031572,0.012904233443004771,0.011519684825930994,0.010130165070715723,0.008762550308915953,0.007443749161642477,0.006199799442619708,0.00505499309583156,0.004031063051435447,0.0031464629322131813,0.002415766539709625,0.0018492089801774962,0.001452385385141008,0.0012261167024764682,0.0011664852649183996,0.001265036075337175,0.0015091332684285174,0.0018824552853766436,0.0023656071711544912,0.0029368242737152542,0.0035727386434125596,0.00424917769948825,0.00494196429197117,0.005627688128417882,0.006284420587085494,0.006892348082091428,0.007434303218384484,0.007896177775517751,0.00826720686371619,0.008540119162494773,0.00871115373562193,0.008779949277578062,0.00874931656381394,0.008624909154288578,0.008414810875324502,0.008129061157375496,0.007779140858870392,0.007377441728314697,0.006936742164029515,0.006469710483130206,0.005988454608488174,0.0055041340585720855,0.005026646541572749,0.004564397492389217,0.0041241567397042956,0.003711002342754087,0.0033283476787330435,0.0029780442621814276,0.0026605496850505253,0.002375147600370652,0.002120204920963235,0.0018934504197055282,0.001692258715353136,0.0015139241878152966,0.0013559106354400306,0.0012160643802842624,0.0010927809361587118,0.000985118149269911,0.0008928517600171273,0.0008164724678422315,0.0007571266601457093,0.0007165058492238489,0.000696692418985617,0.0006999714052333232,0.0007286196316019115,0.0007846845358695424,0.0008697654142906691,0.000984809579628892,0.0011299350947000866,0.001304290357046733,0.0015059589451773372,0.0017319158859628477,0.0019780389751490176,0.0022391760978572066,0.002509266777846179,0.0027815135572671987,0.0030485963910348328,0.0033029211394314897,0.003536891551699792,0.0037431929257987478,0.003915074957079458,0.004046621179514254,0.004132992860755516,0.00417063621559351,0.004157443306707568,0.00409285894090034,0.00397792815866037,0.003815281455395306,0.0036090575538283614,0.0033647662526130532,0.003089096488817073,0.0027896771579105717,0.0024748003291324475,0.00215311818441652,0.0018333262200501304,0.001523845926595907,0.001232520271499244,0.0009663348413746199,0.0007311764729153466,0.0005316396524832507,0.00037088895709917974,0.0002505834264107514,0.0001708660958095447,0.00013041909771624856,0.00012658187194599212,0.00015552724110718774,0.0002124875253093091,0.00029202060699125894,0.00038830401413174803,0.0004954437543340788,0.0006077838683603377,0.0007202025207469398,0.0008283809221558591,0.0009290324708617012,0.001020081169821441,0.0011007805557506252,0.0011717669786046963,0.001235043984807911,0.0012938976607772832,0.0013527459495696948,0.0014169280229472895,0.0014924426353216656,0.0015856468739895914,0.0017029287344464655,0.0018503683920341023,0.0020334038372222456,0.00225651664451015,0.002522953037565895,0.002834494110655719,0.0031912871149994285,0.003591747194757708,0.004032535964357686,0.004508619983159566,0.005013408649059204,0.005538967454907898,0.006076299090580378,0.0066156816864659605,0.007147050728594241,0.007660408962316106,0.008146247048270867,0.008595956920878887,0.0090022197730718,0.009359351363760982,0.009663588892917564,0.009913305953982189,0.010109144962259606,0.010254059849237735,0.010353265560481727,0.010414094835228876,0.010445766704918192,0.010459074949185887
1.0,0.9976027036619328,0.9904431678743892,0.9786177749263647,0.9622849224498791,0.9416617281323313,0.9170195421466463,0.8886783882175775,0.8570004819740901,0.8223829982051127,0.7852502761497941,0.7460456635221447,0.7052232053158131,0.6632393825009317,0.620545098674223,0.577578099928565,0.534755995233284,0.4924700221928929,0.4510796770466743,0.4109082991516941,0.3722396699858374,0.3353156559652773,0.300334894123609,0.2674524909226217,0.2367806780412536,0.208390345682834,0.1823133543698336,0.15854551081650475,0.13705008256731857,0.11776171977223045,0.10059065067676762,0.08542701991409639,0.07214524513269294,0.06060827739092188,0.05067166351686922,0.04218732361910589,0.03500697345457409,0.028985138717929747,0.023981725836484304,0.019864130905386843,0.016508884415096126,0.013802843928676378,0.01164395947911459,0.00994164690165341,0.00861681242682911,0.007601577576628471,0.006838756769186326,0.006281141176249269,0.005890641497527851,0.005637339682087817,0.0054984955465733456,0.005457549045483057,0.005503152979489133,0.005628264514808334,0.005829317338068059,0.006105489860803694,0.006458078846476775,0.006889982342841818,0.0074052909945314825,0.00800898276500872,0.008706712846014939,0.00950468806645717,0.010409613386239764,0.011428697001817664,0.012569700109078047,0.013841017366119417,0.015251774473159094,0.016811929944967403,0.01853236901077908,0.020424978571685418,0.022502693228783698,0.024779503538672757,0.027270418845983913,0.02999137829047429,0.03295910490497353,0.03619089913285546,0.03970436962363287,0.04351710083266633,0.0476462587669238,0.05210813818133564,0.056917656621725536,0.062087802894976035,0.06762904977154066,0.07354874291925922,0.0798504801463447,0.0865334969006275,0.09359207553179158,0.10101499697383635,0.10878505415327872,0.11687864649411106,0.125265474310938,0.13390835061788386,0.142763145920749,0.15177887892110276,0.16089796279193128,0.1700566128637031,0.17918541729402437,0.18821006771462961,0.1970522421069688,0.20563062741616786,0.21386206484312853,0.22166279652561593,0.22894978859254464,0.2356421024971148,0.24166228422765307,0.2469377395563111,0.25140206297966067,0.25499628846171485,0.2576700315032059,0.259382494389909,0.26010330964284567,0.2598132005996595,0.25850444256942695,0.2561811129728852,0.2528591241435574,0.2485660378529122,0.24334066596513604,0.23723246676171975,0.23030075125297111,0.2226137180808225,0.2142473393048609,0.20528412236641175,0.19581177578547443,0.18592180763107852,0.17570808651276865,0.16526539478917462,0.1546880029212984,0.1440682924737344,0.13349545326209736,0.12305427764559027,0.11282407206265499,0.10287770270048721,0.09328078877049265,0.08409105332240328,0.0753578379544552,0.06712178424267046,0.05941468128692116,0.05225947551394457,0.04567043583762658,0.039653464496031375,0.03420654139666525,0.029320287633656558,0.024978632014845466,0.021159562970653162,0.01783594712377049,0.014976395089541248,0.012546154758545904,0.010508012388891087,0.008823182305488545,0.007452166861555059,0.0063555695519997,0.005494845760475561,0.004832977544724953,0.004335061082591489,0.003968797868548895,0.003704883413307745,0.0035172899937715822,0.0033834428564042916,0.003284292117103239,0.0032042853443828233,0.003131248378512156,0.0030561842477339865,0.002973002019683672,0.002878189006146943,0.0027704408686648734,0.002650264812209912,0.0025195711821340526,0.002381268392388832,0.0022388752266236027,0.0020961632035957,0.0019568399382427363,0.0018242823302220602,0.0017013260570231984,0.0015901153336081548,0.0014920143259835547,0.001407579075126449,0.0013365864005569442,0.0012781141026426326,0.00123066495105185,0.0011923255001139378,0.00116094975853779,0.0011343571891151755,0.001110534430527696,0.0010878305037134819,0.001065136054707199,0.0010420383415440206,0.0010189451266181678,0.0009971723082400628,0.0009789919292701042,0.0009676390472162218,0.0009672777516605489,0.0009829282903562548,0.0010203587442594027,0.0010859459173501638,0.0011865110388287158,0.0013291364904169769,0.0015209700656180604,0.0017690232541646457,0.002079969752957811,0.0024599498776749907,0.0029143858404715737,0.0034478120290981724,0.00406372353418831,0.004764445285863963,0.005551023334124624,0.006423139086803894,0.0073790467394824096,0.00841553371516617,0.00952790368442428,0.010709981650771926,0.011954140639166753,0.013251349683269624,0.014591243026005707,0.01596221067842183,0.01735151067225962,0.01874540344239225,0.02012930874256254,0.021487985297530533,0.022805733005238176,0.024066616917289247,0.025254711454538756,0.02635436238302086,0.027350463025640575,0.028228740072592254,0.02897604324477121,0.02958063203301115,0.030032451857976344,0.03032339134502161,0.0304475120523746,0.030401241984978303,0.030183524609795547,0.029795915881561243,0.029242622989421815,0.02853048012021635,0.027668858456047517,0.02666950981348991,0.02554634570173172,0.024315156024733605,0.022993274065718106,0.02159919665432588,0.020152170412785286,0.018671756600775212,0.017177388236843706,0.015687933794459125,0.014221281804464154,0.012793960121997332,0.011420802443630366,0.01011467292851048,0.00888625755361773,0.007743928212066636,0.00669368266089298,0.00573916037368528,0.004881731296404437,0.004120651587184166,0.0034532777834256558,0.00287532861048578,0.0023811819349671003,0.0019641932561454264,0.0016170216755621572,0.0013319495081874446,0.0011011825849885784,0.0009171197979137044,0.0007725824736133502,0.0006609966226789397,0.0005765238649176259,0.0005141397303040964,0.00046966092359859154,0.0004397258621346693,0.00042173520344492157,0.0004137610413416549,0.0004144348588924624,0.0004228251075754487,0.00043831539151160454,0.000460493669112894,0.0004890616748353438,0.000523771980724642,0.0005643978640838927,0.0006107385548591612,0.0006626596562987301,0.0007201657300913744,0.000783499381446932,0.0008532588339122473,0.0009305240969010599,0.0010169805264629848,0.0011150279564971298,0.0012278636915368992,0.0013595285208287628,0.0015149065115760416,0.0016996715996489386,0.0019201768120973124,0.0021832851862360622,0.002496144926125844,0.0028659148710665563,0.0032994497450897814,0.0038029577153561468,0.004381645326610881,0.005039366736240312,0.005778295219157827,0.006598635052064265,0.0074983910760328,0.008473211477139569,0.009516316669305174,0.01061852371258203,0.011768371599463492,0.01295234817537418,0.014155214641134752,0.015360418748309162,0.01655058318454655,0.01770805149301586,0.01881547039941785,0.01985638482581438,0.02081582030854917,0.021680827117003157,0.022440961146735584,0.0230886786334015,0.023619624843028226,0.02403280102343333,0.024330598882343624,0.0245186974768037,0.02460582340708404,0.0246033813339281,0.024524967796889098,0.024385786822300234,0.024201990606621697,0.023989972407883156,0.023765641478680564,0.023543711283162537,0.02333703227022025,0.023155999101200347,0.023008059493236383,0.022897347842851024,0.022824461702228162,0.022786393208456938,0.022776620972640105,0.022785361010734265,0.02279996834878582,0.02280547427296695,0.022785238119892692,0.022721687290877826,0.02259711506336632,0.02239450295349932,0.022098332988047156,0.021695355340517464,0.021175278377174662,0.02053135117904766,0.01976081292690472,0.01886518897073258,0.017850419717136853,0.016726815382302314,0.01550883687368679,0.014214710267048377,0.012865889225115442,0.011486385964378305,0.010101996750291036,0.008739452162509164,0.00742552534508436,0.006186133024120177,0.005045464182218021,0.004025169934442058,0.0031436454271000958,0.002415430610205547,0.0018507517014930744,0.0014552192924443975,0.0012296926060073347,0.0011703126834620042,0.0012687005441464757,0.0015123099114656912,0.0018849181992898476,0.0023672343430332153,0.00293759793897648,0.003572741176368045,0.004248583309374361,0.004941026963940813,0.0056267263952738435,0.006283799837388392,0.006892461198915438,0.007435550397030569,0.00789894638608663,0.008271852205357973,0.008546946901771274,0.008720404734641179,0.008791787402680152,0.008763819928052367,0.008642065093124738,0.008434514791796735,0.008151119207761142,0.007803276289719122,0.007403304527495543,0.006963921558228033,0.006497749707235734,0.006016867292519157,0.005532421527914776,0.0050543153076124895,0.004590976222972888,0.004149212040731341,0.0037341527507723108,0.0033492753558094805,0.002996503993733696,0.002676374903374312,0.0023882532854982296,0.0021305873604274715,0.0019011839341382512,0.0016974895724399884,0.0015168620285439128,0.001356817820165942,0.001215243725336805,0.0010905623529701527,0.000981844716897674,0.0008888657590361312,0.0008121018804587744,0.0007526726003865417,0.0007122313311747114,0.0006928128037344016,0.0006966467920775926,0.0007259493799033929,0.0007827040241987759,0.0008684450663802712,0.0009840561148380838,0.0011295948962979914,0.0013041547961202533,0.001505771452183979,0.0017313805260844137,0.001976830257316233,0.0022369497298224605,0.002505671069879768,0.0027762011736646086,0.0030412361503400036,0.0032932095699003978,0.003524563917066935,0.0037280334471994003,0.003896925969724071,0.004025390977498866,0.004108662000686327,0.004143262070271294,0.004127162684944035,0.0040598886196999435,0.003942563210521776,0.0037778912971943267,0.0035700796951089455,0.00332469778013369,0.0030484833902723243,0.0027491016596078812,0.0024348664981067958,0.002114436122375792,0.0017964952514477133,0.001489437252333858,0.0012010596192774912,0.0009382856894450366,0.0007069244520428169,0.0005114787377304867,0.0003550100437870164,0.0002390658412878943,0.0001636725242602156,0.00012739431115784222,0.00012745551823366375,0.0001599208179847851,0.00021992549731664267,0.0003019454555954708,0.0004000948360839067,0.0005084378520274473,0.0006213006163954264,0.0007335686531670901,0.0008409562727388744,0.0009402351215101034,0.001029410925393597,0.0011078396719906825,0.0011762771256893032,0.0012368585328792615,0.0012930085238983813,0.0013492844167792097,0.001411159233277461,0.001484753609537356,0.0015765282894607542,0.0016929509097089817,0.001840152222105182,0.0020235876771814267,0.002247720365057737,0.0025157406608876335,0.0028293365680176186,0.003188526741047448,0.0035915655818421176,0.004034926740376862,0.004513367948392371,0.005020076514211399,0.0055468911700983945,0.006084592451982892,0.006623250565004328,0.007152616896690662,0.0076625431148875395,0.008143410238488679,0.008586549275305399,0.008984635029809052,0.009332035505067289,0.009625100932416827,0.009862378797700007,0.01004474419901557,0.010175438342944472,0.010260011814814458,0.010306173276698787,0.010323548277172703,0.010323356719826895


==> Data/data/simulation1D/weak-vac-F0-Nq.txt <==
1
10
0.5
0.5
3
1
10.0
501
|0\rangle
F_0,N_q
F_0
N_q
plain,T1,T1-plain,T2,T2-plain,T3',T3'-plain,T3,T3-plain,T4,T4-plain,T5,T5
T5
T3
T4

1.0,0.9970041825252516,0.9880667486873028,0.9733364731699019,0.9530570855522364,0.9275610734354731,0.8972612920099212,0.8626406520991498,0.8242402182815137,0.7826460957050261,0.7384755170197054,0.6923625583895968,0.6449439153869897,0.5968451559319791,0.5486678391672,0.5009778476778058,0.45429522771862046,0.40908577044989003,0.365754499274085,0.3246411570588121,0.28601771523385083,0.2500878573031465,0.21698832486423536,0.18679195712604643,0.15951220711483793,0.13510888074276514,0.11349481965226917,0.09454323566757,0.0780954036663763,0.06396843009942327,0.051962835135454265,0.04186971600072012,0.03347729570933784,0.026576703023632013,0.020966874010473868,0.016458510832542274,0.012877077388671696,0.010064852237405759,0.007882095310378949,0.006207414982675018,0.00493744522289352,0.003985958297610345,0.0032825467512341265,0.0027710093993254595,0.0024075704796704656,0.0021590498084864736,0.0020010859213300766,0.001916495022536491,0.0018938274791436226,0.0019261619258358414,0.002010156068043661,0.0021453541076901284,0.0023337342975667487,0.0025794671434971185,0.0028888456408489305,0.0032703438029075198,0.003734758496418704,0.004295391885410749,0.004968237032749816,0.00577213669577813,0.006728894249999621,0.007863325110827685,0.009203246141227504,0.01077940854856084,0.01262538602628887,0.01477743388947703,0.01727433638622107,0.02015725815092069,0.02346961202529381,0.027256949538570274,0.03156687271874019,0.03644895725583997,0.04195466810958065,0.04813724024935051,0.05505149013111921,0.06275351848911387,0.07130026267489686,0.08074885758090936,0.09115576841584822,0.10257566631507593,0.11506002880210871,0.1286554610723548,0.1434017503422828,0.1593296833085559,0.17645867516244146,0.19479427658179269,0.2143256416152384,0.2350230533414024,0.25683561467132787,0.27968921784294865,0.3034849073977425,0.3280977473246177,0.35337629345522925,0.37914275722260377,0.4051939269513789,0.4313028885973833,0.45722156019768867,0.48268402432987856,0.5074106118591759,0.5311126595130026,0.5534978347306089,0.5742758951169044,0.593164727908453,0.6098964981965205,0.6242237240907557,0.6359250931350238,0.6448108374025731,0.6507274947945146,0.6535619008344329,0.6532442780863842,0.6497503183567419,0.6431021849742307,0.6333683974091082,0.6206625968982233,0.6051412281477463,0.5870002071531285,0.5664706773480295,0.5438139844443779,0.5193160234147393,0.49328112828508874,0.46602568620085477,0.4378716613309496,0.4091402115973155,0.3801455722521713,0.35118936551884833,0.32255547563669157,0.2945056046614126,0.2672755973599331,0.2410725946758803,0.21607304572841504,0.1924215793161648,0.17023070852543148,0.14958131726087012,0.13052385614112122,0.11308015785733237,0.09724576919931725,0.0829926887193978,0.07027239542488448,0.05901905476665861,0.04915279314768209,0.04058294068865558,0.03321115342234876,0.02693433973113739,0.021647330943939086,0.01724525181880663,0.013625562440110763,0.010689758203877141,0.008344728490680312,0.006503786880130764,0.005087396011758238,0.004023618235290749,0.003248328931809136,0.0027052328518322073,0.0023457251322535405,0.0021286380281887274,0.0020199120970956085,0.0019922269103924252,0.0020246216715730583,0.0021021307189532483,0.002215453098693134,0.0023606694923617097,0.0025390140159728134,0.0027567029713208603,0.0030248176756742036,0.0033592341269887173,0.00378058854302132,0.0043142647748805165,0.004990387244904097,0.0058438013854889255,0.0069140225426978594,0.00824513393875278,0.009885614548572707,0.011888078632645549,0.014308910184863305,0.017207777707937272,0.020647017529550872,0.024690877322198518,0.02940461557733814,0.034853457476416605,0.04110141283391634,0.04820996746095722,0.056236665271960425,0.06523360454966881,0.07524587777423582,0.08630999005531957,0.09845229620301676,0.11168750054325767,0.12601726643884584,0.14142898385245803,0.15789474295546174,0.17537055957599434,0.19379589409420991,0.21309349922143206,0.2331696240290823,0.2539145918099758,0.27520375814681836,0.29689884331276684,0.3188496203005611,0.3408959268976526,0.3628699578628174,0.3845987819966614,0.40590701929942985,0.4266196059932006,0.4465645703935364,0.46557574078512176,0.48349530779584243,0.5001761683378516,0.5154839858987046,0.5292989125684916,0.5415169312730237,0.5520507917030918,0.5608305297222207,0.5678035768500347,0.5729344829539956,0.5762042907251268,0.5776096140824889,0.5771614836364138,0.574884030148412,0.5708130811073291,0.5649947458293175,0.5574840608110533,0.5483437595557371,0.5376432200961856,0.5254576294918247,0.5118673883911002,0.4969577611742598,0.4808187591723251,0.46354522699301126,0.4452370860679179,0.4259996761056872,0.4059441250222473,0.3851876717939622,0.3638538650164312,0.3420725629947574,0.31997966893382335,0.2977165469751881,0.2754290809247672,0.253266356784835,0.23137897169886146,0.20991699453794427,0.18902762590299266,0.16885262654867866,0.14952560194118858,0.13116924572178043,0.11389265529646324,0.09778883785392167,0.08293252433179497,0.06937840199996667,0.0571598635147593,0.046288351941671455,0.03675335807163661,0.028523099366280617,0.02154588029157616,0.015752103040206498,0.011056867210398839,0.0073630684429550975,0.004564880811115528,0.0025514872759843984,0.001210907930385749,0.0004337679583983364,0.00011684682088885635,0.0001662573679353835,0.0005001182293850094,0.0010506044189868683,0.001765288718620348,0.0026077188754339894,0.0035572114632039338,0.004607880744101558,0.005766958209688585,0.0070524938370841745,0.00849056168121861,0.010112118597769532,0.011949684246335836,0.01403402195927696,0.01639100284530521,0.019038829306339232,0.021985779093439135,0.025228607662434562,0.028751715878588734,0.032527153406673476,0.036515487069570855,0.040667519968011115,0.044926803281329745,0.04923284052346626,0.053524845671503486,0.057745883929221364,0.061847198605841806,0.06579251102414999,0.06956207347094913,0.07315625846950179,0.07659848111726572,0.07993727444184467,0.08324736976980507,0.08662967364005239,0.09021007812645654,0.09413709057975349,0.09857831958085958,0.10371590405085993,0.10974101973753446,0.11684763956673143,0.12522575970334232,0.1350543300161948,0.1464941447740568,0.15968095604681018,0.1747190681520827,0.19167565676446638,0.2105760316569236,0.2314000285763184,0.2540796749549605,0.27849822782586936,0.3044906324622325,0.3318453990481677,0.36030784427938134,0.3895845972817833,0.41934922654310347,0.44924880833631603,0.4789112287013808,0.5079529913844119,0.5359872937300649,0.5626321314702176,0.5875182013094136,0.6102963864405995,0.6306446335501432,0.6482740591245852,0.6629341563813932,0.6744170102227361,0.6825604645314999,0.687250222228131,0.6884208922584643,0.6860560277702472,0.6801872251151354,0.6708923732481309,0.6582931571905047,0.6425519274201866,0.6238680496220637,0.6024738467384502,0.5786302385173236,0.5526221737633298,0.5247539383714371,0.4953444091266715,0.4647223103159389,0.4332215184478313,0.4011764506767184,0.3689175655246898,0.3367670005810266,0.3050343711503797,0.27401275615525145,0.24397490254834642,0.21516968639417128,0.18781887678685608,0.16211425690163384,0.13821516368593142,0.1162465129450086,0.09629737890859809,0.0784201959689366,0.06263064455553488,0.048908272714497436,0.03719788983932,0.027411749415632118,0.019432514164564468,0.01311697046031711,0.00830043047440281,0.004801731482055998,0.002428713612108067,0.000984031547519288,0.00027113378518319836,0.00010022643043536999,0.0002940283371035094,0.0006931216508918748,0.001160707093095822,0.0015865868846825714,0.0018902199113128718,0.002022723014837427,0.0019677282184473047,0.0017410469413809827,0.0013891372158001186,0.0009864167239081595,0.0006315111118348866,0.00044257142925968845,0.0005518346468920765,0.0010996351095457241,0.00222810081232289,0.0040747851787381025,0.006766491597323405,0.010413543804285209,0.015104740227313935,0.020903205060616565,0.027843314031475098,0.03592882989393641,0.04513233338253045,0.05539598172680179,0.06663357113680513,0.07873382431191461,0.09156477140448638,0.10497904529375741,0.1188198715996229,0.13292750239786916,0.1471458215136655,0.16132883954679678,0.17534679890562893,0.18909162306700183,0.20248146949131507,0.2154641810708513,0.22801947519597965,0.24015976063222372,0.2519295282613987,0.26340332000447564,0.2746823384714977,0.2858898156479463,0.2971653099207569,0.30865814488366733,0.32052023886152975,0.3328985995588673,0.3459277727081963,0.35972253657910347,0.37437112570570624,0.38992924767081016,0.4064151271704492,0.4238057731926583,0.44203461963390045,0.4609906389566821,0.4805189746428504,0.5004230833762648,0.5204683242368295,0.540386881740881,0.5598838641684335,0.578644379864534,0.5963413633638794,0.6126439011801807,0.6272257944599025,0.6397740925708397,0.6499973378493529,0.6576332765854708,0.6624558139922596,0.66428102023571,0.6629720292488378,0.6584427105409705,0.6506600349991706,0.6396450972255847,0.6254727977885436,0.6082702275348231,0.5882138316284495,0.5655254622667056,0.5404674553177733,0.5133368869113686,0.48445918101430296,0.4541812481895491,0.4228643392314165,0.390876795535668,0.3585868713968861,0.32635579253556385,0.2945312007305344,0.2634411171950957,0.2333885380204291,0.20464675432690754,0.17745546837380752,0.15201775537514606,0.12849789966937766,0.10702011362418552,0.08766812857018311,0.07048562941439857,0.055477488579626665,0.0426117406825089,0.03182222698719439,0.023011828203485237,0.016056195666022482,0.010807884348497006,0.0071007865415940365,0.004754762360249914,0.0035803625472768585,0.0033835403040050937,0.0039702520913591065,0.005150852476042904,0.006744195089159582,0.008581360526524686,0.010508942416045912,0.012391834723701183,0.014115476429213151,0.015587523686207338,0.01673893415108177,0.017524462939952766,0.01792258424339039,0.017934866567590614,0.01758484245262225,0.016916424937619072,0.015991932632555404,0.01488979270772078,0.013701996191209476,0.012531382526603485,0.011488830341574587,0.010690428871635222,0.0102546996348269,0.010299931024618044,0.010941679830117268,0.01229048372765992,0.014449817990955554,0.017514318542887222,0.021568282528264995,0.02668444731006347,0.032923039620158155,0.04033107889895284
1.0,0.9970041825249191,0.9880667486661953,0.9733364729326615,0.9530570842439612,0.9275610685636491,0.8972612778862803,0.8626406177111876,0.8242401447082658,0.7826459532932676,0.7384752626231529,0.6923621330340559,0.6449432427500037,0.5968441420107159,0.5486663734510897,0.5009758060448936,0.4542924771428925,0.40908217545080805,0.36574992987202226,0.3246354978358185,0.28601087495366573,0.2500797784325078,0.21697899227222228,0.18678140522903355,0.15950052478704504,0.1350962134266984,0.1134813682745598,0.09452925218366717,0.0780811833073014,0.06395430065681308,0.05194914387649571,0.041856815030717434,0.03346552677602471,0.026566382866332686,0.020958281385689927,0.016451876288364864,0.012872576713251975,0.010062604278652174,0.007882164569299572,0.006209819042035933,0.004942166711861199,0.003992960740708008,0.0032917933360220083,0.0027824834498008395,0.0024212962651041755,0.002175112267078543,0.0020196479423979096,0.0019378111069218418,0.001918252870649411,0.00195415665055879,0.0020422836966678755,0.002182275422462951,0.0023761963492890197,0.00262828837041504,0.002944897738880763,0.003334530839531279,0.0038079933144455494,0.00437856912890831,0.005062201145904411,0.005877642019356292,0.006846552915619733,0.007993536881315034,0.009346102758958924,0.010934563645888445,0.012791880350624342,0.014953464636615333,0.01745695895659809,0.02034200877495079,0.023650040559913127,0.02742405340688942,0.03170842550437015,0.0365487288886763,0.041991537860309784,0.048084208805805786,0.05487460273030046,0.06241071724442569,0.07074019264429776,0.07990965750565449,0.08996388313051248,0.10094472328021645,0.11288982573091744,0.12583111491324436,0.13979305966852817,0.154790756223261,0.17082787297666807,0.1878945196569621,0.20596511784524552,0.22499636183488697,0.24492536741466928,0.26566811069792456,0.2871182590110435,0.309146490765977,0.3316003910805466,0.35430499484400735,0.3770640293782473,0.39966188548661413,0.4218663193999373,0.4434318599886784,0.46410386680798194,0.48362315634901715,0.501731087569734,0.5181749746060578,0.5327136756468512,0.5451231932530289,0.5552021136601536,0.5627767113200794,0.5677055503266192,0.5698834263594963,0.569244511003189,0.5657645841124199,0.559462268413986,0.550399212656604,0.5386792040886317,0.52444622649585,0.5078815150641907,0.48919969256091234,0.4686441014494872,0.4464814724022964,0.42299609027400914,0.3984836331952714,0.3732448685503803,0.3475793909927863,0.32177958239315535,0.29612496203571165,0.270877078065138,0.24627506894364123,0.2225319974880555,0.19983203104202268,0.17832851069657743,0.1581429214347683,0.1393647448463501,0.12205214776716461,0.10623343485423459,0.09190917156315033,0.0790548669121424,0.06762409325187142,0.05755191324712193,0.04875848243277972,0.041152698838316175,0.034635778897246,0.029104650618995677,0.02445507011366775,0.020584385239314506,0.017393889539201252,0.01479072988301856,0.01268935146552028,0.011012483242120124,0.009691684766534559,0.00866749111815253,0.007889205667738442,0.007314400467107009,0.006908190842064589,0.006642354241411639,0.006494363608206614,0.006446402678813733,0.006484424977249024,0.006597310246154634,0.00677616210229434,0.007013779334720792,0.00730432101666747,0.007643173023381587,0.00802701116986711,0.008454044505805428,0.008924411783796257,0.009440695145553952,0.010008507972634974,0.010637108869885979,0.011339991054810348,0.012135396093621227,0.013046702949266853,0.014102647600370437,0.015337334886488614,0.016790012495669967,0.018504586831225796,0.020528871515784343,0.022913571106283365,0.025711014762833263,0.028973666675489368,0.03275245153502994,0.03709494377369871,0.042043478256938105,0.04763324717309924,0.05389045269309647,0.06083058727134764,0.06845691303112163,0.07675920841113003,0.0857128441399493,0.09527824175285425,0.10540075648653566,0.11601101280549204,0.12702570545962133,0.138348862368176,0.1498735483720946,0.16148397165398815,0.17305793808611988,0.1844695836320355,0.1955923018751828,0.2063017734033947,0.21647899668431247,0.22601321665560978,0.2348046478214217,0.24276689333269696,0.24982897030399362,0.25593686427458545,0.26105455187264665,0.2651644498345496,0.26826726986268845,0.270381281544524,0.27154100877886117,0.27179540788332257,0.2712055967973212,0.2698422235874623,0.26778257792487187,0.2651075605754335,0.26189863262440244,0.25823486774093724,0.25419022709026945,0.24983116757181734,0.24521468019141024,0.24038683709014436,0.2353819037924642,0.2302220485303501,0.22491765412541947,0.21946821104352648,0.21386374410122963,0.20808670111403182,0.2021142106776401,0.19592059928498928,0.18948004594590784,0.18276924601370353,0.17576995539856277,0.16847129184754536,0.16087168129380044,0.15298035393873347,0.14481831598170103,0.13641874777208268,0.12782680646132596,0.1190988396778912,0.11030104496650343,0.10150763635257475,0.09279860310439669,0.08425716539391877,0.07596704611499627,0.0680096868640755,0.06046153856107709,0.05339155323775941,0.04685899331585084,0.04091165872158017,0.03558461121496503,0.030899450386244063,0.02686416813108715,0.023473579447813232,0.020710298570785483,0.018546202230826432,0.016944297612196978,0.015860892607177057,0.01524795129474175,0.015055508965138818,0.015234018945825047,0.015736508090543305,0.01652042886274762,0.01754911293159192,0.01879275324723119,0.02022886754738587,0.02184222483139153,0.023624246038569854,0.02557191943259187,0.027686298481087248,0.029970673879414336,0.03242853051553866,0.03506141356072381,0.03786683474110052,0.04083634977430973,0.0439539308774898,0.047194744466450715,0.05052442432122907,0.053898905561395795,0.057264855999365205,0.06056071027572783,0.06371828021800385,0.06666488374879007,0.06932590601681438,0.07162768173669493,0.07350056830976603,0.0748820662071973,0.07571983705871431,0.07597447127953354,0.07562186588052615,0.07465508895813666,0.07308562950512869,0.07094395854995363,0.06827935887909381,0.06515901417823676,0.061666382675391415,0.057898913575088216,0.05396519507996967,0.049981649082369094,0.04606890836559106,0.0423480263562163,0.03893667642318657,0.03594549710555064,0.03347473153453912,0.031611294145898444,0.03042637636351849,0.029973676400088703,0.030288308046872537,0.03138641087959074,0.03326545135923105,0.03590517253946387,0.03926912111449446,0.04330665580523316,0.04795532180234746,0.053143463084989004,0.058792938483987055,0.064821808562951,0.07114686856449046,0.07768591725929345,0.08435967164815524,0.09109326191613737,0.09781726841278371,0.10446829117293224,0.11098907097567176,0.11732820756573256,0.12343954394529377,0.12928130429103987,0.13481508603112527,0.14000481321934458,0.14481575821828194,0.14921373187729622,0.15316452927059743,0.15663369940750463,0.15958668421882932,0.16198934589504574,0.16380887382297063,0.16501503455944413,0.16558170212723589,0.16548858297730226,0.16472303162628776,0.16328184040095642,0.16117288074711852,0.1584164746782836,0.15504638325046038,0.15111031415937182,0.14666987198470358,0.14179990121978853,0.13658720268981556,0.13112863670941144,0.12552865964124926,0.11989637260906227,0.11434219024108615,0.10897426184889758,0.1038947959703794,0.09919645060305986,0.09495895495688464,0.09124612379349994,0.08810341244372336,0.08555613988248915,0.08360847967283855,0.08224328541334607,0.08142278008769299,0.08109009920020194,0.08117163770671894,0.081580112479911,0.08221821729041613,0.08298271779655218,0.08376881133001947,0.0844745615371839,0.08500521199714388,0.08527718617542135,0.08522159342328355,0.0847870816909242,0.08394190625251349,0.0826751187331242,0.0809968204491727,0.0789374666616561,0.07654625178042833,0.07388864778902518,0.07104320717584238,0.06809777560357959,0.06514528681163474,0.062279331532985954,0.05958970260850306,0.05715811951449441,0.05505432714919645,0.05333274636517865,0.05202982822841365,0.051162231556200095,0.05072590548309603,0.050696117420363944,0.051028423761795255,0.05166053806145277,0.05251501114634912,0.05350260157930683,0.05452618468706766,0.05548502535589961,0.05627922495729881,0.056814146688856246,0.05700462646902123,0.05677878805621349,0.05608130061538204,0.054875943505225705,0.053147375271825434,0.050902040131842304,0.04816818387030751,0.044994990247231234,0.04145088689818997,0.03762110461872683,0.03360460430982778,0.029510510447475827,0.02545420774092609,0.021553268021759307,0.017923377083044128,0.01467442625781694,0.011906921435475908,0.009708843734312082,0.008153072226151586,0.007295451212529234,0.007173554000118992,0.0078061634146030425,0.009193457929398999,0.011317862702778876,0.014145498312672847,0.017628137657762156,0.021705564220340264,0.026308213250887412,0.03135997173289956,0.036781013219312084,0.04249054951316922,0.048409392148646604,0.05446223194439273,0.06057956360292517,0.06669920334810449,0.07276736979417335,0.07873932048435672,0.08457955773799396,0.09026163661711101,0.09576762413244111,0.1010872716023629,0.10621697091487146,0.11115857010104833,0.11591812411141011,0.12050465320893822,0.12492897436166354,0.12920266100271355,0.13333717422158378,0.137343194635778,0.14123016968539553,0.1450060767088607,0.1486773886635855,0.15224921743467215,0.15572559989601303,0.15910988467970996,0.16240517324455644,0.16561476742280012,0.16874257711623802,0.17179344600693533,0.17477335971020017,0.17768950928368266,0.18055019289045526,0.18336454911830585,0.18614212638563776,0.18889230343164765,0.1916235855512012,0.1943428095158337,0.1970542966314518,0.19975899783284531,0.20245367692871555,0.20513017802687167,0.20777482083763033,0.21036796312802883,0.2128837633249814,0.21529016846134547,0.21754914370032058,0.2196171499715682,0.22144586623306625,0.22298314295787167,0.22417416403394744,0.2249627857202589,0.2252930139347092,0.22511057521223196,0.22436453235193968,0.22300889319118575,0.22100416015581054,0.21831876923039306,0.21493036970247703,0.21082690034227147,0.2060074234226475,0.2004826849653009,0.19427537759515848,0.1874200911503586,0.17996294547534708,0.17196090935378514,0.16348081905397194,0.15459811919858898,0.1453953573798094,0.13596047187563506,0.12638491875436872,0.11676169037116246,0.10718328157451458,0.09773966268929891,0.08851631939925234
1.0,0.9970043819647294,0.9880699129548964,0.973352268815198,0.9531060343393011,0.9276775860245191,0.8974955087852159,0.863058905865612,0.8249240343032008,0.7836897515283162,0.7399822899713824,0.69443988498681,0.6476977672848234,0.6003739958278148,0.5530565532630775,0.5062920567523828,0.46057635648316153,0.4163472065614044,0.37397910288198377,0.3337802943165357,0.2959918911657891,0.2607889217499339,0.2282831270029336,0.1985272359241926,0.17152043278818713,0.1472147103247902,0.12552180106252359,0.10632039037363777,0.0894633376040803,0.07478466373100856,0.06210610273747,0.051243056721049694,0.04200983912909399,0.03422413411645692,0.027710640849657787,0.02230390802635552,0.017850394772239358,0.014209818701501752,0.011255869998033062,0.008876382001004293,0.006973054400142795,0.005460825460900331,0.004266985584870507,0.003330116943234993,0.0025989339038134532,0.0020310874705390595,0.0015919848431886516,0.001253663232978838,0.0009937458338970446,0.0007944977885339352,0.0006419913822951089,0.0005253826890234698,0.00043629648844991563,0.00036831239669920005,0.0003165426380514041,0.0002772905357582635,0.0002477783860542274,0.0002259336747140786,0.00021022338572297442,0.00019952724828385654,0.00019304201502326652,0.00019021013920877578,0.0001906674345825141,0.0001942054016128101,0.00020074485842046304,0.00021031831386330674,0.00022305916972041958,0.0002391963536610641,0.0002590533848080595,0.00028305118077263935,0.0003117141495059795,0.00034567928899789066,0.0003857081571465349,0.0004327016839243031,0.0004877178860023659,0.0005519926154024551,0.0006269635317299721,0.0007142975340133181,0.0008159219242148171,0.0009340596007175496,0.0010712685968909065,0.001230486287316454,0.0014150785822922012,0.0016288944193426024,0.0018763258377064653,0.0021623738866815576,0.0024927205692273496,0.002873806955763853,0.00331291751656894,0.0038182706111147624,0.0043991149354266615,0.005065831560385665,0.0058300409912620385,0.006704714438432469,0.007704288208493744,0.008844779801858256,0.01014390393634939,0.011621186306399354,0.01329807243567687,0.015198028490497593,0.01734663039732671,0.01977163705752521,0.022503042886342296,0.025573104334166784,0.029016334492770655,0.03286945936791908,0.037171328936388914,0.041962775728289596,0.04728641341658704,0.05318636779074504,0.05970793257914178,0.06689714290678253,0.07480025977318495,0.08346315985233702,0.09293062619255522,0.10324553706449165,0.11444795229939288,0.12657409899622632,0.13965526146134058,0.15371658366834473,0.1687757963593499,0.18484188509997948,0.20191372007279756,0.21997867304301782,0.2390112516241767,0.2589717855491074,0.27980520392512864,0.30143994620990183,0.3237870526545518,0.3467394819796493,0.37017170482990785,0.39393962085460404,0.41788084486179533,0.44181540320822765,0.46554687527431005,0.4888640064594022,0.5115428086194821,0.5333491513507793,0.5540418331946557,0.5733761060047884,0.5911076087927561,0.6069966498752534,0.6208127587069763,0.632339412101419,0.6413788243809199,0.6477566781504621,0.6513266626448444,0.6519746806985974,0.6496225839862224,0.644231299800385,0.6358032216250712,0.6243837502584975,0.6100618921414442,0.5929698464861469,0.5732815421433302,0.5512101179913549,0.5270043758418004,0.5009442710845029,0.47333554204536255,0.4445036127185401,0.41478693356799634,0.3845299499518481,0.35407590604635925,0.32375970281613736,0.29390103079203617,0.2647979917557185,0.23672140788927665,0.20990999297273746,0.18456652868466658,0.16085515127505262,0.13889981148393243,0.11878392549898928,0.10055118908356901,0.08420748293094286,0.06972375692322179,0.057039746229427576,0.046068344712515835,0.036700442187451644,0.028810022476123045,0.022259319222419797,0.016903835816128185,0.012597053768868988,0.009194679266956277,0.0065583087873514224,0.004558429713573472,0.003076708776378254,0.0020075577845129642,0.001259000517238674,0.0007528950554189143,0.0004245907888748338,0.000222117816126585,0.00010501786584834792,4.293010836165569e-05,1.4042640066732093e-05,3.511775629906766e-06,1.9376722625174847e-06,3.967581259627777e-06,7.078653362893816e-06,1.0572218391393789e-05,1.4792231773039858e-05,2.0563364225563195e-05,2.882997882104168e-05,4.046665166549877e-05,5.62242690827607e-05,7.677305961288383e-05,0.0001028048698782698,0.00013516099025708637,0.00017495811355298224,0.00022369269482855748,0.0002833121768450229,0.000356249411990225,0.00044542343091805934,0.0005542149396657797,0.0006864282397713537,0.0008462525504344082,0.001038235070909906,0.0012672758420840975,0.0015386509763260126,0.0018580666391802103,0.002231741829215795,0.0026665140293349703,0.0031699586315846896,0.0037505109877124148,0.004417579185967896,0.00518163622525961,0.006054282029134454,0.007048268467784478,0.008177483897720859,0.009456897295201288,0.01090246545187391,0.01253100955441338,0.014360069490032,0.016407745211809478,0.01869253438272475,0.021233174336283064,0.024048494297911956,0.02715728105087192,0.030578158114195973,0.03432947537042572,0.038429203275880446,0.04289482360618151,0.047743207368268675,0.05299047019258889,0.058651796250978175,0.06474122347084534,0.07127138538519535,0.07825320814520755,0.08569556474952429,0.09360489210965618,0.10198477987619252,0.11083554273017071,0.12015378988773377,0.12993200673611238,0.1401581637585625,0.15081536724141692,0.16188156478995275,0.1733293165756537,0.18512564070342913,0.19723193835263073,0.20960400163825543,0.22219210466381567,0.23494117615965443,0.24779105053074735,0.260676793126167,0.27352909507653156,0.28627473305657947,0.29883708970290107,0.31113673100281736,0.3230920376072085,0.33461988754410316,0.34563638807749897,0.356057654353227,0.3658006319293943,0.37478395927868763,0.3829288648981748,0.3901600918393913,0.3964068403861999,0.4016037173975543,0.40569167865093425,0.4086189485279846,0.4103418997265636,0.41082587449383595,0.4100459282562835,0.40798747654403583,0.4046468268018661,0.40003157804410233,0.39416087330854804,0.3870654924291259,0.37878777568966054,0.36938137233742063,0.3589108116117401,0.34745089776516663,0.33508593441048123,0.321908787313143,0.30801979837186394,0.29352556690919124,0.27853761745995287,0.2631709759402653,0.24754267835517985,0.23177023801832672,0.2159700985776365,0.2002561009380311,0.1847379924191035,0.16952000616273125,0.15469953789662996,0.14036594565577762,0.12659949596630904,0.113470477316378,0.10103849850347711,0.08935198569955055,0.07844788787527068,0.06835159565277421,0.05907707381080095,0.050627202664071676,0.042994318511807676,0.036160938442388615,0.030100650143545377,0.02477914315357268,0.02015535434827159,0.016182697529931057,0.012810344891161505,0.009984526967508723,0.007649817539688249,0.005750370836911562,0.004231080328065077,0.0030386313291135038,0.0021224235246229094,0.0014353441811709809,0.0009343781665772535,0.0005810466952189898,0.0003416727841478435,0.00018747749696002038,9.45169328064741e-05,4.3475347689757864e-05,1.9334546769597963e-05,1.0943554455336461e-05,1.0515380912803854e-05,1.3079328877716362e-05,1.5917643492975638e-05,1.801437725404811e-05,1.9542159758420645e-05,2.1409227288265216e-05,2.488473950766327e-05,3.131530328908595e-05,4.193999622665718e-05,5.780532815814351e-05,7.977581114364323e-05,0.00010863044330856245,0.00014523075182603068,0.00019074235473351875,0.0002468895101156013,0.0003162209790219106,0.0004023658120632394,0.000510259369249869,0.000646322898464703,0.0008185841417843752,0.0010367314416920095,0.0013120993447332707,0.0016575893634691056,0.0020875349485844604,0.0026175244330872327,0.0032641993608949708,0.004045047882123879,0.0049782135507632115,0.006082338767211869,0.00737645926082209,0.008879961529283501,0.010612609295664878,0.012594638183522007,0.014846910419402476,0.017391113996048757,0.020249983950579236,0.023447517807122845,0.027009153331787408,0.03096187498732296,0.035334216163136166,0.04015612753919201,0.045458687781848375,0.051273640934834934,0.05763275494019507,0.06456700711394524,0.07210561438591691,0.08027493787994404,0.0890973021117955,0.09858977789903473,0.10876298427969007,0.11961996774631048,0.13115521654069395,0.14335386348450332,0.15619112296654564,0.16963199665862821,0.18363126892690623,0.19813379759420557,0.21307508969692207,0.22838213626059706,0.2439744659916027,0.25976536617376167,0.27566321083778117,0.29157283208106194,0.30739687061589394,0.323037046256885,0.33839529783448064,0.35337475433405113,0.36788051402376104,0.3818202248463543,0.39510447616987987,0.40764702783527074,0.41936491607355897,0.4301784862111643,0.4400114082933454,0.44879073329398317,0.4564470442570001,0.46291474871410176,0.4681325465900723,0.4720440924089848,0.47459885307879085,0.47575314416065845,0.4754713096986413,0.47372699474258084,0.4705044468552828,0.46579977414089974,0.45962208335209537,0.451994422761744,0.4429544606805659,0.43255484135488825,0.4208631747455615,0.4079616343541072,0.39394615661796145,0.3789252551390556,0.3630184818379856,0.34635458383960877,0.3290694184829528,0.3113036985540124,0.29320064521451317,0.2749036270188083,0.25655386007172315,0.23828823726913284,0.22023734440505782,0.2025237086172724,0.18526031116029948,0.16854938282930962,0.1524814874282629,0.13713488725784276,0.12257517527839445,0.10885515173954788,0.09601491878386194,0.08408216472111349,0.07307261002809225,0.06299058919633634,0.05382974576732023,0.04557382166220973,0.03819752565209869,0.03166746902007668,0.025943158751745646,0.020978039716727837,0.01672057719289001,0.013115369819339678,0.01010428086788847,0.007627572930922953,0.005625028145063609,0.0040370333402996094,0.0028056074421632373,0.0018753474193579484,0.0011942693267899774,0.0007145226916957445,0.0003929596451269678,0.0001915446979103955,7.759666521864713e-05,2.3860625217440735e-05,8.414554965625371e-06,1.442198732232843e-05,2.9748245001240084e-05,4.6463137904368696e-05,6.025713001666895e-05,6.980065484342302e-05,7.607735060607209e-05,8.172147541832392e-05,9.038773264408978e-05,0.00010617836736911556,0.00013314794376597576,0.00017490099241243242,0.00023429206847211758,0.0003132320326148209,0.0004125988839395814,0.000532246525793001,0.000671100664062011,0.0008273277909380942,0.0009985609933255467,0.0011821651731983187,0.0013755241431081047,0.0015763328752420277,0.0017828798056878977,0.0019943063657174784,0.0022108336506728456,0.0024339491611082916,0.0026665496819774535,0.002913039439202349,0.0031793855432968826,0.0034731352741161126,0.0038034018807831206,0.004180827192111266
1.0,0.9970043819643968,0.988069912933806,0.9733522685783805,0.9531060330351457,0.9276775811764457,0.8974954947596008,0.8630588717980777,0.8249239616110005,0.7836896112347514,0.7399820401462835,0.6944394686542481,0.6476971111578606,0.6003730101968255,0.5530551332901366,0.5062900853151355,0.46057370857716584,0.416343755122895,0.3739747257478363,0.3337748819095422,0.29598535439468143,0.26078119955552975,0.22827419297132592,0.19851710342745937,0.17150915820027318,0.14720239398811066,0.125508585838757,0.10630645778642897,0.08944890175707856,0.074769963346661,0.06209139179667485,0.051228594280203515,0.04199587894180959,0.03421091468917857,0.027698376514808144,0.022292781528803624,0.01784055174359173,0.014201364253302023,0.011248867512054818,0.008870854045263669,0.0069689855647520295,0.00545816679826009,0.00426566026079358,0.0033300266631899073,0.002599965671908723,0.0020331202654006357,0.0015948958491497224,0.0012573333397311811,0.00099806420460141,0.0007993653867982716,0.0006473234344439727,0.0005311101330053511,0.00044236651961370853,0.00037468826057246045,0.0003232028402626916,0.00028422764031304083,0.00025499755775912857,0.00023345109315901948,0.00021806462091939903,0.0002077256458882937,0.00020163709568945414,0.0001992459748722147,0.0002001909262522964,0.0002042643493067977,0.00021138568396623586,0.00022158327024784653,0.000234982844690704,0.00025180124815351885,0.0002723443162041084,0.0002970082247606172,0.00032628379064126705,0.00036076339751436626,0.00040115034734135676,0.00044827053718320326,0.0005030864393843587,0.0005667134251526955,0.0006404385208922241,0.0007257417253820336,0.0008243200452108108,0.0009381144264950321,0.0010693397732723844,0.001220518247402491,0.0013945160415045307,0.0015945838054116255,0.0018244008875441275,0.002088123524866452,0.0023904370776617377,0.002736612356790036,0.0031325660295624686,0.0035849250137262338,0.004101094674958689,0.0046893305292585955,0.005358813015273112,0.006119724740640706,0.006983329418884003,0.007962051497691832,0.009069555234586607,0.01032082170168496,0.01173222189809809,0.013321583818117981,0.015108250968584657,0.017113129454133437,0.019358720360531996,0.021869133772219457,0.02467008037093185,0.02778883619095074,0.03125417576880874,0.035096268639862954,0.039346533922549776,0.04403744761776184,0.049202297262572366,0.054874878743574856,0.06108913042589117,0.06787870032057501,0.07527644282599355,0.08331384266615002,0.09202036503501736,0.10142273265943388,0.11154413252388946,0.12240335735852362,0.1340138896632721,0.1463829389974472,0.1595104464583795,0.1733880736386347,0.18799819680130037,0.20331293043771267,0.21929320764130017,0.2358879476946855,0.2530333437575677,0.2706523053804873,0.2886540915679635,0.30693417008828466,0.32537433750093436,0.34384313179105674,0.362196565439739,0.38027920113868247,0.3979255851523458,0.41496204457966135,0.43120884458554,0.4464826902557786,0.4605995453584464,0.47337772733607153,0.48464122474990295,0.4942231706636098,0.5019693936539809,0.5077419578680493,0.5114225954115608,0.5129159289310985,0.5121523800621505,0.5090906608875551,0.5037197509910792,0.4960602722508625,0.48616518716932455,0.47411976405645156,0.4600407733412628,0.4440749030511204,0.4263964072481238,0.4072040279644699,0.38671725782778676,0.36517203593266895,0.3428159923986934,0.31990337630721877,0.296689816290584,0.273427072094791,0.2503579383207371,0.2277114579209938,0.20569859285519107,0.18450848288526603,0.16430540144951597,0.14522649082638608,0.12738032858523896,0.11084634502785447,0.09567507848787848,0.08188922355859714,0.06948539810056872,0.0584365296435128,0.048694741727528267,0.04019460672425832,0.032856624293609346,0.026590784045875206,0.02130007698908847,0.016883832377051163,0.013240773738276842,0.01027170899870624,0.00788179336410071,0.005982328557480366,0.004492086667490462,0.003338169900959354,0.0024564377686070284,0.0017915497336781494,0.0012966834813919526,0.0009329964077712667,0.0006689006910521038,0.00047922071450803307,0.0003442962367838548,0.000249086339386914,0.00018231873778541132,0.00013571749408599671,0.00010333046413462117,8.09668052017182e-05,6.574526519487272e-05,5.57462793797199e-05,4.9755407377152215e-05,4.708242289163254e-05,4.7439288129649443e-05,5.0860999631549274e-05,5.765545172687972e-05,6.837152486618738e-05,8.377804870189339e-05,0.00010484963010929421,0.00013275817173674979,0.00016887094930428611,0.0002147572119354303,0.0002722054035207058,0.00034325238580834816,0.0004302246902573955,0.0005357901200885514,0.0006630162812948409,0.0008154311463270382,0.0009970798037771348,0.0012125713005605256,0.0014671100203012886,0.0017665073365559691,0.0021171712033996376,0.002526073683650769,0.0030006988911109307,0.0035489761344745965,0.0041792049019778255,0.00489997946541438,0.005720121131239631,0.006648625442001321,0.007694629957782608,0.008867405756881401,0.010176372716203636,0.011631135267793314,0.013241532025857306,0.015017689794859755,0.01697007033231669,0.019109497116174552,0.021447149431632638,0.02399451241076013,0.02676327417521285,0.029765164775477325,0.033011735913935664,0.03651408512935339,0.04028253280599954,0.0443262646402879,0.04865295566817493,0.05326839430745074,0.058176125873421976,0.0633771345713329,0.06886958106612842,0.07464860951591157,0.08070623367818772,0.08703130669670131,0.09360957385129612,0.10042380232972878,0.10745397737430232,0.11467755033739142,0.12206972154188178,0.1296037395789455,0.13725119886556397,0.1449823188882079,0.152766191424221,0.16057098590765373,0.16836410766533894,0.17611230861822957,0.1837817548339062,0.19133805965495254,0.19874629468713484,0.20597099345160724,0.2129761638152215,0.2197253253375476,0.226181586436549,0.23230777389389262,0.23806662389228436,0.24342103975881002,0.24833441717670743,0.25277103313487903,0.25669649061250227,0.2600782072178178,0.2628859329399508,0.265092279993948,0.2666732465371677,0.2676087158346971,0.267882913211085,0.267484804745364,0.26640842399967923,0.2646531159398668,0.26222369041279703,0.2591304808917604,0.2553893075003813,0.2510213464130888,0.24605291047284264,0.2405151481679372,0.23444366991126794,0.2278781118469704,0.22086164818432863,0.21344046336910372,0.2056631953111204,0.19758036047086527,0.18924377094959194,0.18070595290944924,0.17201957474645707,0.16323689251436013,0.1544092191998221,0.1455864236125773,0.13681646389606988,0.1281449599874145,0.11961480875218639,0.1112658449716838,0.10313455084505085,0.09525381616090264,0.08765275076894555,0.08035655042152248,0.07338641644402807,0.06675952902513652,0.060489073194298575,0.054584315784537915,0.049050730880140406,0.04389017044446127,0.03910107604035072,0.03467872682482753,0.030615518351429682,0.026901266177547352,0.02352352787610539,0.020467936812422833,0.01771854098280714,0.015258140329141927,0.013068616243228554,0.01113124744788162,0.009427007073005941,0.007936836511405853,0.006641892512290982,0.005523764917169665,0.004564663427004612,0.0037475727738881925,0.003056376618537202,0.0024759513726249557,0.0019922319226057953,0.0015922518852311252,0.0012641615373629699,0.0009972269244874145,0.0007818138621757772,0.0006093606089159158,0.00047234292058974864,0.0003642350155826861,0.00027946970819823277,0.00021340063202901656,0.00016226909928059006,0.0001231777494675391,9.407274964324218e-05,7.373593046510572e-05,6.1787882719581e-05,5.870269451256306e-05,6.58346699736329e-05,8.545701988272927e-05,0.00012081213320791056,0.00017617260543808993,0.0002569116967821482,0.0003695813091861609,0.0005219949041492015,0.0007233120451210857,0.0009841204658201,0.001316510782302615,0.0017341382406639652,0.0022522652952676444,0.002887778424089043,0.003659172489831292,0.004586496223943421,0.005691253107275797,0.006996253084482177,0.008525412186820357,0.010303499219239683,0.012355831120025817,0.014707921309240549,0.01738508814998023,0.02041203336514734,0.023812402670994888,0.02760834278892838,0.0318200701712155,0.036465467046407705,0.04155971962775917,0.047115011471317116,0.053140282039367444,0.05964105663009864,0.06661934917882056,0.07407363431043867,0.08199887979127526,0.09038662560660865,0.09922509171712401,0.10849929354995408,0.11819114283644722,0.12827951181146904,0.1387402412099946,0.14954607696042435,0.16066652683935623,0.17206763630709887,0.1837116918114758,0.19555686941328526,0.20755685592991638,0.21966047813829265,0.2318113821508475,0.24394780916960362,0.2560025148518858,0.26790287708984156,0.2795712309496178,0.2909254599336133,0.3018798599963556,0.312346277505687,0.3222355054787985,0.3314589050069765,0.3399302020004084,0.34756739445588114,0.3542946935391627,0.36004441389540387,0.3647587255356261,0.3683911818721882,0.3709079461115344,0.3722886509981104,0.37252684420191895,0.371629992469224,0.36961904074371704,0.3665275463439654,0.3624004313849388,0.35729241740397377,0.35126622317186823,0.34439061875273,0.33673843516609203,0.32838462904408816,0.3194044954446839,0.3098721099021091,0.29985906370663445,0.2894335355031461,0.2786597190463507,0.2675976029762088,0.2563030754476432,0.24482830594849408,0.23322234005471046,0.22153183128710507,0.20980182835748323,0.19807653620597404,0.18639997517867676,0.1748164738970927,0.1633709468806208,0.15210892656185485,0.14107633955054993,0.13031903734493108,0.11988211068192595,0.10980903302899486,0.10014069125684806,0.09091436951586043,0.08216275535195286,0.07391303510257378,0.06618613894077699,0.05899618524513423,0.052350160190753496,0.046247852693257055,0.040682048297518085,0.03563896949022371,0.031098935342605775,0.027037201300248156,0.023424931042754917,0.020230247077447458,0.017419305259001722,0.014957340608210712,0.012809637248502178,0.010942383387753059,0.00932338229188764,0.007922601286172594,0.006712552123159859,0.0056685067642142425,0.0047685620312772495,0.003993574144264838,0.0033269894953318864,0.0027546009470407196,0.00226425949299875,0.0018455694787559548,0.001489592087013275,0.0011885768933127048,0.0009357355114761166,0.0007250652088493381,0.0005512243955786654,0.0004094565369779184,0.00029555467265665055,0.00020585561099257352,0.000137251144194395,8.720331948431281e-05,5.3751816571215506e-05,3.550363622695297e-05,3.159834157851899e-05,4.164570640753807e-05,6.563648490364144e-05,0.00010383079986908316,0.00015663205244590206,0.00022445703220822584,0.000307614857112062,0.0004062083710433032,0.0005200716159535582,0.0006487559880362438,0.000791575757886071
1.0,0.9970041825249191,0.9880667486661957,0.9733364729326716,0.9530570842440605,0.9275610685642283,0.8972612778886953,0.8626406177191847,0.8242401447305866,0.7826459533478809,0.7384752627434208,0.6923621332769724,0.644943243206302,0.5968441428162399,0.5486663747983818,0.5009758081935027,0.4542924804265662,0.4090821802795276,0.36574993672684375,0.32463550725477053,0.28601088750749126,0.2500797946898712,0.21697901275501927,0.18678143035963438,0.15950055483047448,0.13509624843183923,0.11348140801929164,0.09452929612926415,0.07808123056734761,0.06395434998521224,0.05194919367789942,0.04185686339486462,0.03346557153520978,0.02656642167267874,0.020958311802293995,0.016451895886007366,0.012872583162487558,0.01006259542597742,0.007882138485963022,0.00620977403506608,0.0049421012890968835,0.0039928735249527055,0.0032916829277621633,0.0027823482429076246,0.002421134225239521,0.0021749206877216794,0.00201942319798015,0.001937548426289968,0.001917946156508739,0.0019537983717721192,0.002041864880297773,0.0021817857719018123,0.0023756245141851023,0.0026276223947923442,0.002944125716939571,0.003333641815821488,0.0038069784781231335,0.004377423372153278,0.005060925085972588,0.005876244623064769,0.006845054915055224,0.007991975229778762,0.00934453644567548,0.01093308126445407,0.01279060989610506,0.014952586085175867,0.01745672025369451,0.02034274591675795,0.02365220249026638,0.02742823246062978,0.03171539409957053,0.03655948309719739,0.04200734836181338,0.04810667954957459,0.054905737388813325,0.06245299324200871,0.0707966421856805,0.07998395461854887,0.09006043528262388,0.10106876564708997,0.1130475156928891,0.12602962386677102,0.14004065877107363,0.15509689227547777,0.1712032303054247,0.18835106362247234,0.20651611547875778,0.22565637514107256,0.24571021506293161,0.26659479419239546,0.28820484997738227,0.3104119767256243,0.33306447799367866,0.3559878657775167,0.3789860598742404,0.4018433175414171,0.42432689737890306,0.44619043325747065,0.4671779653108801,0.4870285467600779,0.5054813189334324,0.5222809235189997,0.5371831019633131,0.5499603179779362,0.5604072310855823,0.5683458475309755,0.5736301799250474,0.5761502586187051,0.5758353556596856,0.5726563056427472,0.5666268359414652,0.5578038506219685,0.546286646537703,0.5322150753382898,0.515766699999546,0.4971530276195386,0.4766149303298836,0.4544173920813342,0.4308437398020668,0.4061895322459017,0.3807562882509892,0.3548452378949048,0.3287512752141665,0.3027572800790391,0.2771289600509853,0.2521103413919646,0.22792001281235388,0.20474819713985715,0.18275469604876632,0.16206772251822713,0.14278360597532222,0.12496732723468983,0.10865381536217789,0.09384991729938388,0.08053693413671786,0.0686736057559851,0.05819941840576999,0.049038107634633885,0.041101231694111756,0.034291697654571185,0.02850713351052852,0.023643013817288522,0.01959546313353287,0.01626367992536793,0.013551942778910026,0.01137117995293462,0.00964010171458931,0.00828591185563266,0.007244629704845841,0.006461066377019384,0.005888508606370491,0.005488170115017843,0.005228474013856833,0.005084230298414232,0.005035770276640284,0.005068095037016331,0.005170088201228625,0.005333834631490448,0.005554076940736748,0.005827831062655788,0.006154171252526783,0.006534184162651106,0.006971081485329144,0.007470451451367666,0.008040621525570947,0.008693098202248567,0.009443045057122129,0.010309757274144784,0.011317089788536745,0.012493796960699001,0.013873744252004858,0.015495956593016644,0.017404473851328508,0.01964799081371559,0.022279267155320387,0.025354301709313725,0.028931274684472902,0.033069271001072556,0.03782680731448701,0.04326019425643754,0.04942177363691952,0.056358077519817924,0.06410796193765418,0.07270077230145372,0.08215460008418558,0.09247469095182263,0.10365206308082478,0.11566239089330656,0.12846520388771948,0.14200344274242171,0.15620340559395277,0.17097510658640558,0.18621305676602393,0.20179746453045616,0.21759583956008519,0.2334649709208594,0.24925323731756538,0.2648031957761653,0.2799543848139983,0.29454626984244836,0.30842125251237257,0.3214276622503261,0.3334226475465169,0.344274886736983,0.3538670430574886,0.36209789649572527,0.36888409518115867,0.3741614813659336,0.377885961008097,0.38003390103354456,0.38060205393262136,0.3796070248173189,0.3770843107984681,0.37308695593806757,0.367683876542659,0.36095792072307165,0.35300373259102835,0.3439254949536832,0.33383462479781956,0.3228474932625256,0.31108323635998575,0.29866171472914216,0.2857016706256464,0.27231911869087866,0.25862599440166734,0.24472907112118025,0.2307291439995991,0.2167204672354801,0.20279042097299305,0.18901937585734088,0.17548071736927667,0.16224098874619375,0.14936011066348936,0.13689163783753097,0.12488301711554671,0.11337581809734673,0.10240591543099992,0.09200361109018852,0.08219369456417604,0.07299544833572105,0.06442261466043141,0.0564833469128022,0.049180174129062164,0.04251001046554677,0.03646424184961725,0.031028920024937078,0.02618508954469143,0.021909266262846942,0.018174076887715503,0.0149490586971501,0.01220160718311749,0.009898047881427875,0.008004797672174279,0.0064895711277707865,0.005322579710402424,0.004477666366950681,0.00393331580180619,0.0036734817387888835,0.003688176949443812,0.003973779673777162,0.0045330210455983375,0.005374631826469433,0.006512642549357531,0.007965348332975696,0.009753967301434636,0.011901038817739306,0.014428623682790766,0.01735638216432915,0.02069961638339838,0.02446737050629376,0.028660684841040937,0.03327109799212376,0.038279484580882,0.043655304822042884,0.04935632682466298,0.05532886344718385,0.06150854366996077,0.06782161470863791,0.07418674655412803,0.0805172864369606,0.08672388803849816,0.09271742023064977,0.09841204374316001,0.10372833230707731,0.10859630818227621,0.11295826099062556,0.11677122363042902,0.12000898965572056,0.12266357250659471,0.12474602775602373,0.12628658424228387,0.1273340575376346,0.1279545484678978,0.12822945905702593,0.1282528870063034,0.12812848634068572,0.12796590496699745,0.12787692854148822,0.1279714733882779,0.12835357863132763,0.12911754886329796,0.13034439351088448,0.1320986978014902,0.13442604339365882,0.13735107505778912,0.14087628425657772,0.1449815522124126,0.1496244653127392,0.15474138579795868,0.1602492318951596,0.16604789513121138,0.17202319958084716,0.17805028920388902,0.1839973159085759,0.18972929300662025,0.19511197649817424,0.20001564007175873,0.20431861849742883,0.2079105076662421,0.21069492711692558,0.21259177156146697,0.21353890063328193,0.21349323973465828,0.21243128835211803,0.21034905448898364,0.2072614539860019,0.2032012306621081,0.19821746678844443,0.19237376299633707,0.18574617212078756,0.1784209727233394,0.17049236536167012,0.16206016850801208,0.15322758195426223,0.1440990742897299,0.1347784383864149,0.12536704559604483,0.11596231635533538,0.10665641285238203,0.09753514896652626,0.08867710436021176,0.08015292371677114,0.07202477885050537,0.06434597075081104,0.057160650373721665,0.05050364081565838,0.04440034891695314,0.038866760767988305,0.03390952238792836,0.02952611335488571,0.025705126750074057,0.022426672862992606,0.019662926220507415,0.017378835309962634,0.015533011684706586,0.01407880995857599,0.01296560267850778,0.01214024454514747,0.011548709416558582,0.011137871593889188,0.010857390758310343,0.01066164836874228,0.010511673114375163,0.010376984885913789,0.010237281348520281,0.010083889113090924,0.009920903102920082,0.009765943211159785,0.009650466752565723,0.009619588335088722,0.009731375212364597,0.01005560533533336,0.010671996441102649,0.0116679367067552,0.01313576976890625,0.015169708233626235,0.01786246914626319,0.021301741281161798,0.02556660667480053,0.030724046838066593,0.036825667006384157,0.043904769299112675,0.05197389767761772,0.06102296427635756,0.07101804843807327,0.08190093724710268,0.09358945036248681,0.10597856351302924,0.11894231526413071,0.1323364518127227,0.146001735847136,0.15976781912810184,0.1734575555250917,0.1868916127655935,0.19989322793024966,0.2122929443480813,0.22393316636516133,0.23467237357169884,0.24438884731137575,0.2529837792413596,0.2603836537061159,0.26654182186828845,0.2714392148699751,0.2750841746202803,0.2775114128787769,0.2787801408724814,0.2789714415113924,0.27818498320280743,0.2765351972810979,0.27414705930860667,0.2711516273065244,0.26768149690845155,0.263866334299268,0.259828642656465,0.2556799069355294,0.2515172457417179,0.24742067841004622,0.24345109114006558,0.23964895909400957,0.23603385284137668,0.23260472853343878,0.22934097282410293,0.22620414687494161,0.2231403497571075,0.22008310102966971,0.2169566259152863,0.213679414814556,0.2101679222118663,0.2063402684413666,0.20211981121816877,0.19743846202617274,0.19223963494796592,0.18648073173458013,0.18013508613277207,0.173193311915704,0.16566402184395498,0.15757390804140659,0.1489671971407187,0.13990451521651837,0.13046121723538692,0.12072525286341726,0.11079465445629275,0.10077474351980859,0.0907751586194134,0.08090681053256313,0.07127886941784056,0.06199588409894283,0.05315512553452863,0.04484423557868159,0.0371392487371339,0.030103039360180626,0.02378423020248605,0.018216581157687255,0.013418859874264798,0.009395179485324971,0.006135773397114036,0.0036181634726709473,0.0018086664304240948,0.0006641741725528393,0.000134137283870476,0.00016267721364548635,0.0006907516804330763,0.0016582995331578157,0.0030062954764733863,0.004678651458034049,0.006623909783281092,0.008796682778921098,0.011158804641306017,0.013680172532658774,0.01633926557708789,0.019123341725958993,0.022028323106859565,0.02505839008713779,0.02822531257569317,0.03154755382751946,0.03504918705140528,0.03875866837694972,0.0427075112150383,0.04692890682256304,0.05145633410117095,0.05632219852277546,0.06155653582898427,0.06718581107744862,0.07323183800285962,0.07971083782381724,0.08663265084619606,0.09400010874966686,0.10180857051815702,0.11004562076023357,0.11869092577779633,0.12771624023740172,0.13708555567290492,0.14675538123741377,0.1566751470109349,0.1667877205983086,0.17703002852886252,0.1873337748845022,0.1976262504246619,0.2078312260401076,0.21786992448025694,0.22766206382010964
1.0,0.9970041825249188,0.9880667486661955,0.9733364729326716,0.9530570842440601,0.9275610685642276,0.8972612778886955,0.8626406177191847,0.824240144730587,0.7826459533478809,0.7384752627434206,0.692362133276972,0.6449432432063021,0.5968441428162404,0.5486663747983818,0.500975808193502,0.4542924804265658,0.4090821802795272,0.36574993672684336,0.32463550725477053,0.28601088750749126,0.2500797946898707,0.21697901275501835,0.18678143035963393,0.1595005548304744,0.13509624843183862,0.11348140801929046,0.09452929612926346,0.07808123056734652,0.06395434998521142,0.05194919367789913,0.04185686339486294,0.033465571535209196,0.026566421672679183,0.020958311802293787,0.016451895886007196,0.012872583162487903,0.010062595425977542,0.007882138485963298,0.006209774035066639,0.004942101289097753,0.003992873524955497,0.003291682927764732,0.0027823482429087196,0.0024211342252410083,0.002174920687722662,0.0020194231979810866,0.0019375484262901801,0.0019179461565089124,0.001953798371769389,0.0020418648802963727,0.002181785771901109,0.0023756245141859375,0.002627622394795903,0.0029441257169475175,0.0033336418158361335,0.0038069784781476898,0.004377423372192097,0.005060925086031547,0.005876244623151554,0.006845054915179708,0.007991975229953293,0.009344536445914917,0.010933081264775657,0.012790609896527385,0.014952586085717352,0.01745672025437028,0.020342745917575174,0.023652202491216436,0.02742823246167804,0.031715394100640476,0.03655948309814906,0.04200734836241537,0.048106679549466895,0.054905737387456015,0.06245299323862444,0.07079664217917431,0.07998395460741345,0.09006043526482671,0.10106876561992799,0.11304751565283386,0.12602962380928007,0.1400406586903682,0.1550968921643071,0.1712032301547903,0.188351063421344,0.20651611521374771,0.22565637479610662,0.24571021461893,0.2665947936269246,0.28820484926434375,0.3104119758349891,0.33306447689123364,0.3559878644247416,0.37898605822824694,0.40184331555501496,0.42432689500085574,0.446190430432967,0.4671779619821581,0.48702854286737024,0.5054813144161895,0.5222809183175359,0.5371830960206614,0.549960311242181,0.560407223512561,0.5683458390873714,0.5736301705918595,0.5761502483950663,0.5758353445669648,0.5726562937288794,0.5666268232853884,0.5578038373380566,0.5462866327800419,0.5322150613045931,0.5157666859345374,0.497153013817555,0.47661491713644766,0.4544173798934678,0.43084372906705776,0.406189523458302,0.3807562819476301,0.35484523464767365,0.3287512756205143,0.3027572847500652,0.2771289695971422,0.2521103564064924,0.22792003385266968,0.20474822470722714,0.18275473056674466,0.16206776431043804,0.1427836552433013,0.12496738403661699,0.10865387959338227,0.0938499886756123,0.08053701218112429,0.06867368979081585,0.058199507549622005,0.0490382008060445,0.041101327622039815,0.03429179489609363,0.028507230475789038,0.0236431088013607,0.019595554354527527,0.01626376556768551,0.013552021040184792,0.011371249092831992,0.009640160103323078,0.00828595801985478,0.007244662368429281,0.006461084494315532,0.005888511385661639,0.005488157030360662,0.005228444803983896,0.0050841849522052385,0.005035709005632459,0.005068018236571292,0.005169996403264322,0.005333728453069077,0.005553957034214116,0.005827698074457796,0.0061540257988589855,0.0065340268314329425,0.006970912874303625,0.007470272252581298,0.008040432666053558,0.008692901049810006,0.009442841698515933,0.010309550870439617,0.011316885009375676,0.012493600495201072,0.013873565389454655,0.015495807861290367,0.017404371695376616,0.019647956290553676,0.02227932661612264,0.02535448743362743,0.02893162542660423,0.033069832404651084,0.037827632148451834,0.04326134242453049,0.04942331191353115,0.05636007896795715,0.06411050497016137,0.07270393935438296,0.08215847588167595,0.09247936035459907,0.10365760852556855,0.11566888944711848,0.12847272396042633,0.14201204051877542,0.15621312126738088,0.17098596049488246,0.1862250455481085,0.20181055743467347,0.2176099750526055,0.23348005374421377,0.24926913615555393,0.26481974167766054,0.27997137051876314,0.29456345013685165,0.3084383457206332,0.3214443529387053,0.33343859048306934,0.3442897121106838,0.3538803629165906,0.3621093123192426,0.36889320644996815,0.37416789495323366,0.3778893011647841,0.38003381970424616,0.3805982411047962,0.37959921858072776,0.37707230677718284,0.3730706157533346,0.36766313497350983,0.36093279125309863,0.35297431106443533,0.34389196111111686,0.3337972415216881,0.3228066034309738,0.3110392572864442,0.29861513024781144,0.28565302096957784,0.27226898839517044,0.2585749985463276,0.2446778403028994,0.23067830848560777,0.21667064080272863,0.20274218496918106,0.18897326403469128,0.17543720203572322,0.16220046875096805,0.14932290168502338,0.13685796537193576,0.12485301247556876,0.11334951762720971,0.102383263025499,0.0919844639808938,0.08217783220648953,0.07298258410275003,0.0644124099287589,0.05647542701624778,0.049174145564674004,0.04250547866575933,0.036460828789412605,0.031026280916266975,0.026182927883635392,0.0219073465391195,0.018172234340258445,0.014947205601788287,0.012199735285614695,0.009896226736940034,0.008003168815297603,0.006488338169300021,0.005321994631141438,0.004478012448151946,0.003934887788965047,0.0036765639737265593,0.00369302031862633,0.003980578303267616,0.004541889720697157,0.0053855851240858146,0.006525576642108152,0.00798002635616112,0.009770009069263945,0.011917915536900628,0.014445658144596763,0.017372754707372005,0.020714376714103887,0.0244794552528715,0.028668940505365843,0.03327430876233976,0.03827640428295528,0.04364469212834603,0.04933698270818904,0.05529966977609401,0.06146850178228279,0.06776988279281189,0.07412267468775018,0.08044044820184662,0.08663410773170567,0.09261479482367106,0.09829695889912693,0.10360147194164643,0.10845865724061642,0.11281110130280828,0.11661612289347091,0.11984778376547739,0.12249834162095882,0.12457906660756077,0.12612036733038345,0.12717119991541415,0.12779776289733674,0.12808151033830423,0.12811654429666508,0.12800647426788858,0.1278608543173416,0.1277913272676911,0.127907618642298,0.1283135304887139,0.12910308636996531,0.1303569736566582,0.1321394180077644,0.1344956080954208,0.1374497669632855,0.14100394087736134,0.14513754826884068,0.14980770162974094,0.1549502853067806,0.16048174334200993,0.1663015050563656,0.17229495306541878,0.17833681978060903,0.18429488489361567,0.1900338383296652,0.19541917088792282,0.20032095819667065,0.20461741237253617,0.20819808932445982,0.21096665721863594,0.21284315229218725,0.21376567093099644,0.21369147061184193,0.21259747584896976,0.2104802076299279,0.20735517502554024,0.2032557849110877,0.19823183941714154,0.1923477004218802,0.18568020590458678,0.17831642432611278,0.1703513306201676,0.161885481295731,0.15302275714969873,0.14386823087768505,0.13452620423476053,0.12509844615371726,0.11568265017764501,0.1063711174471827,0.0972496609411643,0.08839671820865883,0.07988265379751339,0.07176922915182155,0.06410921691129354,0.056946138118732635,0.05031410448944554,0.044237753147400624,0.0387322675159506,0.03380348473249666,0.029448096382444975,0.02565395488589926,0.022400501951272387,0.019659337663954855,0.017394948667118677,0.015565611332171306,0.014124480793787121,0.013020869397774526,0.012201708805651228,0.011613179195707793,0.011202477301073446,0.010919683129009837,0.010719673865244776,0.010564023447340195,0.010422818323911273,0.010276314657830837,0.010116360220547987,0.009947505849096495,0.009787736806156458,0.009668763708556797,0.009635825677488313,0.00974697461846038,0.01007182847591586,0.010689802175828177,0.011687846886888611,0.013157750221968656,0.015193071045451745,0.017885801631072045,0.021322866064956068,0.025582576147664786,0.03073117390184149,0.036819592607976015,0.04388056575369505,0.051926205310192486,0.06094615750456997,0.07090642614147277,0.08174893117083598,0.09339184443223647,0.10573071632921531,0.11864037772279655,0.13197757178207709,0.14558424211431525,0.15929137740973473,0.1729232901857544,0.18630218897683432,0.19925289028797177,0.2116075093978726,0.22320996800894485,0.23392016188776335,0.24361764285509668,0.2522046863503859,0.25960863765955683,0.2657834558991527,0.27071040396764506,0.2743978637549293,0.27688028771688955,0.27821632922284956,0.2784862236476016,0.27778851886389344,0.27623627657787175,0.27395288398792206,0.271067627884098,0.26771119011100636,0.2640112240998258,0.26008816698304793,0.25605143092333404,0.2519961012181997,0.24800024818377298,0.24412293563465107,0.240402981949189,0.23685850130951058,0.23348722384061293,0.23026756514419952,0.227160389181442,0.22411138456581486,0.22105395391806695,0.21791249969112203,0.2146059782970132,0.2110515877731588,0.20716845272572268,0.20288117380148957,0.19812311719759054,0.19283933228076233,0.18698900166645618,0.18054734739391995,0.17350693832722536,0.16587836675856257,0.15769028551096517,0.1489888197667348,0.13983638956255262,0.13030999864285878,0.12049906249800897,0.1105028624002175,0.10042772268970844,0.09038401520100042,0.08048309744786485,0.07083429004422469,0.061541994005558265,0.052703040356576455,0.04440435328327967,0.03672099441952399,0.029714640328581118,0.02343252845392096,0.017906889416883176,0.013154866175899156,0.009178903851151419,0.0059675785302233655,0.0034968196095467416,0.001731468615601007,0.0006271083170603258,0.00013208950964191632,0.0001896792471899437,0.0007402535157308874,0.0017234593079275052,0.003080275562767331,0.00475490921247017,0.006696471275815509,0.008860388147829057,0.011209514514105571,0.01371492619716517,0.016356383253186453,0.01912246532745642,0.022010392226490698,0.025025552503323445,0.028180771271017566,0.03149535522100873,0.03499395776939626,0.03870531030999723,0.04266086672451855,0.04689340767285062,0.051435648917330476,0.05631889424274161,0.06157176868705482,0.06721906209959458,0.07328070681582569,0.07977090680645726,0.08669742933537233,0.0940610642298163,0.10185525056987352,0.11006586613251894,0.11867117140779147,0.1276418975051035,0.1369414657842037,0.14652632651124262,0.15634640413234502,0.16634563770149152,0.17646260638780223,0.186631231587269,0.19678154873728843,0.20684054324957832,0.21673304583382702,0.22638268271573253
0.0,0.005997928171990985,0.02396686966248816,0.05383243702927197,0.09547112210197056,0.1487109980977156,0.21333269416734602,0.28907063407917155,0.37561452855105415,0.47261110867147194,0.579666085930299,0.6963463226319344,0.8221821949062545,0.9566701291827658,1.0992752918635036,1.2494344110303564,1.406558708359272,1.570036918990167,1.7392383769172015,1.9135161435158001,2.092210157103738,2.2746503819341104,2.460159935725632,2.648058175735656,2.837663724456442,3.0282974172465735,3.2192851555767983,3.409960651051074,3.599668046937172,3.7877644055838866,3.973622051790863,4.156630763909892,4.336199806171084,4.511759797422629,4.682764413129137,4.848691919072083,5.009046536719971,5.163359641670549,5.31119079789912,5.452128631765105,5.585791550824151,5.711828313458162,5.829918456165997,5.939772586050386,6.041132546590456,6.133771465206045,6.217493691401305,6.2921346344265565,6.3575605094236955,6.413668000929252,6.460383852409768,6.497664390202974,6.525494989849361,6.543889492328601,6.552889577179267,6.552564098884998,6.543008392273161,6.524343551997905,6.4967156904865275,6.46029517802163,6.415275867926117,6.361874309122397,6.300328947660826,6.230899318165321,6.153865225533481,6.069525916663071,5.978199241462201,5.880220801943683,5.775943087809344,5.665734596602109,5.549978936245612,5.429073907605341,5.303430564593509,5.173472249302693,5.039633599690279,4.902359527446464,4.762104163860352,4.6193297717496336,4.474505621835359,4.328106832320739,4.1806131708664,4.032507818638884,3.884276096637995,3.736404155075246,3.5893776271728433,3.4436802493727967,3.2997924505806884,3.158189913710168,3.0193421134337552,2.883710834674492,2.7517486769826793,2.623897550523745,2.50058716994904,2.382233552922764,2.2692375305276236,2.1619832771622756,2.0608368678681535,1.9661448712763505,1.8782329865416443,1.79740473272625,1.7239401991073573,1.6580948648074254,1.600098495983993,1.5501541285653602,1.508437144182057,1.475094446522836,1.4502437448416168,1.4339729507627315,1.4263396938811894,1.4273709609388594,1.437062862583837,1.4553805308963281,1.4822581499994059,1.5175991211758943,1.5612763629928919,1.6131327460034923,1.67298166066083,1.7406077161529623,1.8157675669583528,1.8981908630405377,1.9875813187563067,2.083617894753324,2.1859560863886474,2.294229311516588,2.408050389879431,2.527013105793201,2.650693845357857,2.7786532990404385,2.910438220183403,3.045583229780196,3.1836126577362673,3.3240424107955846,3.4663818573584293,3.610135719543119,3.754805963048474,3.8998936756508433,4.04490092551372,4.189332590893594,4.332698153285565,4.474513446559685,4.614302355185885,4.7515984552242925,4.885946592360427,5.016904391883191,5.144043696130103,5.266951925550565,5.385233360157244,5.498510338740315,5.606424373803344,5.7086371807364555,5.804831620267455,5.894712553719498,5.978007611051613,6.054467872062215,6.1238684614940375,6.18600905909009,6.24071432591367,6.287834248462012,6.327244402273111,6.358846136851525,6.382566683823089,6.398359190274458,6.406202679244951,6.406101939318626,6.398087345220304,6.3822146112536435,6.358564479338023,6.327242343310186,6.288377811060082,6.2421242059739575,6.188658009066809,6.128178243104945,6.060905799952009,5.9870827123225165,5.906971371098772,5.820853689362865,5.729030214317504,5.631819188318979,5.529555560323697,5.4225899491563405,5.31128756014245,5.1960270568098235,5.077199389549904,4.955206583339701,4.830460486854163,4.703381485544693,4.5743971815181474,4.443941043317997,4.312451028981188,4.1803681860162705,4.048135232215938,3.9161951214760355,3.78498959903889,3.6549577508074442,3.5265345515842554,3.400149417272458,3.276224766231114,3.1551745951023324,3.037403074519668,2.9233031701653505,2.8132552946658533,2.7076259958012616,2.606766686452893,2.511012421626387,2.420680727764402,2.3360704894054427,2.257460898054487,2.1851104679088906,2.1192561228316373,2.0601123586854126,2.0078704848379525,1.9626979483238693,1.9247377438035043,1.8941079120977453,1.8709011297014393,1.855184391290199,1.8469987868371613,1.8463593745509255,1.8532551504345909,1.8676491148509893,1.889478436061736,1.9186547102902045,1.9550643174411342,1.9985688711944318,2.049005761778757,2.106188789322628,2.169908885278532,2.239934919019806,2.3160145863222916,2.3978753760642104,2.4852256111099447,2.5777555589880814,2.675138607633058,2.7770325011350536,2.8830806301367016,2.9929133712301663,3.1061494694466374,3.2223974576953043,3.341257106802919,3.462320899631261,3.5851755226109607,3.709403367928986,3.8345840395464243,3.9602958562053505,4.086117344610851,4.2116287160484145,4.3364133198193215,4.460059067048387,4.582159818639462,4.70231673142481,4.820139556873151,4.935247887087002,5.047272343230038,5.1558557019769005,5.260653956067262,5.361337305568731,5.457591077004272,5.549116568073412,5.635631816286663,5.716872290432407,5.792591504398016,5.862561553464917,5.92657357378309,5.984438126296581,6.035985506930524,6.0810659853546705,6.119549975101167,6.15132813822947,6.1763114280916245,6.194431074052862,6.205638512259366,6.209905266714744,6.207222785025877,6.1976022332050995,6.181074253870601,6.157688692067483,6.127514292744301,6.090638373661825,6.047166477192,5.997222004084962,5.940945831851364,5.878495919930905,5.810046903304777,5.73578967566865,5.655930962723474,5.57069288557399,5.480312513659885,5.385041406092981,5.285145139746412,5.180902821949218,5.07260658519246,4.960561060860787,4.845082828675466,4.726499838279533,4.605150799220239,4.4813845354942705,4.3555593008223354,4.2280420509145635,4.0992076691789165,3.9694381426112852,3.8391216849870835,3.708651804946273,3.5784263171228927,3.448846295109216,3.3203149657563618,3.193236545088137,3.0680150169325415,2.9450528562442226,2.8247496999888027,2.7075009693729406,2.5936964481187177,2.4837188223833566,2.377942188801162,2.276730537960224,2.180436221408136,2.089398410996099,2.0039415600069743,1.924373876059644,1.8509858162290986,1.784048615161268,1.7238128571865095,1.6705071035408932,1.6243365857865348,1.5854819763794814,1.5540982470661517,1.5303136253990173,1.5142286591525604,1.505915397796968,1.5054166994560751,1.5127456709462148,1.5278852475736149,1.5507879183694087,1.581375601376492,1.619539672482151,1.6651411501284226,1.718011037041582,1.7779508189164441,1.844733118783717,1.9181025045927653,1.9977764463704508,2.08344641818169,2.174779139030225,2.271417945809743,2.3729842904553493,2.479079352562338,2.5892857579402664,2.7031693928623186,2.8202813031572136,2.940159666777772,3.0623318280688068,3.186316381648826,3.3116252936150223,3.4377660476783123,3.5642438038326896,3.69056355725779,3.816232285341585,3.9407610709866643,4.063667190723547,4.184476156591656,4.302723701256928,4.417957696407576,4.5297399950993285,4.6376481894012525,4.741277275416018,4.84024121850645,4.934174412346657,5.022733026223374,5.105596235834872,5.182467333663608,5.253074715828717,5.317172743148811,5.374542474958645,5.424992275019159,5.468358289634072,5.504504798832288,5.533324442189475,5.554738321539354,5.568695983462341,5.575175285031277,5.574182146838806,5.565750197825089,5.549940316864853,5.526840076458164,5.496563094197057,5.459248297949253,5.415059110910159,5.364182562824448,5.306828333768896,5.243227736920979,5.173632646712034,5.098314378684334,5.017562527238977,4.931683767280418,4.84100062553736,4.745850227073262,4.646583022198204,4.543561498662548,4.437158883658446,4.327757839783723,4.215749158741107,4.101530456161118,3.985504870555956,3.8680797690418647,3.749665462114883,3.6306739294366954,3.51151755828901,3.3926078960922874,3.2743544181622317,3.157163311699416,3.0414362768765564,2.927569345806422,2.815951720142281,2.706964628081746,2.600980201612952,2.4983603749567385,2.39945580531635,2.3046048172430664,2.2141323721560937,2.1283490648124492,2.0475501487997834,1.972014593415028,1.9020041745859904,1.8377626027835396,1.779514691150188,1.7274655673283887,1.6817999327007487,1.6426813729467664,1.610251723969681,1.584630497346285,1.5659143694965691,1.5541767387545673,1.5494673544434197,1.5518120219142386,1.5612123872993815,1.5776458054560862,1.6010652942382806,1.6313995778353838,1.668553221461127,1.7124068591683668,1.7628175160131594,1.819619025200831,1.882622540225157,1.951617141368851,2.0263705352764774,2.106629845650196,2.1921224924624054,2.282557156437033,2.3776248249312424,2.4769999147602606,2.5803414669573224,2.687294407955598,2.7974908712253663,2.9105515730030067,3.026087235412671,3.143700050010067,3.26298517457251,3.3835322558213585,3.504926970691944,3.6267525787608377,3.748591478498653,3.8700267601353504,3.99064374810008,4.110031526224417,4.227784439170778,4.343503563861195,4.456798145029021,4.567286989391138,4.674599813334316,4.778378539419634,4.878278537427422,4.973969806085309,5.065138092038396,5.1514859430277475,5.23273369263671,5.308620374340059,5.378904562945132,5.443365141844471,5.501801994803999,5.554036621288667,5.599912674577935,5.639296422147292,5.672077127990092,5.698167356727776,5.717503199508883,5.730044421829916,5.7357745335285415,5.73470078130363,5.726854064212403,5.712288772685189,5.691082551687245,5.66333598874816,5.62917222767663,5.588736508884288,5.542195637360132,5.489737379470329,5.43156978990634,5.3679204702724626,5.299035760988902,5.225179868393442,5.146633929148161,5.063695014301356
0.0,0.005997928162661338,0.023966869066097164,0.05383243024939891,0.09547108411330181,0.14871085369631204,0.21333226485505757,0.2890695570545097,0.37561214290466,0.47260630462628617,0.5796571138115552,0.6963305591853061,0.8221558655874931,0.9566279861014193,1.0992102481582886,1.2493371335654626,1.4064171717400624,1.5698359249841927,1.7389590444135217,1.9131353751443259,2.091700089549699,2.2739778278052287,2.459285825547101,2.646937009248112,2.836243040864485,3.0265172944015415,3.217077748271172,3.4072497786489544,3.5963688404638416,3.783783024147652,3.9688554778146194,4.150966686112258,4.329516598563913,4.503926601790883,4.673641331540108,4.8381303219344325,4.996889490791338,5.149442461207894,5.295341720873054,5.434169621731886,5.565539223681657,5.6890949869199225,5.804513318385139,5.911502978427252,6.009805354419094,6.099194608468221,6.179477706716837,6.250494337927101,6.3121167291461315,6.364249366235658,6.406828626942516,6.439822333987367,6.463229235367889,6.47707841872014,6.4814286661679485,6.476367755624025,6.462011714001479,6.4385040272574745,6.406014811637016,6.364739949918119,6.314900195898918,6.256740249810465,6.190527806806046,6.116552580170363,6.035125300417184,5.946576691014146,5.851256421087649,5.749532035129025,5.641787859447251,5.52842388489751,5.409854625261104,5.286507950562169,5.158823894580938,5.027253435861587,4.892257251614218,4.754304444072824,4.613871239091994,4.471439657040685,4.327496156377786,4.1825302506663045,4.037033100195533,3.8914960798273865,3.7464093251577166,3.6022602595790536,3.4595321053403616,3.3187023822147386,3.180241397899716,3.04461073477909,2.9122617381623703,2.783634011579985,2.6591539251421885,2.5392331433593975,2.4242671791651063,2.3146339811726513,2.2106925614284636,2.1127816710915193,2.0212185315671545,1.9362976286494669,1.8582895771773316,1.7874400635826115,1.7239688735046461,1.6680690113622991,1.619905918414958,1.57961679540883,1.5473100353977096,1.5230647717520966,1.506930545732084,1.4989270973035345,1.499044282130454,1.5072421168864556,1.523450954202601,1.5475717877166766,1.5794766868182983,1.6190093598052124,1.6659858432873618,1.7201953148066786,1.7814010247912293,1.8493413431414396,1.923730914962091,2.0042619192159625,2.0906054233890288,2.1824128266327447,2.279317383289541,2.3809357982208486,2.486869884946289,2.5967082772703343,2.7100281848246324,2.8263971827869256,2.945375025956153,3.066515477363723,3.1893681416832464,3.3134802938620345,3.4383986936338053,3.563671376879028,3.688849415171898,3.813488635285406,3.937151290911714,4.0594076793872755,4.179837696783752,4.298032325328814,4.413595047748225,4.526143183764033,4.635309144635956,4.740741602286359,4.842106570196684,4.93908839389783,5.031390649492518,5.118736949238249,5.200871653779949,5.277560491147153,5.348591083117887,5.413773379996984,5.472940005258447,5.52594651185745,5.572671552327746,5.613016965043629,5.646907779243692,5.674292141587259,5.695141167145799,5.70944871782363,5.717231111257433,5.718526763266713,5.7133957669208355,5.701919411257153,5.68419964263333,5.66035847162993,5.63053732834106,5.594896368806106,5.553613735248572,5.506884772702775,5.454921204529855,5.397950269254231,5.336213821093599,5.2699673965123175,5.199479249101529,5.125029355080999,5.046908391728656,4.96541669107388,4.880863171240479,4.793564247892595,4.703842728322311,4.6120266908170615,4.5184483520589,4.423442925429446,4.3273474732267125,4.230499755932058,4.133237081802601,4.035895160194722,3.938806962150115,3.8423015918910135,3.74670317297232,3.6523297529232406,3.5594922302758087,3.4684933079200815,3.3796264767434905,3.2931750335028314,3.209411136840358,3.128594905289366,3.050973561018992,2.9767806229426745,2.9062351526603054,2.8395410565212984,2.7768864468860075,2.718443065427718,2.6643657710588275,2.6147920947851153,2.569841863493574,2.5296168943649855,2.4942007612748234,2.463658634208195,2.4380371923690816,2.417364611313943,2.4016506240875866,2.3908866559873276,2.385046032232717,2.3840842574741408,2.3879393657368135,2.396532339068486,2.409767592841359,2.427533525352229,2.44970312907118,2.476134660608808,2.5066723662059336,2.5411472592985467,2.5793779464749136,2.621171497921697,2.6663243582522265,2.714623293422953,2.765846369274171,2.819763957078939,2.876139761350241,2.934731865041692,2.9952937871821774,3.0575755479110005,3.1213247358279017,3.1862875725436046,3.2522099693118434,3.318838570644715,3.38592177986124,3.453210761594538,3.520460416388078,3.5874303226469415,3.653885641375364,3.7195979793302487,3.784346206449324,3.8479172236737305,3.9101066775781836,3.9707196185441935,4.0295710995648815,4.086486713150349,4.141303064208429,4.193868177203953,4.24404183634916,4.291695858042646,4.336714295252119,4.378993574022349,4.418442562779466,4.454982575591508,4.488547311027748,4.519082728730575,4.546546866268566,4.570909599272376,4.592152348261406,4.610267735943594,4.625259199108857,4.637140559533987,4.645935558569574,4.6516773602841965,4.654408028194844,4.654177980713204,4.651045430483201,4.645075812775358,4.636341208037859,4.624919763583177,4.610895119214194,4.594355841366839,4.575394870070274,4.5541089827040135,4.530598278168199,4.504965684683389,4.477316494004926,4.447757924379937,4.416398714098616,4.383348747002005,4.348718710812761,4.312619788660229,4.275163383683274,4.236460876120681,4.19662341184577,4.155761720875828,4.113985963993505,4.07140560526214,4.028129307904802,3.984264850751562,3.9399190622451625,3.895197768833848,3.850205754473931,3.8050467279147235,3.7598232944446517,3.714636928839154,3.669587946366887,3.6247754688782523,3.58029738321613,3.536250289449482,3.492729436730972,3.4498286449148976,3.407640210437752,3.366254795349456,3.3257612987911003,3.286246710626751,3.2477959473588527,3.210491670869578,3.174414090938815,3.1396407528780266,3.106246311988387,3.0743022968919185,3.043876864092513,3.0150345463944825,2.987835998035907,2.9623377395791897,2.9385919057393357,2.916645999419684,2.8965426552641063,2.8783194160237233,2.8620085249753453,2.847636737519358,2.835225154928504,2.824789083018411,2.816337918269018,2.8098750636468783,2.8053978760658955,2.8028976470829248,2.802359618059921,2.8037630306409804,2.807081212996272,2.8122817018809716,2.819326400151373,2.8281717689779224,2.8387690536014567,2.851064541099335,2.864999848267712,2.88051223738908,2.8975349573449565,2.915997607255625,2.9358265195856683,2.9569451594481606,2.9792745366742435,3.002733627089699,3.0272397993574507,3.052709243704837,3.079057398857023,3.106199373542463,3.134050359021584,3.162526029214124,3.191542925161931,3.221018820759557,3.2508730669120833,3.2810269115349033,3.311403793089929,3.3419296056538563,3.3725329338317707,3.4031452561606934,3.433701115987848,3.464138259153879,3.4943977381579487,3.5244239828258377,3.554164837840184,3.583571567820467,3.612598830956003,3.641204622494614,3.669350189671726,3.696999919923987,3.724121204469091,3.7506842795461424,3.776662047795842,3.8020298824181262,3.8267654168740237,3.8508483229981056,3.874260080457809,3.896983740535659,3.919003687220389,3.9403053985730883,3.96087521128596,3.980700091274169,3.999767413037257,4.018064750396506,4.035579681060074,4.052299607290401,4.068211594749858,4.083302231383426,4.097557507962874,4.1109627216684315,4.123502403823554,4.135160272628628,4.145919211463408,4.155761273048338,4.164667709474482,4.172619027833928,4.17959507090982,4.1855751221208415,4.190538033661822,4.1944623765429006,4.197326611007071,4.199109275602372,4.199789193002628,4.199345690511534,4.1977588330504805,4.195009666322397,4.191080467762721,4.185955002834974,4.179618784202768,4.172059331311716,4.163266427943215,4.153232375356633,4.141952238714933,4.129424084590218,4.115649207467492,4.100632343304734,4.084381868362858,4.066909981687198,4.048232869799906,4.028370852347246,4.007348507634076,3.985194777166675,3.9619430485121736,3.9376312159643767,3.912301718680987,3.886001556121533,3.8587822807691405,3.8306999682585445,3.801815165159556,3.7721928147730326,3.7419021613929386,3.711016633562727,3.679613706919138,3.6477747472593167,3.6155848345027666,3.583132568234106,3.5505098555222627,3.517811681706757,3.4851358648306503,3.4525827943820393,3.420255154984453,3.388257635653348,3.35669662521322,3.3256798944498724,3.295316265557177,3.2657152694290428,3.2369867913470864,3.2092407056241052,3.1825864997841338,3.1571328888926287,3.13298742069566,3.1102560722854573,3.0890428390809865,3.0694493169963675,3.051574278765936,3.0355132455019476,3.021358054677693,3.009196425853914,2.9991115255978413,2.991181533179935,2.985479208771367,2.9820714660028935,2.9810189508806673,2.982375629184018,2.9861883845918897,2.9924966298956,3.001331933753548,3.012717665525902,3.0266686607919198,3.043190910197027,3.0622812742996057,3.0839272270864324,3.1081066307998713,3.1347875446679345,3.1639280700494448,3.1954762344003185,3.2293699163332716,3.2655368138825156,3.3038944578972718,3.344350272275056,3.3868016825079597,3.4311362737549187,3.4772319993718224,3.5249574405315647,3.5741721172501477,3.6247268508055317,3.676464177195893,3.72921881093657,3.7828181581425575,3.837082877490962,3.8918274873063323,3.946861016666384,4.001987698089334,4.057007699037882,4.1117178891660755,4.165912639941015,4.219384653002416,4.271925813369931,4.323328063387676
0.0,0.005998727945661347,0.023979655185207917,0.05389707227221542,0.09567499755258341,0.14920747691605596,0.21435900069536581,0.29096503499202736,0.378832663975643,0.47774133900457094,0.5874437297564212,0.7076666719430758,0.8381122056221764,0.978458697610105,1.1283620410543702,1.2874569248395091,1.4553581651825624,1.6316620915237485,1.8159479786362,2.007779516765691,2.2067063115666263,2.412265405623077,2.6239828134310246,2.841375061867934,3.0639507283847105,3.291211969419451,3.522656031847821,3.7577767406464586,3.996065956348918,4.237014996312494,4.480116014283846,4.724863333245446,4.970754727038635,5.217292646786093,5.46398538867178,5.710348200174648,5.9559043223876325,6.2001859665826355,6.442735223698161,6.683104905927508,6.920859320066712,7.155574972738669,7.3868412080427905,7.614260778582283,7.83745035119429,8.056040949048652,8.269678332088123,8.478023318055925,8.680752046594877,8.877556189106071,9.068143107224795,9.252235962907333,9.429573783225884,9.599911483041058,9.763019848763747,9.918685486432263,10.066710737318756,10.20691356424189,10.339127411704192,10.46320104289293,10.578998356486133,10.686398186091886,10.785294085021684,10.87559409895966,10.957220528940345,11.030109686891073,11.094211645832129,11.14948998666067,11.19592154327465,11.233496147621825,11.26221637608803,11.28209729846931,11.293166230605202,11.29546249158683,11.289037166293426,11.273952873856377,11.250283542500384,11.218114191067336,11.177540717391752,11.128669693564909,11.071618168000917,11.006513474099815,10.93349304519193,10.852704235343065,10.76430414550217,10.668459454381555,10.56534625337451,10.45514988473576,10.338064782177112,10.214294312963098,10.084050620529467,9.947554466591209,9.805035071655741,9.656729952811427,9.502884757621487,9.343753092918465,9.179596347265317,9.010683505825327,8.837290956365335,8.659702285104855,8.478208061117988,8.293105607996335,8.104698761488935,7.913297611850844,7.719218229655194,7.5227823738550885,7.3243171809219785,7.124154833936691,6.922632210568343,6.7200905089457645,6.516874850505736,6.3133338589931025,6.109819214889825,5.906685184663171,5.704288124348606,5.5029859571193445,5.303137624643109,5.105102512186465,4.909239847598224,4.7159080744853075,4.5254642000866205,4.338263118552063,4.1546569105440145,3.97499412029628,3.7996190114895088,3.6288708035308948,3.4630828900581365,3.3025820417213145,3.1476875955298,2.9987106332823688,2.8559531518253176,2.719707228103326,2.590254182178694,2.467863741593999,2.3527932106388576,2.245286648250713,2.145574058430111,2.053870597180407,1.9703758000878362,1.895272834738388,1.8287277822208095,1.7708889519885214,1.7218862343456562,1.6818304947824476,1.6508130143116633,1.6289049798500348,1.6161570285460845,1.612598849778345,1.6182388483360186,1.6330638720482196,1.6570390068491383,1.6901074419561266,1.7321904074977632,1.783187186561571,1.8429752032385713,1.911410187827547,1.9883264199286281,2.073537049707296,2.1668344971498077,2.2679909286633433,2.376758809903057,2.4928715332377642,2.61604411780079,2.7459739796165694,2.882341768851411,3.02481227081262,3.1730353669177385,3.3266470514792044,3.485270499802428,3.6485171827808944,3.8159880228929066,3.987274586263993,4.161960305258628,4.339621725906788,4.5198297743559905,4.7021510364688055,4.886149044659697,5.071385566083131,5.257421886346674,5.443820083027192,5.630144283413524,5.8159619010833765,6.000844846143146,6.184370704214267,6.366123879535559,6.545696697864246,6.722690465195945,6.896716478681608,7.067396986493663,7.234366093780648,7.397270612245395,7.555770851281755,7.709541349007116,7.858271541925942,8.001666372352396,8.139446833102859,8.271350449339119,8.397131697797619,8.51656236397621,8.629431838165866,8.735547351508014,8.834734153527492,8.926835632835301,9.011713382912657,9.089247215078942,9.159335120909489,9.221893186505328,9.276855461126523,9.324173782783534,9.363817563438309,9.395773536499858,9.420045469308386,9.43665384328986,9.445635504430328,9.447043286668062,9.440945610733763,9.427426060886088,9.406582941894024,9.378528818510558,9.343390039566003,9.301306248685945,9.252429883509931,9.196925665154456,9.134970079529452,9.066750851982588,8.992466416612164,8.912325381458032,8.826545990652907,8.735355584493938,8.63899005827767,8.53769332063235,8.431716751978726,8.321318663656852,8.206763758170688,8.088322590925634,7.9662710337667795,7.840889740567267,7.71246361506713,7.581281281123062,7.447634555498458,7.3118179233006835,7.174128016158289,7.034863093224568,6.894322525094738,6.75280628073182,6.61061441751016,6.468046574505076,6.325401469181541,6.1829763976635395,6.041066738798026,5.899965462262734,5.759962641004553,5.621344968334359,5.48439528004425,5.349392081953627,5.216609083330744,5.0863147366757016,4.958771784388941,4.834236812885518,4.7129598147492935,4.595183759552524,4.481144173994416,4.37106873203709,4.265176855738553,4.1636793274997,4.066777914455413,3.9746650057493698,3.8875232634367407,3.805525287759825,3.7288332975380714,3.6575988264061143,3.591962435621707,3.5320534441495313,3.4779896767073635,3.4298772304378318,3.3878102608424765,3.3518707875851925,3.3221285207395788,3.2986407080196933,3.2814520034963293,3.2705943582617016,3.266086933464364,3.2679360360939396,3.276135077851781,3.290664557399558,3.311492066232996,3.338572318383107,3.371847204102181,3.4112458676470196,3.456684809227368,3.5080680111435036,3.565287088093539,3.6282214615882156,3.6967385583690406,3.770694032684239,3.849932012236566,3.934285367577018,4.023576004679234,4.11761518039059,4.216203840417353,4.319132979463101,4.426184023101264,4.537129230924021,4.651732120471263,4.769747911403515,4.890923989342999,5.015000388765545,5.141710294284223,5.270780559621967,5.401932243525833,5.534881161829357,5.669338454821854,5.805011169034419,5.941602852501887,6.078814162508133,6.216343484769155,6.35388756295428,6.491142137391189,6.627802591745221,6.763564606408258,6.898124817277593,7.031181478551044,7.162435128111898,7.2915892540261815,7.418350960626221,7.542431632608894,7.6635475955348085,7.781420771076865,7.895779325333563,8.006358308494594,8.112900284124617,8.215155946315683,8.312884722950564,8.40585536331822,8.493846508329801,8.576647241598483,8.654057619670198,8.725889179724314,8.791965423104479,8.852122273089304,8.90620850537101,8.95408614977716,8.995630861845829,9.030732262947467,9.05929424773814,9.081235257826046,9.096488520638157,9.105002252583954,9.106739825728958,9.101679897310808,9.089816501554635,9.071159103371148,9.04573261364991,9.013577365990468,8.974749054844569,8.9293186351731,8.877372183850294,8.81901072317498,8.754350006972842,8.683520269894686,8.606665940632432,8.523945319886733,8.435530224027021,8.34160559548599,8.242369081025672,8.138030579101052,8.028811757629118,7.914945543546654,7.796675585608148,7.674255691936661,7.547949243894633,7.418028587889095,7.284774406766287,7.148475072484789,7.009425981783872,6.8679288765854425,6.724291150883618,6.578825145886441,6.431847435179261,6.283678101679744,6.134640008150706,5.985058063028127,5.835258483310996,5.685568056243225,5.536313401500438,5.387820235572967,5.240412640012941,5.0944123351875765,4.950137961152865,4.807904367232302,4.668021911853872,4.530795774165648,4.3965252789160045,4.265503236048703,4.13801529642598,4.0143393250543005,3.894744793147609,3.7794921903216134,3.6688324581698835,3.5630064464282465,3.4622443928879134,3.366765428170072,3.276777106424987,3.1924749629670095,3.1140420998031644,3.0416487999569433,2.975452171430646,2.9155958215888296,2.862209562682202,2.8154091491654207,2.7752960473938724,2.741957238213426,2.715465052883478,2.6958770426973038,2.6832358825850693,2.677569308903519,2.678890091532838,2.687196040315848,2.7024700457866357,2.7246801540469705,2.753779675557648,2.7897073275204463,2.8323874094333745,2.8817300113088744,2.937631253951319,2.9999735605972613,3.068625959129674,3.1434444139864905,3.2242721867945177,3.3109402246726445,3.403267575063956,3.5010618258750386,3.604119569623309,3.7122268902198012,3.8251598709462393,3.9426851221217003,4.064560326896418,4.1905348035584815,4.32035008269407,4.4537404975035155,4.590433785544558,4.730151700150719,4.872610629757271,5.017522223359783,5.164594020331238,5.313530082832912,5.4640316290720365,5.615797665685498,5.768525617563512,5.921911953470184,6.0756528058689465,6.229444583419692,6.382984574680988,6.535971541624203,6.688106301646473,6.839092296855933,6.988636149494372,7.136448202459018,7.282243043986272,7.425740015664231,7.566663703047763,7.704744408258359,7.839718604060398,7.971329369014718,8.099326803418602,8.223468425847564,8.343519550217618,8.459253643386177,8.57045266340429,8.67690737862183,8.77841766792951,8.874792802496488,8.96585170942892,9.051423217832722,9.131346287811962,9.205470222972586,9.273654867029038,9.335770785128165,9.39169943051091,9.441333297127033,9.484576058801949,9.521342695527625,9.55155960741163,9.57516471677048,9.592107558795849,9.602349361155326,9.605863112815012,9.60263362228876,9.592657565431034,9.575943522796791,9.552512006494904,9.522395476362012,9.485638345182885,9.442296972583126,9.392439647121725,9.336146556014905,9.273509741833179,9.204633045428409,9.129632034271333,9.048633915312246,8.961777431420042
0.0,0.005998727936331436,0.023979654588748716,0.05389706549059728,0.09567495954651895,0.14920733241123485,0.214358570939809,0.2909639564516574,0.37883027393708546,0.4777365237448916,0.5874347317271889,0.7076508532874959,0.8380857662842631,0.9784163472880967,1.1282966252801179,1.2873590065141012,1.4552155639484394,1.6314593843875778,1.8156659662575818,2.007394660777896,2.2061901491813876,2.411583948577375,2.623095939046791,2.840235904604034,3.0625050807545544,3.289397701519121,3.5204025389828226,3.7550044286557176,3.9926857742008277,4.23292802538956,4.475213123481586,4.719024908592292,4.963850484001336,5.209181532768196,5.454515582449224,5.699357214152762,5.943219212620127,6.185623654476661,6.4261029322544445,6.664200712244482,6.899472824685148,7.131488085235526,7.359829047110386,7.5840926836681195,7.803891001639368,8.018851585561407,8.2286180743388,8.432850571182934,8.631225988490751,8.823438329504732,9.00919890885103,9.188236514280945,9.360297512141042,9.52514589927037,9.682563304168735,9.83234894039881,9.9743195152774,10.108309096978116,10.23416894321047,10.351767294659503,10.460989136367266,10.561735930213809,10.65392532161217,10.737490823471118,10.812381480401967,10.878561516053612,10.936009966354609,10.984720301323733,11.024700037983045,11.055970346771318,11.078565653711804,11.09253324043889,11.097932844033743,11.094836258461166,11.08332693923976,11.06349961281608,11.035459891951552,10.999323898270072,10.955217892954188,10.903277916420448,10.84364943764981,10.776487013697405,10.70195395975897,10.620222030027973,10.531471109439291,10.43588891626229,10.333670715378245,10.225019041955228,10.110143435117282,9.98926018109469,9.862592065238458,9.730368132184779,9.592823453364396,9.450198900968182,9.30274092740284,9.150701349201057,8.994337134287555,8.833910191447416,8.669687160795387,8.5019392040054,8.330941793027396,8.156974495995883,7.980320759019183,7.801267682532686,7.620105790902292,7.437128793976285,7.2526333393058895,7.0669187537859015,6.880286773508202,6.693041260672398,6.505487906459299,6.317933918844943,6.130687694415057,5.944058473332394,5.758355976712282,5.573890025774563,5.39097014226309,5.2099051297561285,5.031002635632841,4.85456869361118,4.680907246930948,4.510319652421559,4.343104165866548,4.17955540925491,4.0199638206922845,3.8646150879315324,3.713789566671071,3.5677616849595912,3.426799335235435,3.291163255717268,3.1611064030475844,3.03687331827088,2.918699488402191,2.806810706007647,2.701422429374854,2.602739145995894,2.51095374221773,2.4262468820322765,2.348786398079719,2.2787266980226213,2.216208189513213,2.1613567270210425,2.1142830838116033,2.0750824523676874,2.0438339765231817,2.0206003185332766,2.0054272642349025,1.998343369356748,1.9993596499189925,2.0084693195193544,2.0256475761345936,2.050851440875612,2.0840196509209106,2.125072608618361,2.1739123884901512,2.230422803602318,2.2944695324697166,2.365900307361903,2.44454516455713,2.5302167567627665,2.622710727583354,2.7218061475747675,2.8272660110770182,2.93883779267205,3.056254061768784,3.179233153478868,3.3074798936152927,3.4406863753253822,3.578532784561893,3.7206882713038887,3.866811863164761,4.016553417770822,4.169554610062069,4.325449950459098,4.483867829658242,4.644431585662403,4.806760588528736,4.970471338217504,5.1351785708594075,5.300496368722266,5.466039269151828,5.631423367785933,5.796267411395457,5.960193875789213,6.122830024331733,6.283808942762127,6.442770546166987,6.599362554149609,6.753241430449039,6.904073283494638,7.051534724632284,7.195313681024482,7.335110160507579,7.470636965980727,7.60162035720241,7.727800658178019,7.848932808633677,7.964786858385327,8.07514840372514,8.179818965257924,8.27861630692523,8.371374696253937,8.457945106154853,8.538195358876195,8.612010212982952,8.679291394485695,8.739957573479915,8.793944287878144,8.841203816021004,8.881705000139645,8.915433022809362,8.942389138683016,8.962590363922324,8.976069125855677,8.982872875482112,8.983063665513974,8.976717696704608,8.96392483524372,8.944788104022031,8.919423150569191,8.887957694455709,8.850530956921563,8.807293075452343,8.75840450596912,8.704035415231612,8.644365065977638,8.579581197234495,8.50987940214346,8.435462505535453,8.356539943387506,8.273327146175069,8.186044928016944,8.094918883387598,8.000178793047374,7.902058040715221,7.800793041881789,7.696622686034079,7.589787793436761,7.480530587490357,7.369094183563618,7.255722095076622,7.140657757493236,7.024144070767017,6.906422960672965,6.787734959350555,6.668318805279507,6.548411062810795,6.428245761280264,6.3080540536418415,6.188063894471396,6.068499737110951,5.949582249646452,5.831528049340243,5.714549455072255,5.598854257281419,5.4846455048409455,5.3721213082481825,5.261474658461235,5.152893260671036,5.046559382258582,4.942649714152889,4.84133524477582,4.742781145735384,4.647146668409373,4.55458505054621,4.465243432000273,4.379262778713835,4.296777814058146,4.21791695665155,4.142802263783179,4.071549379586732,4.00426748713016,3.9410592636139157,3.8820208379025725,3.8272417496524342,3.7768049093408917,3.7307865585520643,3.689256229927295,3.6522767062484838,3.619903978186885,3.5921872003195547,3.569168645090129,3.55088365446947,3.537360589154921,3.5286207752339522,3.524678448328328,3.5255406953283113,3.53120739392222,3.541671150224098,3.556917234901062,3.5769235183010037,3.6016604051801444,3.6310907697277734,3.665169891681266,3.7038453944175185,3.7470571859962867,3.7947374042155433,3.84681036681821,3.9031925280621595,3.963792442930668,4.028510740317371,4.097240106567394,4.169865280793885,4.246263063415875,4.326302339378433,4.409844117518711,4.496741587531407,4.586840195963577,4.67997774263123,4.775984498798831,4.8746833483969265,4.975889953473299,5.079412944978527,5.1850541398789405,5.29260878546791,5.401865831611653,5.512608231518371,5.624613271460684,5.737652929711627,5.851494264775399,5.965899832806446,6.080628133915813,6.195434086863477,6.310069531431049,6.424283757562414,6.537824060152305,6.6504363181560935,6.761865596490329,6.871856768994018,6.980155160527707,7.086507206102312,7.1906611247547705,7.2923676057235625,7.391380504327094,7.487457544811631,7.580361027315812,7.669858535996131,7.755723645273505,7.837736621096232,7.915685114070059,7.989364841282062,8.05858025364251,8.123145185587708,8.18288348402696,8.237629613478893,8.287229234424677,8.331539752009185,8.370430832344159,8.403784883809116,8.431497500905694,8.453477868397126,8.469649123656366,8.47994867535124,8.48432847681265,8.48275525265942,8.475210677489795,8.461691505692889,8.442209651681328,8.416792220097651,8.38548148579916,8.348334823677607,8.305424588619019,8.256837946153615,8.202676654584295,8.14305679961324,8.078108482707623,8.00797546465666,7.932814765971331,7.852796225964184,7.7681020225186685,7.678926154714446,7.585473890616624,7.48796118266172,7.386614053181961,7.281667952700678,7.173367093706228,7.061963762668947,6.947717613106445,6.830894942525976,6.711767956080457,6.590614019766469,6.467714905969309,6.343356034122661,6.217825709199083,6.091414360683672,5.964413784607503,5.837116391130784,5.709814460069363,5.582799406652925,5.456361059690382,5.330786954198274,5.20636164042285,5.083366011056688,4.962076648317334,4.842765192419716,4.725697732836386,4.611134223601779,4.499327923778607,4.390524864067682,4.284963340407469,4.182873435277109,4.084476567287348,3.9899850695182737,3.8996017969416115,3.8135197631488102,3.7319218064950785,3.6549802856638083,3.5828568045561204,3.515701966316505,3.453655156218221,3.396844353050972,3.3453859685790057,3.2993847145696185,3.2589334968305828,3.224113335639871,3.194993311902324,3.171630538325312,3.154070154868985,3.142345347695972,3.136477390820483,3.136475709637185,3.1423379654956696,3.154050160476977,3.171586761523587,3.194910843073786,3.22397424735471,3.2587177614955327,3.2990713106329084,3.344954166194458,3.396275168562652,3.4529329633405528,3.5148162504621845,3.5818040454135915,3.6537659518556325,3.7305624449659525,3.8120451648450917,3.898057219360237,3.988433495829173,4.083000980976692,4.181579088625437,4.283979994613117,4.390008978457676,4.499464771321284,4.612139909852914,4.727821095517264,4.8462895590450135,4.967321429665629,5.090688108808859,5.216156647984752,5.3434901305741676,5.47244805728247,5.602786735027565,5.734259669050732,5.866617958053329,5.999610692175244,6.132985353641356,6.266488219910445,6.399864769166218,6.532860087993143,6.665219281079777,6.796687882789406,6.927012270432046,7.055940079063085,7.18322061762162,7.308605286206671,7.431847994270659,7.55270557948817,7.670938227032826,7.786309888966915,7.898588703417208,8.00754741317554,8.11296378332565,8.214621017456986,8.31230817198353,8.40582056804002,8.494960200380449,8.57953614265417,8.659364948383967,8.734271046918309,8.804087133577172,8.868654553157633,8.927823675912833,8.981454265065574,9.029415834867416,9.071587998165228,9.107860802391102,9.13813505284843,9.162322622128002,9.18034674445306,9.192142293722846,9.197656044000324,9.196846911172148,9.189686174498506,9.176157676767296,9.156258001772049,9.129996627846232,9.097396056208815,9.058491912907392,9.013333023185647,8.961981457152763,8.904512545692262
0.0,0.005997928162661528,0.023966869066147475,0.05383243025068664,0.09547108412613639,0.14871085377259652,0.21333226518193815,0.2890695581718727,0.37561214614125965,0.4726063128866078,0.5796571328869519,0.6963305998072774,0.8221559464868318,0.9566281383829526,1.0992105213455452,1.2493376037114001,1.4064179520373719,1.5698371793403927,1.7389610044805552,1.9131383613084816,2.091704536394329,2.2739843145548786,2.459295111986601,2.646950077583345,2.83626114395247,3.026542010726268,3.2171110439780657,3.407294076875692,3.596427098118611,3.783858816189103,3.9689530889813236,4.151091209935047,4.329674043373141,4.504124003304113,4.673886871486106,4.838433452037535,4.997261061309297,5.149894853087629,5.295888980464044,5.434827596879604,5.566325699913328,5.690029822336754,5.805618575788026,5.9128030531312294,6.011327096154673,6.100967435729757,6.1815337118967655,6.252868381574798,6.314846521711501,6.3673755356973825,6.4103947707879865,6.443875054093288,6.467818154443255,6.482256177099528,6.487250897896064,6.482893042943397,6.469301519545157,6.446622603457282,6.415029087080722,6.3747193926281565,6.3259166537529055,6.268867768584058,6.203842426583349,6.131132111135546,6.051049079311619,5.9639253198096895,5.870111489688488,5.769975830166544,5.663903061472023,5.5522932564960765,5.435560692829474,5.314132682649277,5.188448379870746,5.058957563989012,4.9261194001043265,4.790401174752728,4.652277007347839,4.512226537276171,4.370733586974193,4.228284801645726,4.085368266648249,3.94247210398067,3.8000830497371787,3.6586850148454975,3.518757631876543,3.380774791189175,3.24520317015107,3.1125007596480536,2.9831153925513663,2.857483279249056,2.7360275557562828,2.6191568502931273,2.5072638745513602,2.4007240461569586,2.299894149067889,2.205111038821407,2.116690399657701,2.0349255605936554,1.9600863774984565,1.892418188129989,1.8321408469270817,1.7794478461149423,1.7345055293741534,1.6974524039443653,1.66839855658905,1.64742517833773,1.6345842023527761,1.6298980586438212,1.6333595486798371,1.644931842233567,1.6645485980424766,1.6921142090921077,1.7275041725299625,1.7705655834089025,1.8211177506472795,1.8789529327868535,1.943837190337935,2.015511350732017,2.093692081163928,2.1780730639054537,2.268326268018045,2.3641033107897957,2.4650369016775526,2.5707423610536377,2.680819205642714,2.794852792191084,2.912416010640692,3.033071017885004,3.1563710030640557,3.281861975311447,3.409084564895208,3.53757582879543,3.6668710519314276,3.796505535485988,3.926016364069792,4.054944143820162,4.182834703929236,4.309240754541552,4.433723494443205,4.555854162477757,4.6752155271607005,4.79140330951809,4.904027534738458,5.012713808794269,5.117104516752424,5.216859940048113,5.311659290534727,5.4012016596407975,5.485206881459115,5.563416309054,5.635593503706678,5.701524837208902,5.761020007675036,5.8139124696560955,5.860059779617865,5.899343858079817,5.931671169908239,5.956972824414819,5.975204597033385,5.986346874435143,5.990404524999577,5.987406696587584,5.977406543569395,5.960480885046394,5.936729796177641,5.906276134483022,5.869265002950127,5.825863151725884,5.776258320130557,5.720658520695611,5.659291266901827,5.592402746283259,5.520256940569606,5.443134694566728,5.361332735524426,5.275162644813788,5.184949783834494,5.0910321761953305,4.993759348358905,4.893491131113069,4.790596424425089,4.685451928448668,4.5784408436849775,4.469951543544708,4.3603762228145015,4.250109525794505,4.139547158139699,4.029084486701823,3.919115131926595,3.810029557607415,3.702213663028073,3.596047382737658,3.4919032993871992,3.3901452752156667,3.291127107897367,3.1951912165537353,3.1026673637821354,3.0138714195647953,2.9291041728878833,2.8486501968226223,2.772776772698617,2.7017328788304575,2.6357482490471633,2.575032506016079,2.5197743740545646,2.4701409757828596,2.4262772165941877,2.388305260505875,2.356324100511256,2.3304092260801887,2.310612389960016,2.296961475912772,2.2894604684926856,2.2880895254249163,2.2928051525962063,2.303540481115215,2.3202056453487083,2.3426882602939387,2.3708539961109585,2.404547247115365,2.443591892025257,2.4877921417693614,2.5369334706992137,2.590783626609597,2.6490937145606717,2.711599349114125,2.7780218692465084,2.848069609886786,2.9214392237437363,2.997817046842969,3.0768805009841103,3.1582995261567124,3.241738035819202,3.326855387849277,3.413307863916564,3.5007501500095106,3.5888368108682682,3.6772237511337584,3.7655696561199425,3.853537405251551,3.9407954513824075,4.027019159419915,4.111892097928349,4.195107277666898,4.276368331336331,4.355390629160763,4.431902325315173,4.505645330625779,4.576376207414983,4.643866982834074,4.707905877525823,4.768297946974051,4.8248656334395665,4.877449226931096,4.925907234228016,4.970116655544124,5.009973168999485,5.045391223644593,5.076304042353069,5.102663536461476,5.124440134582235,5.141622528543421,5.154217339912353,5.162248711033417,5.165757824949566,5.164802358977406,5.159455877062543,5.149807166351807,5.135959523678062,5.118029997858713,5.096148593858127,5.070457444955256,5.041109959089585,5.008269945530158,4.972110727925008,4.932814249641719,4.890570177106628,4.845575006592609,4.798031179596411,4.748146211590791,4.696131838538202,4.642203185117214,4.5865779581461705,4.529475668196691,4.471116881879792,4.411722506766411,4.351513110379345,4.290708274172362,4.229525982901973,4.168182049305246,4.106889573530038,4.045858436328776,3.9852948246294977,3.9254007877442225,3.8663738221688,3.808406482675908,3.751686017205227,3.6963940229165066,3.6427061206917406,3.5907916453545976,3.5408133489158082,3.49292711425435,3.4472816767992116,3.4040183519868448,3.3632707665273043,3.3251645918145973,3.289817278157952,3.257337788884064,3.227826333759751,3.2013741016022967,3.1780629923740373,3.1579653494909365,3.1411436935042145,3.1276504587326013,3.117527734822678,3.110807015589744,3.1075089578347095,3.107643153138328,3.1112079158967303,3.1181900910777296,3.1285648853414454,3.1422957252786574,3.1593341465737192,3.1796197178945715,3.2030800032497324,3.229630566431978,3.2591750209912815,3.2916051289483583,3.3268009511767325,3.3646310520497558,3.4049527605731265,3.4476124898078724,3.4924461159385336,3.5392794178618243,3.587928577667913,3.6382007418657416,3.6898946426712005,3.7428012781386855,3.79670464937831,3.8513825525688863,3.906607422955729,3.9621472275185514,4.017766402512063,4.073226831626179,4.12828886008669,4.182712339626814,4.236257698905529,4.288687033636002,4.3397652104173545,4.389260978036251,4.436948079828431,4.482606360555031,4.526022861169144,4.566992894809726,4.605321097375773,4.640822446094292,4.67332323960501,4.702662033240275,4.7286905233796475,4.7512743750034545,4.770293986856854,4.7856451889635725,4.797239867594688,4.805006513200289,4.808890687248365,4.808855404383035,4.804881426811017,4.796967468347643,4.78513030609898,4.769404798321594,4.749843807582318,4.726518028933988,4.6995157234251295,4.6689423578684,4.634920152399968,4.597587537965243,4.557098526461629,4.513621996850945,4.467340901118648,4.418451394499243,4.367161894902033,4.313692076954924,4.258271806530738,4.201140022026973,4.142543569031274,4.082735995317913,4.021976313381112,3.9605277379168697,3.89865640581277,3.836630086293676,3.774716888898655,3.7131839769301314,3.6522962939202905,3.5923153105029817,3.5334977988624514,3.476094641656951,3.4203496819858774,3.3664986205904253,3.3147679660508818,3.2653740432752576,3.218522065069282,3.174405271041433,3.133204137535821,3.0950856617071523,3.0602027222607786,3.0286935187853485,3.000681091011625,2.9762729187453303,2.9555606026507926,2.938619625511871,2.9255091930723105,2.9162721530647975,2.9109349905807385,2.9095078975151365,2.911984913445944,2.9183441349773607,2.9285479902932914,2.942543575431465,2.9602630486005674,2.9816240787215778,3.0065303442788514,3.034872078514423,3.066526656987709,3.1013592235493563,3.139223350838441,3.179961731502879,3.2234068964593154,3.2693819566463365,3.3177013648793743,3.3681716945821236,3.420592432343514,3.47475678142678,3.5304524735339506,3.587462586301267,3.6455663641654157,3.70454004039391,3.764157658213154,3.8241918890924094,3.884414846350118,3.9445988923390694,4.0045174375392705,4.063945729941168,4.122661633138491,4.180446391569969,4.237085381353577,4.292368845149084,4.346092609463677,4.398058782787295,4.448076432908453,4.495962241720939,4.541541135792674,4.584646890925941,4.625122708905529,4.662821764599389,4.697607721558366,4.729355214251182,4.757950295074956,4.783290844299881,4.805286941141119,4.823861194202392,4.838949029605335,4.8504989352064065,4.858472659409529,4.862845363207389,4.863605724227137,4.86075599171609,4.854311991579535,4.844303080774127,4.830772050565647,4.8137749783774755,4.793381028184122,4.769672199641043,4.742743026385777,4.712700224193988,4.679662289925924,4.643759052451259,4.605131176992387,4.563929624574885,4.520315068518234,4.474457270137516,4.426534416056003,4.376732419748031,4.32524419013926,4.27226887028617,4.218011049336888,4.16267995113995,4.106488603015141,4.049652988329957,3.9923911866355617,3.9349225052064254,3.8774666058973133,3.820242631279066,3.7634683340404322,3.707359213646314,3.652127664222446,3.5979821375936174,3.545126325335569,3.4937583636102607,3.4440700644412923,3.3962461769489964,3.3504636819073728
0.0,0.0059979281626615305,0.02396686906614748,0.053832430250686625,0.09547108412613643,0.14871085377259652,0.2133322651819382,0.28906955817187263,0.3756121461412596,0.4726063128866078,0.5796571328869518,0.6963305998072775,0.8221559464868314,0.9566281383829529,1.0992105213455456,1.2493376037114,1.4064179520373719,1.5698371793403931,1.7389610044805557,1.9131383613084831,2.091704536394327,2.273984314554875,2.459295111986593,2.646950077583325,2.836261143952429,3.0265420107261867,3.2171110439779147,3.40729407687541,3.5964270981181135,3.783858816188245,3.9689530889798683,4.151091209932636,4.329674043369181,4.504124003297746,4.673886871476034,4.838433452021824,4.997261061285121,5.149894853050892,5.295888980408967,5.434827596797938,5.5663256997935875,5.690029822163004,5.8056185755384595,5.912803052776158,6.011327095654206,6.1009674350305545,6.181533710928049,6.252868380243643,6.31484651989637,6.367375533240995,6.410394767487457,6.443875049689439,6.467818148606503,6.482256169413521,6.487250887837941,6.482893029860282,6.46930150262639,6.446622581701684,6.415029059258296,6.374719357235452,6.3259166089613,6.268867712180125,6.203842355900402,6.131132022975475,6.0510489698560095,5.963925184519313,5.870111323190075,5.769975626125877,5.663902812452303,5.552292953800634,5.435560326327776,5.314132240585425,5.188447848653633,5.058956927963354,4.9261186413020575,4.790400272624307,4.652275938473122,4.512225275054886,4.3707321012961105,4.22828305854101,4.085366227918614,3.942469726812465,3.8000802862977032,3.6586818118642723,3.5187539302137143,3.380770525393484,3.245198268010424,3.112495141735999,2.983108971773356,2.857475960392773,2.736019235050728,2.619147414981671,2.507253202484362,2.400712005409959,2.2998805975917773,2.205095824131316,2.1166733585677617,2.0349065190048545,1.9600651502471633,1.8923945789049768,1.8321146482625732,1.7794188394677564,1.7344734852923664,1.6974170823352122,1.6683597070932445,1.6473825408171123,1.634537507497722,1.629847028706259,1.633303898337037,1.644871279587072,1.6644828257556203,1.6920429256685667,1.7274270737346444,1.7704823638312561,1.8210281054057535,1.8788565593718602,1.9437337905891021,2.015400632943985,2.093573762313259,2.177946871989556,2.2681919444952463,2.363960613107966,2.464885605876878,2.5705822644274208,2.680650129438261,2.7946745843312053,2.9122285484445465,3.032874210765562,3.156164795178048,3.2816463481363156,3.4088595397063854,3.5373414690163765,3.6666274653279474,3.796252876175795,3.9257548343179036,4.054673995590539,4.182556240163246,4.308954330134145,4.433429516888434,4.555553092156142,4.674907877242264,4.791089645456374,4.903708473332751,5.012390016799326,5.116776709017618,5.216528877170433,5.311325776013234,5.400866536523749,5.48487102847748,5.563080636240682,5.635258947502551,5.7011923550631405,5.760690572149681,5.813587062050704,5.859739383133817,5.899029450548818,5.931363716114098,5.956673268042172,5.97491385228175,5.986065817340928,5.9901339845131325,5.987147445456403,5.977159289082513,5.960246259698588,5.9365083483153835,5.906068318996944,5.869071172081524,5.825683546056659,5.776093059827856,5.720507597083486,5.659154534433004,5.592279914984177,5.520147569031648,5.443038183555459,5.361248322277335,5.275089398094943,5.184886599811944,5.090977775204009,4.993712272608186,4.89344974339396,4.790558907867572,4.685416287374524,4.5784049055961535,4.469912962281411,4.360332482911051,4.2500579480546445,4.139484906446301,4.029008576069212,3.9190224377964884,3.8099168263825893,3.7020775238304973,3.595884360370756,3.491709828474695,3.389917715482131,3.290861760549121,3.1948843417111057,3.102315198907948,3.013470198827217,2.9286501473892663,2.848139655620227,2.772206064536742,2.70109843449854,2.6350466042723784,2.574260324794572,2.5189284723202454,2.46921834530834,2.425275049014312,2.38722097135033,2.355155353129187,2.329153955336467,2.309268825579825,2.2955281653485424,2.2879362991850956,2.286473746327734,2.2910973948331437,2.301740777635796,2.3183144494493826,2.340706462870356,2.3687829415074964,2.402388747438714,2.441348239790132,2.4854661207462807,2.5345283648368326,2.5883032269073407,2.646542323771354,2.7089817841610717,2.7753434612452867,2.845336201668176,2.9186571647819353,2.9949931855014467,3.0740221740008113,3.1554145453006237,3.23883467166168,3.3239423506057344,3.410394281327534,3.497845542244307,3.58595106244972,3.674367079898552,3.762752579246131,3.8507707024024107,3.9380901250343756,4.024386392461135,4.109343208634142,4.192653672178038,4.274021453786454,4.353161909619139,4.429803125731647,4.503686888984269,4.574569580321732,4.64222298678644,4.706435029124276,4.7670104023597215,4.823771127253692,4.876557011109613,4.925226016957211,4.969654540715492,5.009737596512027,5.0453889109109165,5.076540927371658,5.103144722821023,5.125169838765221,5.142604029894681,5.155452933634298,5.1637396645627245,5.1675043380605805,5.166803527944844,5.161709663200881,5.152310369230374,5.138707759289961,5.1210176819979925,5.099368930933186,5.073902422437972,5.0447703477683525,5.012135305702229,4.9761694216283665,4.9370534589905,4.89497592875624,4.850132202322062,4.802723632956209,4.75295669052511,4.701042113850699,4.647194084611062,4.591629426230689,4.534566830716399,4.476226115886455,4.416827514921694,4.3565909996448235,4.295735638415679,4.234478989022848,4.173036526463232,4.111621105037598,4.050442453758655,3.9897067036746234,3.929615945361376,3.8703678145346903,3.8121551034851757,3.7551653958452604,3.699580722062702,3.645577232879645,3.593324888101328,3.5429871579828935,3.4947207346658993,3.4486752512548158,3.4049930063354417,3.3638086919972947,3.3252491237259285,3.2894329708731225,3.2564704867867995,3.226463238081906,3.1995038329507697,3.175675648839885,3.155052560251836,3.1376986678585994,3.1236680305287208,3.113004402268288,3.1057409764476334,3.1019001400256982,3.101493240786403,3.1045203708605924,3.110970170018942,3.1208196523817806,3.1340340602980037,3.150566749195246,3.17035910719581,3.1933405132272545,3.2194283372334582,3.248527985912477,3.2805329971743413,3.315325186226829,3.3527748458647304,3.392741003161791,3.435071734348778,3.47960453921171,3.5261667758657147,3.5745761562589227,3.624641302242149,3.6761623615105847,3.7289316821887453,3.782734544295737,3.8373499457999496,3.8925514404562147,3.948108024119671,4.003785065753449,4.059345278897101,4.114549728942844,4.169158871181257,4.222933614230455,4.275636403155204,4.327032316317744,4.376890169782042,4.424983622919122,4.471092278733963,4.515002772355261,4.5565098410977845,4.595417369523555,4.6315394029917485,4.664701123297881,4.694739780158916,4.721505572501679,4.744862473755868,4.764688995637971,4.780878885237372,4.793341750578175,4.802003610228244,4.806807362957637,4.80771317391024,4.804698774241661,4.79775967169086,4.786909270089568,4.772178896368761,4.7536177341923995,4.731292663931413,4.705288009281882,4.675705191426695,4.642662292235498,4.6062935285892275,4.566748640498478,4.52419219625532,4.478802818410796,4.430772334900944,4.380304860148312,4.327615811438564,4.272930866309178,4.216484867084192,4.158520679042709,4.099288009014319,4.039042191449633,3.9780429492148897,3.91655313650418,3.854837471349329,3.793161265234118,3.731789157286416,3.6709838604282314,3.611004926710838,3.5521075388512817,3.494541334719769,3.43854927120765,3.3843665335363053,3.332219495652487,3.28232473689996,3.2348881196663983,3.190103932183378,3.14815410011255,3.109207469988837,3.0734191670179003,3.0409300291473453,3.011866118754903,2.9863383127293845,2.9644419711667807,2.9462566843710705,2.9318460973420013,2.921257810455301,2.914523354598947,2.9116582386256207,2.912662066619448,2.9175187221569883,2.9261966164691913,2.9386489971839023,2.954814314147374,2.974616638687083,2.9979661325860882,3.024759562988577,3.0548808594450527,3.088201709330181,3.124582187923411,3.163871419528017,3.205908266114129,3.2505220401009405,3.29753323803876,3.346754292107736,3.3979903365132866,3.451039986023858,3.505696124060999,3.5617466979111367,3.618975518779821,3.6771630645495446,3.736087283229594,3.79552439519854,3.8552496924358723,3.9150383330180807,3.9746661292157333,4.033910327572172,4.092550379371901,4.150368699918573,4.207151415040195,4.262689093224753,4.316777461764393,4.369218105253713,4.419819144749128,4.468395895855059,4.514771503960853,4.558777554812984,4.600254658571833,4.639053005475296,4.675032891212345,4.708065210103466,4.738031914190625,4.764826436360858,4.788354075664343,4.808532343042134,4.825291265750234,4.838573648856567,4.848335292295045,4.8545451620865645,4.857185514479754,4.856251971923501,4.8517535499585165,4.843712634304273,4.832164907620065,4.817159225632381,4.798757442544325,4.777034185874031,4.752076581106479,4.723983926785028,4.692867320912992,4.658849239780365,4.6220630705741375,4.582652599370979,4.540771456346423,4.496582520263495,4.450257284524585,4.401975187281301,4.351922908297103,4.300293635445131,4.247286303897425,4.193104811220984,4.137957211739204,4.082054893643727,4.025611742450122,3.9688432944810312,3.9119658841311313,3.855195788718868,3.798748374760568,3.742837249511519,3.687673421607116,3.633464474603131,3.5804137571593646,3.528719593533566,3.478574517953926,3.430164536318154,3.3836684185258306


==> Data/data/simulation2D/strong-meson-Fphi-longtime.txt <==
2
4
2.0
2.0
3
1
100.0
501
|\phi\rangle
F_{\phi}

F_{\phi}
plain,TT1,TT1-plain,TT2,TT2
TT2

TT1

1.0,0.9087439502697668,0.9540857975667215,0.9662676296268284,0.8978506483973115,0.9767694521596357,0.9009737609592701,0.9254285731418306,0.9350385956367009,0.8643084738216777,0.9389456036977631,0.8565769112762873,0.868279334596232,0.8922184241530412,0.8008602755448766,0.8671801873993356,0.804038617297858,0.7864035170525037,0.8140512130214349,0.7313747189696286,0.7752232333986645,0.7195806882557743,0.6981966774230164,0.7214899848390057,0.6353838207346417,0.674508996458506,0.6281841178366243,0.5882678348861243,0.617881362908521,0.5398090515889613,0.5559261261568643,0.5261042001761388,0.4842253215230277,0.5009497269533904,0.4363711462072817,0.44600181138047335,0.4173766280058543,0.37554486666146303,0.39326882938478236,0.3342813617161475,0.3337177266524925,0.3182308506823437,0.275516593567757,0.2850230679693877,0.2432694316123543,0.2353162278776647,0.22139658271944,0.18877128784340907,0.1935152120002081,0.15908425627772949,0.15175148527108104,0.14261427979416366,0.11384810973639349,0.11712447311923913,0.0940580161779027,0.08397403785732069,0.07875355913729819,0.05950698797640041,0.0587352226515923,0.044466844799371796,0.037832025137106845,0.03363455573057373,0.021953457872259614,0.02173602791294307,0.01370928530226823,0.009744916080053984,0.008397991784642699,0.0033028062959858263,0.0030244781077544878,0.0010358503341046624,0.00046424878251555887,0.000530287217771763,0.0014443024040672464,0.0021449836756115594,0.004239873331641635,0.007071171782994034,0.008331367805498634,0.013969746590510979,0.015894163525118604,0.020309078718493107,0.02667410069057649,0.02871316338501329,0.036697102618719044,0.040944254227011916,0.046477421953288155,0.0542482650408141,0.057976264826839694,0.06721035437542044,0.07186979490640094,0.07856432907637417,0.08772213694581078,0.09072570374526585,0.10066147694589547,0.10706138043892903,0.11152919882090537,0.1214396560953941,0.12597890119216457,0.1326691732306316,0.1400846439127338,0.1450041707461892,0.1520287556055265,0.1567627090914635,0.16320586354823818,0.16894273071576665,0.17174259500413774,0.1793243992658341,0.182787756167461,0.18500508566977777,0.19282863019971858,0.19336229196019644,0.19644082754009007,0.20231674767209776,0.20156987426234513,0.2058025876996714,0.20708751302914785,0.20844605929662186,0.21096209038606334,0.2089638478697402,0.21383139799187229,0.21060331574576557,0.21022211021004877,0.21478368264224085,0.20732568008532207,0.2109447719535269,0.2094067823706373,0.20457237406680498,0.20761746232833914,0.20103568692330118,0.20244001906015469,0.19785475238711908,0.19421935072577595,0.19657330302834541,0.18553227094679506,0.18908191867256532,0.18402683651578586,0.1761703220313172,0.18061859687516899,0.16918756285628042,0.16989149021473543,0.16554408976556778,0.15846526586075416,0.16088967541033083,0.14865327018498978,0.15190071760089507,0.14534992418102816,0.13704963282262853,0.14287665166985608,0.12832605141660347,0.1308107304746008,0.12716388387276098,0.1174947252975794,0.12271192516070148,0.11010403383572771,0.11293493114780773,0.10804730860820452,0.09980420645166882,0.10677777847099267,0.0921909301494411,0.09641306130805449,0.09376721526048469,0.08344175178439872,0.09178466450865824,0.07931181466959525,0.08201232575770924,0.0802944386041747,0.07187834127996917,0.07964022694877942,0.06722454611976766,0.07172498315896074,0.07028672140278529,0.06097994848026835,0.07069650695069984,0.05895443864345151,0.0618317257281729,0.06257487435605848,0.053962002203031066,0.06201164679008161,0.052071537556996506,0.05556528683836514,0.05528183864847673,0.04738740207810034,0.056436914579989415,0.04584124993713498,0.04880500193273192,0.05044683079866,0.041634471386398864,0.049626220320445516,0.04125814419274823,0.04297438388224527,0.04405299516648554,0.03663693837573673,0.04382551677177733,0.0350554904529772,0.03712687557074335,0.03881335566418651,0.030018543018363007,0.0374360944764767,0.030098460669755703,0.02978484770300267,0.032688528131735554,0.024587817559782933,0.029899570626575354,0.02414157960685972,0.02362462970629047,0.02610863986853543,0.0180526793270544,0.023689216989575015,0.01866115229203573,0.016417517810358256,0.021114148440433866,0.012808592176065461,0.016803930031047506,0.01506874705892948,0.011157615647303486,0.016184403175427478,0.009660738298135935,0.012505591315795993,0.012614131600233135,0.008256580391601624,0.014530455772642793,0.008674110020097645,0.011075751794927625,0.014188443669402528,0.00819082849308457,0.016415682872440218,0.012386710468419932,0.012869202328223316,0.020059679666043193,0.013387188765370178,0.02184389699548981,0.02106351153121642,0.020543989302732983,0.029942801396033707,0.023832035152754463,0.03376354901315179,0.0342713352184808,0.03326347454407886,0.046789355374698555,0.03911023195140817,0.050165254263289674,0.05474669792833847,0.05089451718448763,0.06754347583574236,0.06170612562802094,0.07144784879714478,0.0786584087662931,0.07548463598134343,0.0931258800643604,0.08706102708480036,0.09875564729359675,0.10735003586988258,0.10171811281066209,0.1233757814625716,0.11711060325295347,0.12629203672516293,0.13926012264097368,0.13244977217244808,0.15257274987363395,0.14881088557428981,0.15775187275001812,0.1692412133475962,0.16290507075225338,0.1845424633302027,0.1779558347323437,0.18658503027171477,0.20052422849932636,0.1902886267772686,0.21148718191270127,0.20688354741078882,0.21188220824592877,0.2248883748313141,0.21589603289097925,0.23428932227414737,0.22748245717491744,0.2336834942225443,0.24435611658524187,0.2319333476767928,0.25168832317824874,0.24248966021119456,0.24490676740923412,0.2566607966062472,0.24187851890459067,0.2579213892109327,0.24896050428217817,0.24980661585079825,0.2576155965306131,0.24207556827010362,0.2577873518818684,0.24420045044641772,0.2438583455109004,0.25221371494697264,0.23136432269839596,0.2462215561433574,0.23319604597581292,0.22763849126015914,0.23557282376219404,0.21458839394651444,0.22562136534034563,0.21169983892144775,0.2054850055202444,0.2117112298097424,0.1881989157442817,0.19942298526359623,0.18503222288280397,0.1745441679863791,0.18323778661879486,0.15866406084631274,0.16559237307490043,0.15535322358924927,0.142287635714241,0.14915341823217076,0.12784185887652122,0.1320998006137795,0.12283714191124087,0.11012142056963303,0.11728124541056806,0.09712721465042752,0.0996966955236087,0.09488815258372542,0.08070212760487258,0.0877285904760583,0.07355429973177825,0.07214223075358817,0.0712556904966195,0.06073025723738461,0.0647960918690427,0.056816962376127246,0.05561021443655478,0.05616051374758518,0.04998251667038286,0.05374452651848366,0.05082573411534986,0.04996145513431707,0.053751215278611236,0.05223258187278587,0.05431358645416485,0.05879287317257538,0.059066587018908656,0.06319562969745113,0.07003559289455526,0.07033283394276589,0.07888559065814524,0.08494505414009314,0.08784209792729435,0.10046867683920188,0.10320023124069838,0.11379838012964905,0.12391205071596365,0.12816328538771918,0.14591133480881985,0.14886196476542685,0.16257970257021515,0.17855208109435056,0.1797546806826455,0.20346247714964888,0.21035851848330245,0.22030112997914184,0.24379977040738657,0.24595807550305046,0.267894827628664,0.2807283051484998,0.29014739634495923,0.3149560238127378,0.31829553487041573,0.34154012759825086,0.3567715867427301,0.36222446275690695,0.39272903853538715,0.3955900188198497,0.41314331162555884,0.4371257416215515,0.43734951772652525,0.4650937334159936,0.47440434575719587,0.4850878734053723,0.5102874208760362,0.5100758805675265,0.5352325076428729,0.545147942082379,0.5498043523059013,0.5793638121170568,0.5735531960590922,0.5934796860509087,0.6102555359344334,0.6033536904622971,0.6333426602084316,0.6292594792003597,0.6384600231912902,0.6588330135649535,0.6459893864877644,0.6727112921061447,0.6678192820973062,0.6688228096098441,0.6925331816247249,0.6706098098842206,0.6944122271885947,0.6916393324492074,0.6798565666964143,0.7072399070439093,0.6801237270056041,0.6958030580013055,0.6966695512993939,0.6745351945347385,0.7019320943977797,0.6714716910562615,0.6792936812805183,0.6832457759726029,0.6512416329059926,0.6781753651743752,0.6462572244456642,0.6447385960218577,0.652472749545319,0.6125846870161658,0.6370859998382813,0.6058324127982222,0.5950283462936686,0.6065226658755853,0.5608012393337511,0.5809942974418296,0.5533068850210573,0.53365311712876,0.5468885529869604,0.49976175256883826,0.5146963091860939,0.4897462474907125,0.464687245751246,0.4795035769698822,0.4308297796718572,0.4414814454679728,0.42191355215093906,0.3904436142599953,0.4060828353985542,0.36126644923423423,0.3649766468880843,0.34992516463592865,0.31829504132049585,0.3316673370126473,0.2901900675546497,0.2918988938846888,0.28006259069450884,0.24712520594878903,0.2612662803267151,0.2247600606504845,0.22149144314159408,0.2149661497309448,0.18466997786854794,0.19492967785072618,0.1653044764274392,0.16165063917318376,0.1558084343417169,0.12948392380228846,0.139820985176533,0.11414820735625143,0.10980385118226776,0.10795667878577339,0.08492614687223363,0.09286812940303489,0.07424499945784488,0.07018740515083163,0.06852059897787804,0.05156147113870481,0.05869080363614189,0.04340037893275218,0.041430254321476415,0.04159760500320188,0.028069576127038334,0.034556571280290285,0.024330154824676528,0.023104848165801363,0.02375705004867472,0.015410833896515475,0.020811465093574365,0.013593640751814283,0.014542200008327368,0.01571496763344932,0.010539745063774888,0.01546654671750314,0.011672045411048645,0.013232243519296008,0.014496418355609067,0.013243147686356161,0.01666529465483392,0.015113823334498695,0.018147115035443702,0.01898519243162906,0.020135997142398814,0.022582498889444642,0.023396936473904707,0.026271994668620728,0.02649527525745035,0.03091436064943959,0.030769885746271153,0.03306209125990454,0.03720940752849348,0.03542700375570797,0.041830471671484154,0.040575720582666425,0.04358893122787125,0.0474759546879517,0.044657384892665464,0.05332235813408236
1.0,0.9076808764408777,0.9532676994100822,0.9654335391955322,0.8978068292579258,0.974934738909488,0.9013425797292481,0.9254675131821388,0.9322627885626266,0.8666406549704053,0.9374049725627397,0.8543527340828014,0.873269582239806,0.8872694291209156,0.8024369881259145,0.8703978306558596,0.7991076318882793,0.7915261317345531,0.8132019321274144,0.7308001547786114,0.7795569971274684,0.7167011030572276,0.7026860744054972,0.7213412030759657,0.6361882960220382,0.6794527500822101,0.6251399980746487,0.5943986592119279,0.618110262235928,0.5403479774109045,0.5629878674311841,0.5229914636545717,0.49021905208621813,0.5036691798584876,0.4354186823830817,0.45464199297705876,0.4152669836699688,0.3802973335869681,0.39831518010727013,0.3329981112126693,0.3410016656921211,0.31926005616602404,0.2783511280458553,0.2902290374804224,0.24357406430244416,0.24109935520099285,0.22248180441731363,0.1924684159919447,0.1977945163950378,0.15925707828103153,0.15753797162791897,0.1438313351639671,0.11594335091950478,0.12228697230392636,0.0938429477763525,0.08788460378042115,0.0812164591314941,0.060384890970347174,0.062307729286802574,0.04540398579476991,0.03983257014557895,0.03555720765094345,0.022823450487635545,0.02366872680584168,0.01444285871695642,0.010887537682931953,0.009430023469663247,0.0036715193013102786,0.0039168858494229245,0.0013479807066501936,0.0006022432686508105,0.000878980178942551,0.0014237414843130392,0.0019174779864028044,0.0041622165149759315,0.006677520272643259,0.007683390550638764,0.013767298156080153,0.015052573440229294,0.01951607391996604,0.026177532435525883,0.02761355193492303,0.03589415114706612,0.04022909155851325,0.045163030168806996,0.05374098158838966,0.05687850613342661,0.06626008140377272,0.07118655164041442,0.07738653122641449,0.08738930290165983,0.08978130081305312,0.10007453572625888,0.10701924550560445,0.10995497311922808,0.12264841709866732,0.12523465733230074,0.13181113224975527,0.14250978051330504,0.14301004793920558,0.15343739180356017,0.158808419996808,0.16146290900878682,0.17244588004724665,0.17219854092872589,0.1803340340918225,0.1859421414280147,0.18518769799595486,0.19721808235407295,0.19411387085631115,0.19976650900079995,0.20667651273752036,0.20137241469915262,0.21296330332068195,0.20909702091908708,0.21106153448691278,0.21869366962130177,0.2090468982150549,0.22146679029288813,0.2148686975031744,0.2133630621596434,0.22363537778035772,0.20864121155544046,0.2192725027893374,0.21543603234322212,0.20708806972665195,0.21846798877461038,0.20345911145245674,0.20992949516801632,0.20558389800425939,0.19762435357606667,0.2065970530247238,0.18934656298621777,0.19721037545650041,0.19149726095638667,0.17939600038099943,0.1921818955147838,0.1723205609738379,0.17695972280342062,0.1752383637220877,0.16008828374261114,0.1712322816181461,0.15408350318319625,0.1564557169046321,0.15443577772999217,0.14015365093731702,0.15068025351392006,0.13355540836477522,0.13518708507913482,0.13501456203897616,0.11972626722903974,0.1297812260098678,0.11471634830069402,0.11549444109525994,0.11521763254883739,0.1017435966786015,0.11122616204882768,0.09689399625752368,0.09751602767986761,0.09929602940172005,0.08491015088872855,0.0945323739503959,0.08323635771140829,0.08163597144237439,0.08443285806691858,0.0731887496003231,0.07959773174814935,0.07106758403310275,0.07052763645602997,0.07194488741091098,0.06250872895725433,0.06926772103956558,0.061253140205168324,0.06048940596736159,0.06312429811863007,0.05445058978062075,0.059647888818087504,0.05433111405429368,0.0529444828459838,0.054836203342705316,0.04864475704313402,0.05202337458346472,0.04802735215917636,0.04673691244402743,0.048220489338710114,0.04330945123364231,0.04527085289853522,0.04255242188887418,0.04140319508217935,0.04134185031783287,0.03870729384546,0.03914576395056272,0.036501594957996875,0.03613225393096533,0.03533006433811994,0.03284719814678023,0.03326013459224615,0.030811111688941708,0.029961353957148367,0.029021556088198033,0.02757464450097468,0.02644202702955982,0.024835768996380875,0.024458824231753287,0.022189330476713818,0.0217240527569378,0.02093667846548218,0.018259835120838702,0.018865673069679272,0.016931248590642527,0.015612193723534042,0.01593641720093389,0.013382124321571641,0.013634860171805733,0.012962429436723093,0.011287345447310627,0.012243885235168218,0.010168278863445651,0.010668052003888909,0.011225941974224721,0.008852757939578118,0.011834934355670193,0.009728183245854158,0.010137095940914704,0.013727702108655716,0.009510393636380829,0.014725807857576611,0.014100234875280615,0.012991590006055365,0.020518172221018153,0.014954118465731234,0.021717892059483573,0.023346168962651813,0.020840469084925133,0.03216100607598423,0.025275393720878055,0.03409793645392759,0.03810690912104209,0.03311414036275474,0.05004626595328831,0.04096777193811266,0.050794917798264554,0.05926092101076254,0.0505536392212283,0.07217659902004836,0.06275040354886949,0.0720815571234715,0.08521071320451139,0.07239219153754034,0.09916524208224942,0.08885647783382503,0.0966374525836092,0.11559234314626228,0.0980726769254394,0.12773157382546363,0.11949213655297193,0.1233989100759132,0.14749889473811828,0.12648023152775345,0.15812589943159966,0.15015212576464726,0.15159190870933367,0.18037641137821578,0.15377563493942137,0.18743781172308158,0.1823823120278921,0.1756180458367284,0.21146990645393465,0.181559209957363,0.21098823675655978,0.2113872985089259,0.19905799958289327,0.2351538057879487,0.20537899003506221,0.23163946404514874,0.2333654376981453,0.21623455335292074,0.2545708179201125,0.22189160720978876,0.2440177276023184,0.2503622402563915,0.22544836323393397,0.2643140747138608,0.2328901414454161,0.24724730786944676,0.2574906016437582,0.228340901737971,0.26367691685594674,0.2350410566678449,0.241897105474786,0.2548099705165642,0.22252414065761542,0.2536256783189215,0.22787048465168974,0.22850754706548465,0.24172453454879278,0.20900157729263258,0.23481311760354953,0.21208510480392218,0.20694898130939196,0.2213562151033225,0.18723003939488347,0.20865593672768684,0.18994799785376304,0.17885805254347842,0.1935281088965534,0.1620150801598747,0.17571823739869885,0.16287635754835045,0.14852224877230288,0.1607996163789825,0.13355812667797115,0.14236972799836436,0.1321637777891804,0.117792288715975,0.1281452710139596,0.10471384652121583,0.10994144789333299,0.1035422959520106,0.0888376987004674,0.09840859627535807,0.07990517423663313,0.08166213062490726,0.07944484625877227,0.06664277725598602,0.07385625553669933,0.06218655200055524,0.062073531887216024,0.06209270774194401,0.053977406348144345,0.05940644676231647,0.05283011140145107,0.05429523985020751,0.055771990354650136,0.05193694654413766,0.057963423362342274,0.05569712015520643,0.05882249299568393,0.0629971492635078,0.06358556511968988,0.06967848225376956,0.07257510011877952,0.0784701510060257,0.08306487008693268,0.09013392737106934,0.09717865173829346,0.1017541567677984,0.11406802549839573,0.11846680398359626,0.12847406102161704,0.14084623798296225,0.14545838263188032,0.16116549403514502,0.16914095379472538,0.18046250320075055,0.19540288835079345,0.2022852499630567,0.22182326404267846,0.22874804189246672,0.24394217506829682,0.26270627208792147,0.2657473334492211,0.2918630698935485,0.3004163725892669,0.3108694669758986,0.3383930658863357,0.3382611291343955,0.36387543108113674,0.37719768325410213,0.38467597384549584,0.41406047863387924,0.41341123667712093,0.4386801297183778,0.4539102404518488,0.4563883656014235,0.49082254155420835,0.4859659575576492,0.5093578837514078,0.5276148283231912,0.524343916879733,0.5599131162645282,0.5532331784928053,0.572907444822873,0.5933658133155877,0.5815186317838669,0.6212531562072099,0.610365461485127,0.6221307274675658,0.6496005636616251,0.6284972156361254,0.6631858463864113,0.6576429072212397,0.659375041375424,0.684499586912477,0.6631584471269693,0.6928781001873369,0.6818368926189269,0.6818252872694386,0.7068872599673962,0.6744677815761168,0.7053335216686816,0.6940066711848478,0.6806927573792941,0.7100098927652048,0.6746440019712807,0.6936734735481328,0.6870450005532356,0.6674136649469137,0.6907336930271261,0.6547130023236504,0.6697582780897929,0.659523572937214,0.635570546217651,0.6567687195325368,0.6189711715635646,0.6268340941213246,0.6179712053633839,0.5898554929631018,0.6069580679564369,0.5676797079570295,0.5734372054813931,0.5619793238143782,0.5302129353122371,0.5471139008889074,0.507077988817625,0.5051612652467508,0.4991041464804579,0.46397585366154326,0.4742036901742484,0.4409025314554017,0.43490385533011794,0.42362778065798584,0.3946931947493976,0.4016810323207956,0.365451447876202,0.36221498578015876,0.35186699480061706,0.3190165093593401,0.3278343059336544,0.2958978499717996,0.2868460387306012,0.2799984012151965,0.2510077100811069,0.2546461653151289,0.2276731658714718,0.22035980467815408,0.21160664383062586,0.18666902345266911,0.19027598728543293,0.16634688006729906,0.15880225553343894,0.15265529128355448,0.13138957757397568,0.13327227479396608,0.1137232752061278,0.10871685985718951,0.10218568083219884,0.08527629013573418,0.08801656402524889,0.07199700210586207,0.06700986442262169,0.06417876614007932,0.05096757731470617,0.051592987721688216,0.042046130361713785,0.038380837480524246,0.034654115056637846,0.028268167976428133,0.027912319750078747,0.021077494655451206,0.02043918658925472,0.017464172965054824,0.01465026355341519,0.014020566773811673,0.011309515426487726,0.011644661658844932,0.008944988427986378,0.01089146184471321,0.008966972036440887,0.009061929474568985,0.011380491219612505,0.008475244880355517,0.013965065388897541,0.010696433889778218,0.014114051982908167,0.017122304215338204,0.013132485082026493,0.02318045410188995,0.01774734036197871,0.022421728247947283,0.027900341300162338,0.022030978963620815,0.03426939571507652,0.028345717369149395,0.03381220087273805,0.03986816251946855,0.0327583446650469,0.04756290376006803,0.03962692025317133,0.045525308312506944,0.0529293781891183


==> Data/data/simulation2D/strong-meson-Fphi.txt <==
2
4
2.0
2.0
3
1
10.0
501
|\phi\rangle
F_{\phi}

F_{\phi}
plain,TT1,TT1-plain,TT2,TT2
TT2

TT1

1.0,0.9981147757260579,0.9926331456246953,0.9840535651708511,0.9731327275182364,0.9607899964100728,0.9480001315880192,0.9356920032150319,0.9246671445422826,0.9155460410018156,0.908743950269767,0.9044732028361266,0.9027659069340738,0.9035096222843061,0.9064883922356541,0.9114220978872208,0.9179982221706401,0.9258917991883591,0.9347716321651445,0.9442937092614581,0.9540857975667177,0.9637298787257621,0.9727507056642055,0.980618662418025,0.9867729092309625,0.9906665598473753,0.991830034134496,0.989943026769538,0.984901370348586,0.9768639615170303,0.966267629626814,0.9538039258901255,0.9403596598658095,0.9269303150588354,0.9145201728309451,0.9040440333509094,0.8962431638371295,0.8916238927146481,0.8904227827898356,0.8925987929037942,0.8978506483972855,0.9056563649868731,0.9153307460206005,0.9260951590865865,0.9371520569821987,0.9477552233468312,0.9572665546658097,0.9651920441604036,0.9711935153994053,0.9750777387831666,0.9767694521596059,0.9762780436513432,0.9736682685257904,0.9690431952292665,0.9625432587135831,0.954360068171372,0.9447589040971911,0.9341009004193247,0.9228554881119307,0.9115958064419757,0.9009737609592022,0.8916760078941407,0.8843660747679734,0.8796201774148987,0.8778648449723856,0.8793236688962467,0.8839791420475072,0.8915543068643481,0.9015179375636173,0.9131158126378889,0.9254285731417535,0.9374532218549994,0.9482007291269928,0.956797590819139,0.9625762237922744,0.9651393353936293,0.9643874840949975,0.9605061992445572,0.9539172859562464,0.9452058878845192,0.9350385956366106,0.9240876379682673,0.9129725517575831,0.9022251625326809,0.8922779155875273,0.8834709330862469,0.8760703728390513,0.8702898625082824,0.86630767903015,0.8642744086431331,0.8643084738216269,0.8664796399321837,0.8707830671507217,0.8771084851481614,0.885210593699882,0.8946877761405924,0.9049764519779228,0.9153674978623652,0.9250486843409467,0.9331728129128793,0.9389456036977095,0.9417215741176022,0.941091945067299,0.9369477676349344,0.9295049028752018,0.9192847110271136,0.9070533954898217,0.8937312346560566,0.8802880633340769,0.8676421956021764,0.8565769112762349,0.8476832166334435,0.8413317464530677,0.8376718773286669,0.8366530172914279,0.8380615068710434,0.8415661093027683,0.8467652119065302,0.8532294134859981,0.8605342227494559,0.868279334596206,0.8760934527654453,0.883626665260201,0.8905354094567001,0.8964673367704823,0.9010541553311695,0.9039192890301115,0.9047038889662258,0.903109891999556,0.8989535313948763,0.8922184241530089,0.8830955086018872,0.8719985449326592,0.8595484920131663,0.8465266249616891,0.8338028379365392,0.8222502775533047,0.8126591275505233,0.8056610281533367,0.8016722957011917,0.800860275544866,0.8031340108063839,0.8081584002752047,0.8153898367624672,0.8241302393529901,0.833594824443975,0.8429868636204416,0.8515706758508889,0.8587332124256521,0.8640257027792946,0.8671801873993139,0.868100743851823,0.8668344771140188,0.863531348190196,0.8584034865592434,0.8516933918211074,0.843656860305425,0.8345616845016943,0.8246985150461154,0.8143969436190106,0.8040386172978228,0.794060189758969,0.7849417023249414,0.7771796610041122,0.7712475708525618,0.7675491521765597,0.7663705337889996,0.7678375943556202,0.7718838625719664,0.7782335439243961,0.7864035170524806,0.7957272493331009,0.8054019171911287,0.8145570858053338,0.822339178663565,0.8280015298366565,0.8309865657283383,0.8309861466202313,0.8279691322744469,0.8221714013043315,0.8140512130214038,0.8042196983010766,0.7933604316004507,0.7821525292632524,0.7712088715982834,0.7610361435619107,0.752018034072593,0.7444184482608484,0.73839869675788,0.7340414691750048,0.7313747189696185,0.7303899550213,0.7310514059070495,0.733294717091718,0.737015984905682,0.7420538616579742,0.748169097359106,0.7550271231543328,0.7621899328729989,0.7691232364926986,0.7752232333986636,0.7798641438575196,0.7824630723849796,0.782553746004123,0.7798566270129876,0.7743314062022336,0.7661999365309464,0.7559331315122435,0.7442028258152018,0.7318068722860087,0.7195806882557576,0.7083098399432706,0.6986561676658256,0.6911056202275909,0.6859410449381681,0.6832390431276276,0.6828872930146821,0.6846173713942496,0.6880475755612706,0.692730071105316,0.6981966774230468,0.7039978964911466,0.7097307113805711,0.7150524684063404,0.7196807558421627,0.723382175746037,0.7259555598321729,0.7272167164717926,0.7269916091573443,0.7251227604658441,0.7214899848389991,0.7160421304548771,0.7088325518390028,0.7000487609638417,0.6900269532179402,0.6792449769564756,0.6682920484183258,0.6578186960570535,0.6484745064854741,0.6408431643192262,0.6353838207346417,0.6323856379961037,0.6319395493156249,0.6339288528784601,0.6380386888763148,0.6437835343323067,0.650550982697559,0.6576586786358523,0.6644192299329424,0.6702057156446128,0.6745089964585288,0.6769783545044604,0.6774394859505041,0.6758881693147656,0.6724629124264482,0.6674040804256833,0.6610091970737931,0.6535937477996592,0.6454641776975639,0.6369057924597449,0.6281841178366141,0.6195550176972364,0.611277199351983,0.6036208514591046,0.5968678034685045,0.5913011546936426,0.5871850282812081,0.5847372779565351,0.5840992303158773,0.5853068941902667,0.5882678348861277,0.5927474954233358,0.5983683523232626,0.6046247652307061,0.6109152705522489,0.6165919324010536,0.6210231388246545,0.6236625041300625,0.6241134841424691,0.6221782690880024,0.6178813629085032,0.6114628834059633,0.6033428401138347,0.594063616199884,0.5842218273498172,0.574401667272367,0.5651198829793691,0.5567886588971377,0.549698294337572,0.5440177996912159,0.539809051588924,0.5370490341994545,0.5356547042889589,0.5355057894602648,0.5364620403305423,0.538372880469223,0.5410788912841671,0.544406050606518,0.5481550553494201,0.5520893147057845,0.5559261261568337,0.5593358451945161,0.5619531639599775,0.5634026513837985,0.5633375333661618,0.5614868694422468,0.5577028625730015,0.5519982594749957,0.5445645829165043,0.5357654091141625,0.5261042001760843,0.5161717334464487,0.5065822444625766,0.4979089150727218,0.4906281860522317,0.48507937181959354,0.4814424697370625,0.47973400360706964,0.47981877247160365,0.4814344179040416,0.4842253215230025,0.4877820328609028,0.4916820125055541,0.4955271177787265,0.4989733479381454,0.5017492768258438,0.5036614534193579,0.5045875882339325,0.5044609722889237,0.5032515485344242,0.50094972695336,0.49755808821402187,0.4930937011944789,0.4876004836029104,0.48116776639190106,0.47394894233445434,0.4661735050336959,0.45814713348184155,0.45023735180302166,0.4428457936386554,0.4363711462072405,0.43116859562591425,0.4275117476452031,0.4255618734218497,0.42534763858035063,0.4267569373049967,0.4295414565485875,0.43333404383710006,0.4376783951109075,0.442069530348296,0.4460018113804429,0.44901921248361154,0.4507609451851586,0.4509952294362794,0.4496355229246197,0.44673673968327976,0.44247309029550025,0.43710294628788626,0.43092844537879843,0.4242578077333281,0.4173766280057994,0.41053143179592805,0.40392549049181,0.39772414560845737,0.3920652617163257,0.38707008301068796,0.3828505553062724,0.3795107066050973,0.3771414668845835,0.3758098949346959,0.3755448666614316,0.3763217967156846,0.37804906092203444,0.38055870483526993,0.3836039270293891,0.386865654538885,0.389969990809223,0.3925170562035922,0.3941196125319327,0.3944471723716795,0.3932688293847386,0.39048682187789235,0.38615363976598804,0.3804684160839562,0.37375268698041186,0.3664100406879568,0.35887733031336255,0.35157613332869353,0.34487196019725463,0.33904603861898797,0.33428136171609457,0.3306619993868175,0.3281829249486804,0.3267668442281989,0.32628448329993825,0.32657517686775156,0.32746516812146964,0.32878167833506516,0.3303615234245389,0.33205387730522423,0.33371772665245886,0.3352155898425852,0.33640605139738633,0.3371383479932642,0.33725231339960715,0.3365861651908908,0.33499282063633606,0.33236294453825366,0.32865041916629906,0.32389425333868804,0.3182308506822937,0.3118922842802365,0.30518935118598833,0.2984817245076163,0.2921403382891661,0.28650840476881406,0.2818669917968462,0.2784093489940364,0.27622599334176434,0.27530072058452604,0.2755165935677257,0.2766705077115634,0.27849477598027295,0.2806839089746374,0.2829242032470495,0.2849230236976376,0.28643415111692666,0.2872756887135905,0.2873380291245623,0.286581195381057,0.2850230679693513,0.2827219748691987,0.2797582483424627,0.2762192702558625,0.27219123094218534,0.2677586808007335,0.2630105830147458,0.2580496696887457,0.2530010046971086,0.24801598811975464,0.243269431612312,0.23894929368582268,0.23524054581918452,0.23230589928841933,0.23026650896245054,0.22918539414098282,0.2290555490866885,0.2297939793286231,0.23124244823076406,0.23317551727386432,0.23531622787764175,0.23735914976781686,0.23899933306522264,0.23996412102433848,0.2400433316515181,0.23911267307221035,0.23714592026227313,0.23421339430344534,0.23046715223142053,0.22611614840858868,0.22139658271940393,0.21654316251817857,0.2117660574888556,0.2072363744056797,0.20308070967168554,0.19938339077829417,0.19619379349903218,0.19353573028689314,0.19141622760340385,0.18983179834745934,0.18877128784338915,0.1882152792403482,0.18813272048227242,0.1884758275890248,0.18917448902458622,0.19013147199900773,0.19121981985642897,0.19228391874698503,0.19314563424773612,0.19361642039941312,0.1935152120001864,0.19269031788705124,0.19104187022493646,0.18854030621421242,0.1852364514923979,0.18126024153266543,0.17680761169788892,0.17211781487120204,0.16744548309249974,0.16303251536776406,0.15908425627770134,0.15575284591513797,0.15312874526602782,0.15123988126943086,0.15005693139929877,0.14950296718390044,0.14946577263299485,0.1498113771648928,0.15039751441316918,0.15108579970752056,0.15175148527106552
1.0,0.9980927306799482,0.9925470491099183,0.9838673557653335,0.9728193039616991,0.9603330373438448,0.9473946175265954,0.9349435667635145,0.9237905276927371,0.9145629937590825,0.9076808764408942,0.9033587821322032,0.9016288371030161,0.9023765602535192,0.9053821424750969,0.9103600976571536,0.9169913952285331,0.9249438758807613,0.9338790490254618,0.9434461930368853,0.9532676994100822,0.9629222514074247,0.9719340126608329,0.9797758821188187,0.9858926694498671,0.9897458377009246,0.9908759220559088,0.9889731312125026,0.98394258942626,0.9759496603594029,0.9654335391954996,0.9530833517078929,0.9397787276192748,0.9265039627775052,0.9142494385778734,0.9039149414573502,0.8962272572450454,0.8916802545651913,0.8905012616224188,0.8926440807815195,0.8978068292578824,0.9054715265095226,0.9149612300124622,0.9255090341212315,0.9363314627399053,0.9466973757518474,0.9559834021177239,0.9637087845078326,0.9695463604949844,0.9733113943938376,0.9749347389094545,0.9744299301141354,0.9718643647001312,0.9673425272684258,0.9610049799311394,0.9530417087170255,0.9437138464758758,0.933374977981593,0.9224828886164401,0.9115947446748411,0.9013425797291984,0.8923904158106601,0.8853781190252958,0.8808593178949313,0.8792412113060253,0.8807333120231368,0.8853108734302283,0.8926975516489477,0.9023708937068344,0.9135931008283997,0.9254675131820788,0.9370179422495933,0.9472835655182424,0.955417660575598,0.9607756009376108,0.9629777439049073,0.9619367133051028,0.9578454114621808,0.9511300268449963,0.9423790270741121,0.9322627885625783,0.9214583849450393,0.9105906637432047,0.9001954800431213,0.8907054539677663,0.8824541761875577,0.8756921011860371,0.8706065484197362,0.8673389707708283,0.8659944439578063,0.8666406549703252,0.8692960934282217,0.8739094008932244,0.8803337771947312,0.8883019165259786,0.8974080389128293,0.9071039373608818,0.9167151685135132,0.9254811600514696,0.9326189521732574,0.9374049725626906,0.9392638160285686,0.9378491216987257,0.9331009160794308,0.925267040752177,0.914883023484715,0.9027131977236384,0.8896635665454881,0.8766816704928686,0.8646595067707457,0.8543527340827421,0.8463244310639598,0.8409163301464879,0.8382460871909678,0.8382263431862091,0.8405999317293612,0.8449850644295722,0.8509242167281499,0.8579305787345193,0.865526493485102,0.8732695822397125,0.8807644335115513,0.8876606605180191,0.8936412780052104,0.8984079180510929,0.9016705808233678,0.9031488429787569,0.902588641105747,0.8997944031200882,0.8946714361801447,0.8872694291207932,0.8778159737046751,0.8667299425491487,0.8546083199631702,0.8421856653030082,0.8302711606131278,0.8196724894297441,0.8111175624974187,0.8051842849946319,0.8022459802730506,0.8024369881257689,0.8056403753536253,0.8114980259091492,0.819442311372493,0.8287473882005114,0.8385963499317,0.8481579499496034,0.856664057241537,0.8634775136576079,0.8681406539425949,0.8703978306557223,0.8701903252717971,0.8676276813384407,0.8629441097881584,0.8564508631981195,0.8484948330676844,0.8394304909867387,0.8296077514818504,0.8193737169048458,0.8090827487530372,0.7991076318880879,0.7898449389082758,0.7817097123145168,0.7751175315222404,0.7704550543079588,0.7680425016417276,0.7680929467090007,0.7706737583454942,0.7756755044116677,0.7827934063977191,0.7915261317344078,0.8011959932182899,0.810992920321943,0.8200414221425447,0.8274852809637443,0.832579806232918,0.8347777027500253,0.8337936120322085,0.8296351379996688,0.8225943678410803,0.8132019321272497,0.8021531589500039,0.7902207044031763,0.7781690538603703,0.7666837064872474,0.7563229666039486,0.7474947523332284,0.7404561033832948,0.735329893647738,0.7321317584618191,0.7308001547784773,0.7312233784984645,0.7332589075187086,0.736742367164615,0.741485554358046,0.747265166707253,0.7538059968040324,0.7607641298976646,0.7677167789671557,0.7741653749515669,0.7795569971273308,0.7833260058037557,0.7849531240316971,0.7840341187230853,0.7803460781301491,0.7738975920152329,0.7649509079689742,0.7540092848101546,0.7417699907025652,0.729050579238684,0.71670110305708,0.7055165201717751,0.6961617305420656,0.6891175917128863,0.6846515321700654,0.6828123844651596,0.6834464438841823,0.6862304081747961,0.6907162228655128,0.696382416235203,0.7026860744053818,0.7091094104641442,0.7151953847755753,0.7205684202754168,0.7249389500098492,0.7280938809675657,0.7298782281578268,0.7301752303613452,0.7288924904460323,0.7259598541716709,0.7213412030758052,0.7150579627883541,0.7072181041289795,0.6980419229457024,0.6878757413575235,0.6771870191496691,0.6665385505637378,0.6565441872313427,0.6478124498097275,0.6408864321793382,0.6361882960219044,0.6339749301651639,0.6343089956270931,0.6370475173960689,0.6418488454316472,0.6481979895231698,0.6554494214632046,0.6628848445701508,0.6697810245372213,0.6754800866040201,0.679452750082066,0.6813448800061032,0.6810000682063168,0.6784554136824194,0.6739130958204549,0.6676951308442393,0.6601914760268457,0.6518117247638168,0.6429482519022571,0.6339547632280818,0.6251399980745392,0.6167729089304613,0.6090936677497317,0.6023245151284214,0.5966755484639545,0.5923425305555113,0.589496071923963,0.5882635496234775,0.5887065457727427,0.5907973805284547,0.5943986592118636,0.5992498789592196,0.6049651121889777,0.6110453915091777,0.6169082455926803,0.6219345114726934,0.6255290980696924,0.6271884372246286,0.626564125506958,0.6235110769153565,0.6181102622358319,0.6106607255366578,0.6016418738127252,0.5916531677904666,0.5813424829852387,0.5713355146762424,0.5621767388356385,0.5542886218797607,0.5479513935596275,0.5433019509979944,0.5403479774108073,0.5389921872740211,0.5390614459194306,0.5403359729074614,0.5425746500288212,0.5455334990081516,0.5489756603762056,0.5526726999220335,0.556398732228186,0.5599205000495845,0.5629878674311081,0.5653297662952577,0.5666600923014817,0.566696171027917,0.5651893604098743,0.5619637226190028,0.5569554761024268,0.5502442278200143,0.5420675853976986,0.532813761973107,0.5229914636544721,0.5131813009199491,0.5039766888370198,0.4959236876196112,0.48946834830379277,0.48491757032058236,0.48241638112775054,0.4819419295527714,0.4833128433247941,0.4862118340305119,0.4902190520861485,0.4948531947721823,0.49961654322252574,0.5040391594825322,0.5077169318534064,0.5103385694067567,0.5116982935193701,0.5116936615245499,0.5103110288354532,0.5076037144314629,0.5036691798584093,0.49863106194515894,0.4926298537598076,0.48582302846065595,0.47839233488712835,0.4705537375841574,0.46256463483558063,0.45472373554234613,0.4473609982363761,0.4408176488932205,0.4354186823829939,0.4314417661446887,0.42908685472160013,0.4284502965440997,0.4295062774784022,0.43209761781784795,0.435937469716231,0.44062320251438053,0.4456632630309473,0.4505165813739088,0.45464199297696983,0.4575525212074017,0.4588670577744853,0.45835101312982257,0.45593861533928226,0.45173274436839106,0.44598271592464866,0.4390449412211457,0.4313345350222625,0.4232768934586432,0.41526698366985704,0.4076412539542307,0.4006636992429015,0.3945246349801112,0.38934872199414683,0.3852079155038499,0.38213514482575245,0.38013537002367453,0.37919187513788266,0.3792669548680592,0.38029733358687284,0.38218563685006895,0.38479002818563723,0.3879147711431864,0.39130495451535213,0.3946487605064636,0.3975901648086556,0.3997535437339525,0.4007792646167164,0.4003663132388101,0.3983151801071634,0.39456262995832303,0.3892004627315315,0.3824731468985967,0.3747536240105116,0.36650132925887635,0.35821007374850766,0.35035487145343297,0.3433458916896734,0.337495121431684,0.33299811121257006,0.3299303582239872,0.3282560130270085,0.32784572435596454,0.32850025572581426,0.32997663917499526,0.3320138352288105,0.33435511691393305,0.33676482036661565,0.33903787011181113,0.34100166569203544,0.34251140658076723,0.3434414469595182,0.34367639775274095,0.3431060100594301,0.34162710443533517,0.33915395879024823,0.3356359963019156,0.33107900733624296,0.32556432611815306,0.31926005616592856,0.31241985592728894,0.3053676129616771,0.29846968055950795,0.29209915287464283,0.2865980787434738,0.2822432987991861,0.27922010776514467,0.277605963337448,0.2773647542615124,0.27835112804579515,0.28032401464472745,0.2829683656865858,0.2859237888856797,0.2888179445683756,0.29130141757555966,0.2930797561462557,0.2939380733304981,0.2937544508058269,0.2925003688248055,0.2902290374803507,0.28705504188862635,0.28313035206694925,0.27862200492333294,0.2736956289555892,0.26850687929431166,0.26320045970501926,0.257914414175562,0.2527862635782324,0.24795752661404868,0.24357406430237527,0.2397811425715776,0.2367136272851069,0.23448287822659952,0.23316246478828584,0.23277482280810435,0.2332806546616355,0.23457254556187673,0.23647410895964455,0.23874592820863239,0.2410993552009501,0.2432185176431834,0.2447894960805018,0.2455337343565423,0.24524090383011102,0.24379541758204867,0.2411912146559978,0.2375314585058485,0.23301294477000362,0.22789833754627875,0.22248180441725793,0.217054496121034,0.21187551891072073,0.2071520495160877,0.20302981307067552,0.19959300359105986,0.19687130980123596,0.1948511155005999,0.19348803050342364,0.19271843153510568,0.19246841599191442,0.19265931923854174,0.19320961690008603,0.19403359780932294,0.195037676546677,0.19611566000184358,0.19714469253826458,0.19798388701566294,0.19847761024597343,0.19846480809298267,0.19779451639499596,0.1963459560454272,0.19404981050840348,0.19090608542182289,0.18699393973061104,0.1824702760706737,0.17755636671120875,0.17251459092595928,0.16761954413239416,0.16312867575355305,0.1592570782809876,0.1561594824003679,0.15392061099532556,0.15255346463801406,0.15200420574296322,0.15216205942386438,0.15287278068209947,0.15395441687555655,0.15521410527903004,0.15646446947988474,0.1575379716278893


==> Data/data/simulation2D/strong-vac-F0-Nq-G.txt <==
2
4
2.0
2.0
3
1
10.0
501
|0\rangle
F_0,N_q,G
F_0
N_q,G
plain,TT1,TT1-plain,TT2,TT2
TT2

TT1

1.0,0.9965300807831979,0.9864737969333055,0.9708374575914207,0.951130205471888,0.9291511984839554,0.9067576387388082,0.8856556427517445,0.867244408963221,0.8525279873604391,0.8420936814427998,0.8361452844167737,0.8345738684957508,0.8370476079913177,0.8431033785699115,0.852225384080521,0.863899447874948,0.8776360590292438,0.8929609323767994,0.9093783787800571,0.9263192608874595,0.9430904169773924,0.9588447690319272,0.9725896909818753,0.9832449324128605,0.9897507723008755,0.9912138161412015,0.9870651414645226,0.9771974079770238,0.9620476175254445,0.9426017458978503,0.9203144600178724,0.8969565552921174,0.8744183980307245,0.8545047427332468,0.83875344901294,0.8283003075151565,0.8237992618483221,0.8253966220091328,0.8327520785816359,0.8450981574726589,0.861330732807269,0.8801234604088646,0.9000569434828702,0.9197496582310142,0.9379744071832696,0.9537439521543041,0.9663540081779081,0.9753804590892493,0.9806381066106984,0.982117201312767,0.9799185384114297,0.9742065857470166,0.9651933406957395,0.9531553812269753,0.938475811058717,0.9216945347804284,0.9035468661906576,0.8849728220617322,0.8670867877318389,0.8511071765799425,0.8382550568778575,0.8296367124169843,0.8261265056667947,0.8282639955229198,0.8361752837158389,0.8495254752447198,0.867508168110682,0.8888782857975701,0.9120339748159724,0.9351491390577924,0.9563494226357185,0.973912677054737,0.9864641865132102,0.9931320300812823,0.9936322933761517,0.988267426939686,0.9778402027249911,0.9635044532111176,0.9465862676628221,0.9284122268135411,0.9101747659732349,0.8928520045819779,0.877184794688243,0.8637012658591416,0.8527711589767359,0.8446693974352979,0.8396300195849761,0.8378765003363603,0.8396211235099262,0.8450330153536255,0.854180610681757,0.8669590886194821,0.8830166019277249,0.9016951247772684,0.9220024469800213,0.9426306136338418,0.962031728595247,0.9785534071451394,0.9906234342139769,0.9969586824395054,0.9967614702507911,0.9898623423054934,0.9767751051031643,0.9586474856347498,0.9371143597046313,0.9140827375600212,0.8914914923070096,0.8710903364667812,0.8542726513810246,0.8419801814566458,0.8346804436738708,0.8324047899019246,0.8348283527952599,0.8413718305548874,0.8513070589606414,0.8638515792859263,0.8782409842951453,0.8937717631771742,0.9098120814599905,0.9257835095346983,0.9411225913839345,0.9552362152301027,0.9674676903903404,0.9770900725270677,0.9833388824514022,0.9854879588193918,0.9829608937887093,0.9754587326467989,0.9630758024101166,0.9463731608156885,0.9263853041509876,0.9045497714748115,0.8825673714665416,0.8622172084204193,0.8451600922938081,0.8327635744485196,0.8259729158350848,0.8252390994707307,0.8305028377313258,0.8412261420285987,0.8564611325646827,0.8749472810340833,0.8952299405479522,0.9157924104556344,0.9351906372302987,0.952175826343,0.9657885608146252,0.9754106751399336,0.9807684548111737,0.9818909523269019,0.9790371848836991,0.9726124761961107,0.9630951407192928,0.9509898235567117,0.9368146313005996,0.9211184373480616,0.9045154818529398,0.8877191739471268,0.8715572213939162,0.8569556409366695,0.8448880209105609,0.8362957331599183,0.8319917036043497,0.832563050222483,0.8382864390202397,0.8490661652827433,0.8644012029407373,0.8833855214492171,0.9047458426271072,0.9269209214855284,0.9481838896148307,0.9668026051751365,0.9812229399190595,0.9902495944715479,0.9931928232469773,0.9899511662673153,0.9810110841337079,0.9673618827057733,0.9503432672437488,0.9314572852968659,0.9121819753905336,0.8938196963657139,0.8774012062232082,0.8636514688419215,0.853009392128997,0.845684332953471,0.8417283552446155,0.8411043614195898,0.8437348926578914,0.8495229388399799,0.8583430117874804,0.8700068724248227,0.8842129845563726,0.9004918116403988,0.9181606540900384,0.9363020340033587,0.9537784728921104,0.9692931322203948,0.9814992665749935,0.9891515048679176,0.9912799252425735,0.9873569128154369,0.9774212002714411,0.9621269507080201,0.9426992229541377,0.9207977916773225,0.8983129511645527,0.8771325387309263,0.8589239484196985,0.8449675502044245,0.8360622378398249,0.8325058555295962,0.8341387294286801,0.840430599142622,0.8505898293206955,0.8636765896564877,0.8787059903074783,0.8947312062579765,0.9109000922114046,0.9264822593194607,0.9408676672966206,0.9535424840855015,0.9640525529795189,0.9719681138585603,0.9768642632391745,0.9783291640111066,0.9760060061003121,0.9696658162090963,0.9592981163121127,0.9451978231045712,0.9280227651353471,0.9087991673767633,0.8888628129947752,0.8697389776496317,0.8529799425675411,0.8399895964482158,0.8318666805070479,0.829291371240775,0.8324674266829675,0.8411192435464901,0.8545344410859944,0.8716398460718365,0.8911006339593516,0.9114355322520387,0.931142209810833,0.9488250001083518,0.963313152906176,0.9737547029326922,0.9796715649083731,0.9809668270990567,0.9778844235784677,0.9709316403823028,0.9607828855302374,0.948186215369676,0.9338913253674814,0.9186100339489413,0.9030100991627115,0.8877335001857353,0.8734237965590491,0.8607455477911953,0.8503822801493193,0.8430068300782362,0.8392265976461639,0.8395134672011505,0.8441317586972221,0.853077006754448,0.8660348500862722,0.8823651616174466,0.9011138543464103,0.9210542273789005,0.9407601033601198,0.9587120448745357,0.9734336401624333,0.9836470034176548,0.9884273934283492,0.9873300718528409,0.9804620688955289,0.9684793462545579,0.9525047436997878,0.9339798736896799,0.9144791574646802,0.8955216737845961,0.8784143568179712,0.8641496786209716,0.8533662129830902,0.8463661189037738,0.8431732972044558,0.8436114160139179,0.8473818194557129,0.8541259338090157,0.8634632286098396,0.8750024133767544,0.8883292136411801,0.9029781794255138,0.9183984285640291,0.9339242627142657,0.9487615552631782,0.9619997856704227,0.9726571912887407,0.9797619877544885,0.9824654748699277,0.980173636680485,0.9726746499595826,0.96023389131103,0.9436289883636528,0.9241069183568554,0.9032617732291728,0.8828510431918823,0.8645838631545226,0.8499212084457848,0.8399233718379289,0.8351663005043819,0.8357308358203547,0.8412536212800441,0.8510195687812003,0.8640741559129586,0.8793374234428306,0.8957070976917589,0.9121431618065274,0.9277294772097149,0.9417102383372536,0.9535012316688323,0.9626787823739239,0.9689527762104524,0.9721333708864984,0.9721027960672805,0.9688029889409231,0.9622462245630957,0.9525495941394755,0.9399862451402212,0.9250386933907807,0.908434789308048,0.8911474089160474,0.8743457017644214,0.8592976274674502,0.8472371204680854,0.8392198665074257,0.8359953717368291,0.837918373761725,0.8449117084456595,0.8564800632144824,0.8717644988266776,0.8896240537534719,0.908732759501338,0.9276849290465309,0.9451048709041159,0.9597569255682773,0.9706482299463208,0.9771124266818643,0.9788608567786259,0.9759907030892969,0.9689470011934099,0.9584451977189977,0.9453697196029642,0.9306688349395328,0.9152653837490138,0.8999970658779626,0.8855908383722751,0.8726663988503136,0.8617564681163107,0.8533285597719918,0.8477947395280981,0.845501671383083,0.8467009512210142,0.8515067130846183,0.859851507534365,0.8714515156234488,0.8857889917703307,0.902115465931195,0.9194759590824394,0.9367535132622671,0.9527341674007128,0.9661931034409312,0.9760007873140354,0.9812425573958933,0.9813374846377192,0.976135600524355,0.965970488225841,0.9516492146093474,0.9343734302816251,0.9156010522535591,0.8968723197534052,0.8796323760278149,0.8650821734977201,0.8540808582660417,0.8471091017250736,0.8442886817823767,0.8454430171852398,0.8501784847437769,0.8579671386588629,0.868216229203814,0.8803164349561889,0.8936670390580798,0.9076811973036043,0.9217775262396122,0.9353656199904544,0.9478332583416547,0.9585425362133947,0.9668412332309132,0.9720942908497634,0.9737376643709517,0.9713524116810442,0.9647506387956977,0.9540580164145449,0.9397724163649642,0.922777665897978,0.9042974578995141,0.8857868219064023,0.868774215995799,0.8546812132235417,0.8446538559433782,0.8394371902901221,0.8393130743338402,0.8441052829579914,0.8532409396846897,0.8658480815890808,0.8808674583253364,0.8971609870155699,0.9136061898614184,0.9291720451725407,0.9429752019855517,0.9543166293249898,0.9626989075444301,0.9678249887477187,0.9695810099490165,0.968008276558684,0.9632718237825797,0.9556338732037617,0.9454392273632894,0.9331159833916238,0.9191894384201682,0.904301029230047,0.8892195420734608,0.8748307088527068,0.8620950194516215,0.8519718874071623,0.8453189832794963,0.842784896556102,0.844717551093739,0.8511079514399807,0.8615797534579037,0.8754234291233426,0.8916641207072431,0.9091481433647384,0.9266350884109432,0.9428881618459067,0.9567608014685947,0.9672795281594395,0.9737206287772193,0.975673555694674,0.9730802244033061,0.9662395920695754,0.9557719305894252,0.9425456381735637,0.9275782549329233,0.9119293671684937,0.8966042246754975,0.8824828782665104,0.8702819179135519,0.8605469729078128,0.8536667186962857,0.8498952720399743,0.8493704067693392,0.8521194617458029,0.8580514149874446,0.8669399823967752,0.8784065446482477,0.8919120022177153,0.906763641985876,0.9221385289574343,0.9371211493412497,0.9507517067019297,0.9620826732316622,0.9702432817144614,0.9745122049074312,0.9743960353219389,0.9697056110284595,0.9606160977990102,0.947693475962597,0.9318724821766288,0.9143797243695897,0.8966084812841065,0.879964454484322,0.8657099569579269,0.8548347219674565,0.8479744632040374,0.8453860481788474,0.8469748392529529,0.852359505777677,0.8609549150467615,0.8720548124704364,0.8849012486393999,0.8987345783992498,0.912824048418677,0.9264831252262735,0.9390754684668923,0.9500172936949556,0.9587806615037111,0.9649008510052368,0.9679899832476501
1.0,0.9965301022413491,0.986474105040566,0.9708387433844338,0.9511331973542039,0.9291556560881432,0.9067610604147848,0.8856522369291437,0.8672248688867479,0.8524803849801618,0.8420054563940416,0.8360059675894408,0.8343779411985275,0.8367968076854693,0.8428078312956455,0.8519031537154078,0.8635744033010241,0.8773343154034072,0.8927064559531724,0.909188591488177,0.9262015871215393,0.9430406416237244,0.9588478011185257,0.9726228579808731,0.9832833221005415,0.9897735180206393,0.991209776939542,0.987036360767094,0.9771591601007046,0.9620247162989969,0.9426218474010024,0.92039998238422,0.8971172449315192,0.8746463671969207,0.8547731097149686,0.8390188264121033,0.8285086193354118,0.8238939044083747,0.8253278018865217,0.8324861155245459,0.8446254843632444,0.8606712305346642,0.879327757872699,0.8992025978088233,0.918931857416404,0.9372919750173581,0.9532827289814838,0.9661707269012716,0.9754906364410696,0.981010998257369,0.9826795628957656,0.9805670806423035,0.9748270492820112,0.9656825090471524,0.95344147947733,0.9385328369491971,0.9215471752598741,0.9032645821461837,0.884654032716872,0.8668363010145239,0.8510115391161364,0.8383609675733397,0.8299370031826779,0.8265567023747056,0.8287105602179312,0.8364946917036968,0.8495715014031047,0.8671631913222295,0.8880831301909409,0.9108100542370579,0.9336069451627247,0.9546791895461029,0.9723564841892017,0.9852732656979093,0.9925173964801683,0.9937195310125454,0.9890664039856807,0.9792374447359923,0.9652806822880453,0.9484557547214917,0.9300757337095802,0.9113751253775477,0.8934211931944118,0.8770734184740829,0.8629850242127182,0.8516333041600148,0.8433626943499761,0.8384255197160273,0.8370089188972197,0.8392412698981931,0.8451764273410718,0.854758563392775,0.8677741250091889,0.8838004240432572,0.9021627420884021,0.9219133360276331,0.9418456284623855,0.9605540125422477,0.976543115602203,0.9883801017135481,0.9948714213901313,0.995234804795613,0.9892323790301364,0.9772346124968291,0.9601976128549002,0.9395549734214995,0.9170442390413389,0.8945012401071142,0.873659278135694,0.8559842826361885,0.8425647728088663,0.834061555893072,0.8307108475283703,0.8323681064505771,0.8385781656416028,0.8486584947499205,0.8617846581641937,0.8770690066820247,0.8936252165071309,0.9106130936005674,0.9272608333236401,0.9428659232857092,0.9567806059201001,0.9683921270303291,0.9771104532656303,0.9823755097665764,0.9836916974206673,0.9806899383871677,0.9732083533872169,0.9613744109763356,0.9456668159837578,0.9269366352754264,0.9063746125978895,0.8854235162156332,0.8656471029781467,0.8485767794687149,0.8355603955454349,0.8276343568849092,0.8254324949588862,0.8291364582275096,0.8384660717986692,0.8527056432397758,0.8707627596881544,0.8912573172939895,0.9126378203843128,0.9333182078002793,0.9518225053412294,0.9669190744165354,0.9777241913249197,0.9837581403399335,0.9849457976011129,0.981565469090187,0.9741608787750193,0.963438207531654,0.9501709727072709,0.9351304231541425,0.9190499597124921,0.9026218097970202,0.8865156740271063,0.8714043541508281,0.8579812155973265,0.8469581667677626,0.8390390590706024,0.8348699761185293,0.8349729888412258,0.8396726880623545,0.8490253958896957,0.862760497042297,0.880243030951608,0.9004670001754433,0.9220889811556809,0.9435097596070416,0.9630060384336476,0.9789042994571127,0.9897764464141139,0.9946258927190377,0.9930280412260801,0.9851939998578689,0.9719409596555755,0.9545731688727531,0.9346975423070834,0.914011322164763,0.8941021153713309,0.8762932373586801,0.8615531459315852,0.8504718919103302,0.8432943236029288,0.8399916336281943,0.8403499839145385,0.8440563004527718,0.850765433954978,0.8601385134748116,0.8718486132166421,0.8855561547422304,0.9008621975124106,0.9172524023153814,0.9340475183773951,0.9503772675063777,0.965192866963273,0.9773284435924128,0.9856128481413436,0.9890214970720255,0.9868450853335513,0.9788421041356599,0.9653392673346328,0.9472509460928318,0.926005065772983,0.9033844100371323,0.8813122049870682,0.8616227265573713,0.8458579953986798,0.8351213409262204,0.8300024230015454,0.830572244974078,0.8364354345565649,0.8468222127464402,0.860702669706031,0.876908437876061,0.8942492333293491,0.9116132263228752,0.9280415410802203,0.9427697357687852,0.9552337461403662,0.9650441951516024,0.9719397468836248,0.9757353270358884,0.9762827410936643,0.9734584786128726,0.9671864002169308,0.9574928734209243,0.9445811471056034,0.9289033965592545,0.9112058778879332,0.8925267430545645,0.8741368267311236,0.8574281644132158,0.8437684957793943,0.8343480240485555,0.8300448260259263,0.8313283445865517,0.8382099162436374,0.8502397798231109,0.8665446415439272,0.8858990645200097,0.9068255496168103,0.9277189750524903,0.9469888097176498,0.9632072564819562,0.9752455889830014,0.9823778727893625,0.9843337283350437,0.981290322031175,0.9738062887671018,0.9627129297798012,0.9489867332170248,0.9336293788310364,0.9175765852465652,0.9016473447485112,0.8865335013935294,0.8728196104526353,0.8610170159105324,0.8515951068405216,0.8449962927935156,0.8416277509124409,0.8418302420744563,0.8458301957448953,0.8536845479294,0.8652283954752678,0.8800343851069852,0.8973912969251313,0.9163084572907839,0.9355522502384679,0.9537197846061845,0.9693510288762545,0.981073562055901,0.9877644167016464,0.9887041920556711,0.9836936309865397,0.9731054562923345,0.9578553059080315,0.9392926871543937,0.9190309457041259,0.8987485677352687,0.8799986025191133,0.8640577753330758,0.851834508477668,0.8438401552953272,0.8402148358662045,0.8407912225479881,0.845177072821088,0.8528390950892628,0.8631749889471467,0.8755655625288649,0.8894036770076068,0.904100986100111,0.9190769494419281,0.9337374126539825,0.9474521033843372,0.959541469787027,0.9692829568867027,0.975944499512263,0.9788482345611604,0.9774602753444601,0.9714939207309856,0.9610060939276761,0.9464629750502256,0.9287531335875936,0.9091356875346509,0.8891252849548545,0.8703309094522892,0.8542766986754087,0.8422363941684405,0.835107852599603,0.8333426367634162,0.8369325533826674,0.8454445914882283,0.8580905946112081,0.873818023441896,0.8914111076908673,0.9095947668972307,0.927135070701891,0.9429295625738279,0.9560797570254451,0.9659382830127363,0.9721256662101834,0.9745166081710838,0.97320161568764,0.9684350514330373,0.9605832691539434,0.9500853613386699,0.9374342351960363,0.92317848512385,0.9079379599739368,0.8924204178027518,0.8774251260736377,0.8638224187281616,0.8525051906734429,0.8443167922381543,0.8399668414902479,0.8399497121991376,0.8444790957948195,0.8534472514331488,0.8664118746558624,0.8826094995232278,0.9009932798380096,0.9202942316955904,0.9391064221480699,0.9559957644538103,0.9696277991971777,0.9789028872412645,0.9830802616073174,0.9818687798539215,0.9754645704157284,0.9645245410080358,0.9500778412303003,0.9333909270425714,0.9158116209323391,0.8986205944885599,0.8829144977559962,0.8695353771724623,0.8590493412489772,0.8517670033120465,0.847791377663206,0.8470764698123313,0.8494813211193325,0.854808501936109,0.8628215176349453,0.8732409829863437,0.8857238213592553,0.8998327654866102,0.915005169399931,0.9305309338530136,0.9455494215456439,0.9590743481840078,0.9700530253221794,0.977461146372609,0.9804263515254478,0.9783642536589409,0.9711021584423334,0.9589618846430967,0.9427767490291867,0.9238295399193669,0.9037156764012285,0.884153663547087,0.8667776083908909,0.8529498318685355,0.8436247998513725,0.8392816204551328,0.839926294091172,0.8451517020554657,0.8542358721503336,0.8662575631550126,0.880210882187168,0.8951051467412714,0.910040836766906,0.9242566567612427,0.9371466256147487,0.9482500523165653,0.9572212106032962,0.9637890064419057,0.9677191651742322,0.9687916509921638,0.9668035619765991,0.9616023985424564,0.9531467986868615,0.9415828911902229,0.927316628495414,0.9110586628204322,0.8938209041676278,0.8768534929054943,0.8615255610196895,0.8491684678233458,0.8409109133843283,0.8375375712176832,0.8393960056811801,0.8463636455175685,0.8578726696176596,0.8729806994570461,0.8904715106008956,0.9089716190962922,0.9270723937436263,0.9434499984653604,0.9569754313523978,0.9668050233736636,0.9724403967535392,0.9737484556049174,0.9709374371470934,0.9644933383405925,0.9550895858318789,0.9434887105018723,0.9304559288063722,0.9167003971691556,0.9028516234545509,0.8894684310332659,0.8770688077139658,0.8661634911810079,0.8572758417323363,0.8509355583052051,0.8476425776329841,0.8478072145253743,0.8516800141438368,0.8592875237047949,0.8703877959402815,0.8844535933242517,0.9006849415592729,0.9180485769652231,0.9353409253724813,0.9512723385790971,0.9645708283243911,0.9741011942052631,0.9789898019848339,0.9787382928718462,0.9733047578987553,0.9631318041284282,0.9491088981923242,0.932469886527594,0.9146416262516295,0.8970712637394227,0.881064034707271,0.8676593234532266,0.8575618549534525,0.8511310803528994,0.8484192509448952,0.8492404658832262,0.8532503596526799,0.8600185106717299,0.8690814074256683,0.8799708453573758,0.892219120591864,0.9053470915670317,0.9188435987865857,0.9321451116423846,0.9446235754802634,0.9555890946527346,0.9643126860364688,0.9700725137843512,0.9722238937804203,0.9702882459609369,0.9640494039312181,0.9536390381409257,0.9395892486190266,0.9228323598083361,0.904636731357802,0.8864814993527305,0.8698885870411621,0.856241940459109,0.8466275973062584,0.8417225613951612,0.8417476635354023,0.8464842753740248,0.8553419638264261,0.8674573008712813,0.8818036569471993,0.8972960346607223,0.9128809101552476,0.9276061965435677,0.9406697643242027,0.9514467280603538,0.9594968756508943,0.9645549926653453,0.9665086572756435
0.0,0.005371204072117222,0.021142324274258502,0.04630855489257639,0.07926911751867012,0.11793242207944393,0.15985247100153988,0.20238688800129429,0.2428657341841984,0.2787599163969279,0.30783844470832267,0.32830493950106576,0.3389054673611286,0.33900182946972346,0.32860667367948143,0.30837910677661184,0.27958172420559446,0.24400205234524042,0.20384323836070667,0.16159037169782164,0.1198600449453728,0.0812416381646143,0.04813932231003697,0.022623902337664342,0.006303328005258608,0.00021995173724969168,0.0047813731852657,0.019729966330269983,0.04415396824303139,0.07654041198409642,0.11486737123402467,0.1567301721297396,0.19949367362166237,0.24046067445475028,0.27704518447842463,0.3069388388743788,0.328259182672277,0.3396698625136243,0.3404648050639894,0.3306110500710903,0.3107478204541022,0.2821424208265336,0.24660643596165818,0.20637825025513246,0.16397996034410295,0.1220581824258175,0.08321899424629683,0.04986728986983027,0.024060213020266466,0.007383171543532147,0.0008553528730445122,0.0048697991579734,0.019171089529824024,0.04287161750975405,0.07450541503347405,0.1121165097812572,0.15337695161038448,0.19572795957043554,0.236536197877226,0.2732560847933482,0.30358838210651407,0.32562520692964686,0.3379721244576459,0.3398391446561059,0.33109422393336824,0.31227517231954455,0.2845585444048043,0.24968696703696247,0.20985922347523955,0.16759005752371114,0.12554887173375084,0.08638808084974436,0.05257269358858966,0.026222639496862845,0.008978416758900846,0.0018988830534329285,0.005397602967383721,0.01922132999553015,0.042471206056560656,0.07366437487418918,0.11083115871577331,0.15164090693714397,0.19354817801847077,0.2339500797341321,0.27034532529786787,0.3004857969271576,0.3225120652495651,0.33506532480356044,0.3373695182373988,0.32927899138841743,0.31128880767190337,0.2845068061278251,0.2505885527859873,0.21163843279928019,0.17008216711753463,0.12851790278170905,0.08955459778304797,0.05564756942198133,0.0289416696678357,0.011132478075496645,0.0033550839238453527,0.006108444472120255,0.019221013998074035,0.04186048521903322,0.07258729983484462,0.1094483561192436,0.15010437708680244,0.19198198638490838,0.23243988763988055,0.26893777788307305,0.2991967627487317,0.3213410003107528,0.3340119302018401,0.33644855360421244,0.32852961683462817,0.3107760293503059,0.2843142564706633,0.2508036413224935,0.2123325356290699,0.17128969112083903,0.13021854506899147,0.09166280937913637,0.05801214399460891,0.031356672380940774,0.013358690987074864,0.0051491418898252,0.0072552577569628155,0.01956424969547344,0.041326003438908035,0.07119552065960104,0.10731338042536973,0.14741994697601424,0.1889966101549122,0.22942523957858565,0.2661554857371642,0.2968687539454964,0.3196277221340579,0.3330011916197702,0.33615577818863573,0.328908315352866,0.3117356423436556,0.2857414480591944,0.25258279900761627,0.21436167362431205,0.17348907013053144,0.1325309064921569,0.09404589540132763,0.060425816400215514,0.03374814134440221,0.015649874484432245,0.007229867635273482,0.008984917790359242,0.020782811509050852,0.04187329652382474,0.07093585514917705,0.10616120794970023,0.14536173883340947,0.18610453446364728,0.22585950028218643,0.2621540937887087,0.29272566221065743,0.3156622573638357,0.3295231926023264,0.3334315485517193,0.32713232680848864,0.311011941798155,0.2860771243130131,0.25389393413175115,0.21649026080608566,0.17622773414602677,0.13565117370519716,0.09732539993450728,0.0636702578316306,0.036804958591402495,0.018412274487229853,0.009631745309687686,0.0109889670642354,0.022365406794760602,0.04301025361850104,0.07159284089874861,0.10629142108526281,0.1449117673618775,0.18502737149350051,0.22413197990192837,0.2597948555774324,0.2898094056993016,0.3123265714976896,0.32596552578955057,0.3298956624548855,0.3238855078633404,0.30831597248209575,0.2841572381750294,0.25291049081342887,0.2165175997055107,0.17724364505867077,0.13753882126234032,0.09988760784706,0.06665410768085483,0.039933009938139946,0.021415657675622108,0.012280118285944205,0.013112933538397743,0.02386837703227971,0.04386864738989814,0.07184562420567038,0.10602182712441102,0.14422531097943392,0.18403068100723957,0.2229164750687398,0.25842802255806036,0.2883346466611141,0.31077071785995636,0.3243514862944379,0.3282566416467843,0.32227695605059536,0.30682193719096384,0.2828889550899195,0.251996643528128,0.2160873944764944,0.17740538096890052,0.13835771587837786,0.10136706604340441,0.06872430196769806,0.042449599697898806,0.024169861572678357,0.015019428303109816,0.015569855401094231,0.025793055076550334,0.04506038891990215,0.07217836997678302,0.10545954611626568,0.14282497255506335,0.18193256284236947,0.22032369524740242,0.25557892862442805,0.28547272774058763,0.3081168559140362,0.32208264027892725,0.3264936453359055,0.3210823091297954,0.3062066335755182,0.28282585541448085,0.25243691523243306,0.21697625434811457,0.17869379795788687,0.14000776599836703,0.1033500800732899,0.07101254894358802,0.04500371494066232,0.026925281543239074,0.017875520171624557,0.018385114252955276,0.028388708218841926,0.047233161022850564,0.07372131496989519,0.10618810510183493,0.1426041341970271,0.18070046571332282,0.21810735527697564,0.2524989522924772,0.28173566250073323,0.3039958881766047,0.31788928487410406,0.32254452219949503,0.3176658242717812,0.30355427293986625,0.2810919184738911,0.251689047140883,0.2171973534696628,0.17979408460615945,0.14184428707483568,0.10574992601260885,0.07379572223087717,0.04800195799750204,0.029994178045858293,0.02089865138919502,0.021270716175203937,0.03106082251967029,0.04962039626095662,0.07574679637308265,0.10776388009511331,0.14363226415738106,0.1810814781882742,0.2177549800599171,0.251358493372488,0.2798023053479982,0.30132893650514453,0.3146188313199212,0.31886828120003063,0.31383554910796635,0.29985301493637456,0.2778050239367864,0.2490729379845814,0.2154506111300633,0.17903508658420852,0.14209868667067396,0.10694977930666658,0.07579029051330154,0.05057843050546783,0.032905056288238074,0.02389156406630987,0.024116167030150334,0.03357387318616838,0.051673477525196757,0.07727251529589092,0.10874853458554519,0.14410243268008785,0.18108719134845533,0.2173533770087626,0.25060145001645373,0.2787303979294766,0.2999725277775934,0.31300538195911254,0.3170335520998483,0.3118354601987565,0.29777272895991547,0.27576234634600016,0.2472142438633516,0.21393899903044591,0.1780320348614549,0.1417418648711151,0.10733060235797887,0.0769351298040495,0.05243704381474831,0.03534880571941701,0.026722501064790297,0.027086310210709362,0.03641228226554219,0.054117344024882864,0.0790977152444501,0.10979508937941221,0.1442911289071548,0.1804250874259831,0.2159278023238702,0.24856402187731746,0.2762741731097575,0.29730636915396214,0.31032979233116276,0.3145216095006931,0.3096212435129733,0.2959480261547246,0.27438081618375104,0.24630086185349653,0.21350178952274024,0.17807289343343422,0.14226370939938776,0.10833905096313268,0.07843420063914812,0.05441976677110005,0.037784875887851246,0.029545955863479044,0.030186501607939894,0.039631057970506645,0.057254376303998746,0.08192447318276422,0.1120762939638068,0.14581097649747113,0.18101439291706978,0.21548774739527993,0.24708251780859675,0.27383192322917016,0.29407134818571556,0.30654073832311945,0.310462891003144,0.305592793138188,0.29223469245829986,0.27122538892562265,0.24388422744170407,0.2119323525141874,0.17738581241139556,0.14242892224515363,0.10927576310818289,0.08002867816554807,0.05654302917715251,0.04030724180092646,0.03234628439262365,0.03315523073105041,0.0426675402188582,0.06026028702486805,0.08479596342042964,0.11469788424390094,0.14805385135464133,0.1827408052363661,0.21656185773141834,0.24738646077832352,0.27328453824011834,0.29264613292625463,0.30427938049608527,0.30748126334431874,0.3020774610610462,0.2884295557818367,0.26740975623303376,0.24034509115122754,0.20893463470613333,0.17514472298573902,0.14108826665365712,0.10889512529744297,0.0805810469480927,0.057922856364210115,0.04234736889470672,0.03484089541890675,0.035885186036926475,0.045424253380902876,0.06286476196371267,0.08711063804252732,0.11663034877778272,0.1495530590675084,0.18378776921051015,0.21715775397473247,0.2475413467754295,0.2730094924814499,0.29195062040910413,0.30317427743259895,0.30598653571074397,0.30023229893627884,0.28630206963809185,0.2651032794333711,0.23799870515980237,0.2067166129074008,0.17323895643997328,0.13967512867240175,0.10812939714029159,0.08057025938284611,0.058709573967872214,0.04389851995274666,0.03704628762527562,0.0385659897269003,0.04835069049992681,0.06578076193207304,0.08976206653185104,0.1187927975305415,0.15105523543082816,0.18452725584072602,0.2171072033664994,0.24674479643445557,0.27157012650350343,0.2900126455439701,0.30090237160235134,0.30354642812412835,0.29777546423380374,0.28395641487075174,0.26297032349145183,0.23615638698578761,0.20522578488303464,0.17215101419132875,0.13903818418886787,0.10799089458238723,0.08097484442893894,0.059692175065140685,0.045473768724276845,0.03919638233333392,0.041229707432282076,0.05141635506570609,0.0690855301670077,0.09309895082998314,0.1219255427199507,0.15373973211636116,0.18653686916901221,0.2182584865762862,0.24691974330928138,0.2707314867971838,0.2882098367393359,0.29826699002960094,0.3002780161158105,0.2941197136012972,0.28017909766950594,0.2593307470286511,0.23288400688976743,0.20250284570988225,0.1701028972126138,0.137731765713088,0.10743990661439526,0.08115020068742138,0.06053463242142147,0.04690620895560629,0.04113340971869231,0.043583074889711027,0.05409580217212706,0.0719957435697708,0.09613432762266529,0.12496505425742628,0.1566443088647391,0.18915130538894898,0.22041895576787893,0.2484667884541,0.2715270508986877,0.2881558063204769,0.2973220825370861,0.2984698075333593,0.2915492035779683,0.27701633981238405,0.25580151514556543,0.22924894687921954,0.19903180109101531,0.16704787478108862,0.13530220354243028,0.10578350768138736,0.08034169222616225,0.060573570757036455,0.04772358174719417,0.0426055102321388
0.0,0.005371243992739357,0.021142959092168324,0.04631173401986241,0.0792790019894475,0.11795600583980394,0.15989988959376786,0.2024712914469946,0.24300262511214069,0.2789659158109216,0.30812954148625044,0.3286943898224139,0.3394016128632457,0.3396061717243261,0.3293125554317056,0.30917129533971316,0.2804370716524847,0.24489123803220025,0.2047334119364449,0.1624483463308244,0.12065557768489768,0.08195030479520513,0.04874455934133436,0.023117940412338712,0.006686950923732908,0.000501240961840469,0.004973791080110894,0.01985024973958655,0.04422031968352514,0.07657138287326327,0.11488164780641416,0.15674723753385003,0.19953507877798768,0.240551457234306,0.27721487512164666,0.3072215063703049,0.32869211751283045,0.34029073811039723,0.34130747425382646,0.3317004596677632,0.3120948029418165,0.28373928763170303,0.24842430469371113,0.208366867005216,0.16607043844375172,0.12416861726450851,0.0852624068830824,0.051760895770946044,0.02573470184514627,0.008790594044000254,0.0019743766211878424,0.005707500002567982,0.01976102299907384,0.04326855635395176,0.0747777194235627,0.11233749679453364,0.1536167657050314,0.19604728401670055,0.23698271817900796,0.2738640051966533,0.30438063121763115,0.3266173882212107,0.3391768971333478,0.3412696437906521,0.33276536996490974,0.3142022360998126,0.28675302213115855,0.25215053528924486,0.21257713110204937,0.17052563062159695,0.12864077259913165,0.08955155522487111,0.05570532576679091,0.02921424534247823,0.01172381937141281,0.004311622496454634,0.007422286277092867,0.020842419396153694,0.04371657162292551,0.07460281072190808,0.11156411309513968,0.15228970059861888,0.19423877959671124,0.23479791504480735,0.2714425405245667,0.3018928879897672,0.3242549305431504,0.33713776650845545,0.3397402116322395,0.33190115765506406,0.3141104138869887,0.28747915291584847,0.25367158347656055,0.21480190946941952,0.17330284191404566,0.13177376381663602,0.09281798656106621,0.05887929301533087,0.032088084321582805,0.014126917088953049,0.0061240549458310665,0.008581921523114872,0.02134513001780947,0.04361021628478748,0.073976489964526,0.11053473391714902,0.15098802075519857,0.19279685281778502,0.23333930834978045,0.2700759834260582,0.3007092957151632,0.3233271538209791,0.33652204662647445,0.33947819313342364,0.33202141496242266,0.31462873298074456,0.2883972116822252,0.2549741299055318,0.21645298369226967,0.17524196533406106,0.13391326455765457,0.09504268623498399,0.06104960131512313,0.03404712355990471,0.015711665583449316,0.007179748086869318,0.00897821944155152,0.020992006342254753,0.042471279893621885,0.07207760122559935,0.1079663182298355,0.14790033015597487,0.18938842991135899,0.22983988450527298,0.26672582495110697,0.29773747415028967,0.32093130279717824,0.33485188944002403,0.33862454881128295,0.3320116166948698,0.3154285356445803,0.28991843800470224,0.2570866114571361,0.2189988825104574,0.17805038243540067,0.1368131888201332,0.09787280184896427,0.06366418922155556,0.036318140752258504,0.017527903081362158,0.008444580075996775,0.009607718178516906,0.02091503410203441,0.041632598570222334,0.07044417663838196,0.10553602752185084,0.14471142501702072,0.18552756305304002,0.22544640325885354,0.2619904119875762,0.2928940112979051,0.3162419094720087,0.3305862533001598,0.335035721702109,0.3293112134956014,0.3137646129485788,0.28935917162926905,0.257612235928866,0.22050327593483202,0.18035232202824109,0.139675870265451,0.10102894780203905,0.0668432025511781,0.03927146896775244,0.020049157048307086,0.010381949227858801,0.010867669409406096,0.021457890959172676,0.04146204302376673,0.06959369711893014,0.10405565289160125,0.1426576813331108,0.18295857477722485,0.22242267134262642,0.258580349581797,0.2891821155687272,0.31233673984837124,0.32662530378848476,0.3311848187805186,0.3257571237366029,0.3107009010295095,0.2869667595439473,0.2560373247721722,0.2198360835805603,0.18061030869176858,0.14079470181660314,0.10286341811681543,0.06917884118776388,0.04184583320389148,0.022580145626850047,0.012599191131789138,0.01254239943476647,0.022426881219098506,0.04164211960832035,0.0689849722567733,0.10273354391405062,0.14075568941967975,0.18064528487201573,0.21987722421464304,0.2559705925796399,0.2866488005673254,0.30998570497192,0.32452785829947806,0.3293848956824023,0.32428248792292125,0.3095750292926894,0.286218046803977,0.2557029908401338,0.2199594089551561,0.18123137657399835,0.1419363739008133,0.10451552392460509,0.07128425740975683,0.04429210372471254,0.025199506516457144,0.015178428227173284,0.01484212995681871,0.024207966583175138,0.042695368648722046,0.0691594172671961,0.10195857297364977,0.13905322328149824,0.1781298285901129,0.21674367839991715,0.2524717681025306,0.28306624332411934,0.30659839931112465,0.32158349002592024,0.3270776452685819,0.32273997381300606,0.308855316032012,0.2863158981156312,0.25656308545987744,0.22149327809955632,0.18333449847811953,0.14450219579396983,0.10744409244477807,0.07448445089961163,0.047677932807571696,0.028682307819858765,0.01865775457127245,0.018198531445166255,0.02730055764920445,0.0453661185733295,0.0712446594228443,0.10330658888478486,0.13954526683650137,0.1777009406270863,0.21539933571671543,0.2502968971191526,0.2802243201145622,0.30332001767175043,0.31814557691573825,0.32377608926445095,0.31985951473364077,0.30664094287299387,0.2849496769142183,0.2561493808360851,0.2220539368977943,0.18481398483398287,0.14678117020648296,0.1103587507542488,0.07784825973312957,0.05130231030100064,0.032393300307090665,0.022306751014243363,0.021666350161336334,0.030495587363844924,0.04821833439980531,0.07369803629857793,0.10531255912556935,0.14105939596168324,0.17868403884264517,0.21582300219861386,0.2501522889992187,0.27953201818222917,0.30213842515004186,0.31657541996487104,0.32195924361136125,0.31797140848259753,0.3048769620329723,0.2835070964702946,0.2552071658578148,0.22175317942628725,0.18524171735555578,0.14795985319879398,0.11224295447848298,0.08032907059917574,0.05421893117164897,0.03555032949776043,0.025494856690146537,0.02468362247017488,0.033166825058069935,0.05040992011126374,0.07532681631634391,0.10634813970027125,0.14152031769306378,0.17862919697796178,0.2153402753618506,0.24934652163630816,0.2785142639879732,0.30101778250943784,0.3154540262821656,0.32093022139738314,0.317118934225464,0.3042772699478547,0.28322917504291345,0.2553121305823491,0.22229173572309516,0.18624966376602464,0.14945211485979804,0.11420709214170158,0.08271951292303747,0.05695328119674401,0.03850897570962069,0.028524775247621058,0.027606720321529568,0.03579250822651881,0.05255087437737979,0.07681637698827429,0.10705722114869301,0.14137176291988085,0.17760763241759508,0.2134960911144232,0.24679335480943565,0.275420212046084,0.29759137081066234,0.31192657460216666,0.31753661656251797,0.31407889157393276,0.30177897533690845,0.28141679533553654,0.25427813381521064,0.2220743448336152,0.1868351487891796,0.1507810738202253,0.11618344517390702,0.08522069851804655,0.05984014546741705,0.0416341034001303,0.0317384978055935,0.030760671498063732,0.03874125502863384,0.055152682004323106,0.07893443530128508,0.10856258327493629,0.14214881894396197,0.17756224481774754,0.21256570643800193,0.24495766541521102,0.2727104486856936,0.2940961839659447,0.30779275170242776,0.3129635386916266,0.3093065402532315,0.29707029732474743,0.2770361511109931,0.2504682432786736,0.2190344921867349,0.18470335991307507,0.14962253188409674,0.11598661679464703,0.08590160758477669,0.06125410127112112,0.04359313771103566,0.03403196900282868,0.03317610154893215,0.04108256412126721,0.05725357471998355,0.08066567155108201,0.10983305095692131,0.1429014770241192,0.1777668897566341,0.2122109510957681,0.24404442475950267,0.2712486340925997,0.29210535768887186,0.30530639751891964,0.3100355993471425,0.30601816541436394,0.2935344786677575,0.27339814629630316,0.24690036844673724,0.2157248746140093,0.18183941335796336,0.14737104258118122,0.11447320382228235,0.08519277312929621,0.061344998744729304,0.04440352772029219,0.03541167476033386,0.0349197884570441,0.04295210692509116,0.05900493360065425,0.08207635055199487,0.11072605089498788,0.1431622403468673,0.17735097049916795,0.21114179090014576,0.2424023454110425,0.26915361995233483,0.2896971111197199,0.3027253453579286,0.30740800354415987,0.3034473903000706,0.2910990435036026,0.2711557446661247,0.24489584853218366,0.21399945975442636,0.1804383123889967,0.14634705520970923,0.11388486698981162,0.08509683962288266,0.06178435910217573,0.04539283509572008,0.03692368576055441,0.036875626028996966,0.04521821188266645,0.06139844240438778,0.0843791807714474,0.112706353172184,0.14460040046609987,0.17806632100591122,0.2110158447481576,0.24139478852114749,0.267308431160537,0.28713780449580595,0.2996401363699309,0.3040273388684615,0.30001744528980756,0.2878552802927667,0.26830037669058043,0.24258215566009503,0.21232453962559936,0.17944430461103159,0.14602941870978195,0.11420517777974745,0.08599698744281269,0.06319904396198524,0.0472578810977685,0.03917877971350369,0.03946144532907457,0.04806926627603166,0.06443404102222001,0.08749551279934129,0.11577259378225475,0.14746101097736714,0.18055043633024437,0.2129530894857837,0.24263536551344267,0.26774421168314483,0.28672066859866374,0.29839407897233855,0.30205182266533925,0.29748094664058117,0.2849796405409265,0.2653381108569672,0.23978999781952753,0.20993703241324962,0.17765110820122917,0.14495928513483908,0.11391837015753058,0.08648653940606688,0.06439988792431772,0.049061741189402014,0.041451995502619146,0.042062668410929635,0.05086427665421644,0.06730570215326037,0.09034798081034275,0.11853011234784386,0.15006272300076234,0.1829434055189658,0.2150859900560555,0.24445500914987767,0.269196300230181,0.2877550618192544,0.2989736947077093,0.3021633032511514,0.2971446466838825,0.2842564394186269,0.264331032829797,0.23863952515178294,0.2088101325939241,0.17672514041980025,0.1444028918883643,0.1138720373740873,0.08704563702541512,0.06560267611439097,0.050884110147056336,0.043809719095783434
0.0,0.0007874498368633721,0.0030029605230788353,0.006233390389556597,0.00987631461050436,0.013252330387179092,0.015731717760785417,0.01685186360166162,0.01640359137332747,0.014470339462180785,0.011412908105391124,0.007802612347784888,0.00431525672850824,0.001605613145160606,0.0001856952292581021,0.0003294165023500696,0.002021329202251455,0.004958971797690888,0.008608417066603249,0.012302747882924589,0.015365222011672345,0.01723429889593457,0.01756734597464325,0.016303791170692482,0.013676013925616043,0.010165974527387286,0.0064156658252993125,0.0031080538922068695,0.0008406530519877536,1.5232503521789407e-05,0.0007641248797455852,0.0029267697376139917,0.006080758233217125,0.00962150081944732,0.012875609691165232,0.01522684914139491,0.0162312106735972,0.01569972932942164,0.013733678487580565,0.010705637500930449,0.007189976203145634,0.003855683795647891,0.0013414542153589704,0.00013623603092772002,0.0004874517218255121,0.0023539707934720016,0.005412626773797553,0.009117132980792704,0.012798517926176874,0.015788477974438393,0.017542772507571344,0.017741765545080928,0.016349456036136627,0.013620050035330988,0.010050875474820309,0.006290407129276294,0.0030184980375978832,0.0008210540586409314,8.238773729367339e-05,0.0009151678795696002,0.003140869082854025,0.006324233003964836,0.009855230084713036,0.013063216802692698,0.01534204437674293,0.01626288159681795,0.015653826597039802,0.013631565065747779,0.01057923890046219,0.007074672717956719,0.003782320554808488,0.001329035848215989,0.00018678221611502166,0.0005841248820848263,0.002463001816842773,0.005488855680045487,0.009112275650097819,0.01267070304998417,0.015511288400486326,0.017112046133014452,0.017178773013624967,0.015699715335298264,0.012947840350473461,0.009430316737624175,0.005794617743774932,0.0027087040022369647,0.0007375302777461457,0.00023877080497060267,0.0012970610647964533,0.0037088866006986785,0.007020847257319305,0.010614132861436785,0.013819494841590639,0.016041367167599765,0.016868117353967156,0.016148000639224242,0.0140167669461096,0.010871850709980455,0.007297995028964522,0.003958183419983837,0.0014701970306971498,0.00029177978864528974,0.0006357776433853946,0.0024310186050337914,0.0053361619200098295,0.008803863893532013,0.012183233142192523,0.014841431317217012,0.016281741540914375,0.01623612606102383,0.014715083586323754,0.012005590341686597,0.008617574221255187,0.005188929205508701,0.002366756539895179,0.0006869039134701157,0.00047416130482635796,0.001781617865128094,0.004380407864842271,0.00780172530491549,0.011423297538837432,0.014584271752692808,0.01670720950961875,0.017404578387619045,0.016550018971320427,0.014301214939199615,0.011070187987839897,0.007446605866408721,0.004088412917508188,0.0016001434400792634,0.00042153181937936986,0.0007470726151515984,0.002491380559094501,0.005306645387738923,0.0086487727009035,0.01187976201156779,0.014387177538245869,0.015698451447868404,0.015568786241743135,0.014026384489325899,0.011366695422847448,0.008096845711445413,0.004840660214983373,0.0022219723410871724,0.0007479296455718548,0.0007139824928322454,0.0021482075960655945,0.0048053112340562774,0.008211431596477761,0.011751426178933311,0.014782440148166757,0.016752672805010638,0.01730330080767284,0.016334657944010646,0.014024426369082485,0.010794521559943268,0.007232887037577632,0.00398477764810735,0.001633745728400568,0.000594409109545363,0.0010368364666549907,0.002856463978746479,0.005694971032391531,0.009008077350925096,0.012167539186492124,0.014578324136763438,0.015789188972246477,0.015576168832455543,0.013983558621684643,0.01131488112734251,0.008075623941834758,0.0048784712183989375,0.002328703670884004,0.0009111057169453321,0.0008994218182868381,0.0023051971791660975,0.00487549974500737,0.008139914684450175,0.011498025967559352,0.014331065073510028,0.01611692118650379,0.016527106143258828,0.015487657910613253,0.01319270781120836,0.01006826320705022,0.0066930177523095115,0.0036909700394478556,0.001615830891141151,0.0008486737385911857,0.0015277716006936168,0.0035235483586815025,0.0064631784265943475,0.009800159664413026,0.01291586601469366,0.015234194612919163,0.0163280399764582,0.01599788790354808,0.014308028369655482,0.011573771842082093,0.008302154660970564,0.0050972488260785905,0.0025477479666442576,0.0011177655939062297,0.0010611459773544698,0.0023751710203474756,0.004802174534237497,0.007878628650040721,0.011022421032024164,0.013641950093262753,0.015246649089930942,0.015538347977683269,0.014466516146718966,0.012237205075450754,0.009274152098305184,0.006139400813694096,0.003428289554674387,0.0016583747394268034,0.001172929765900452,0.0020769073083525204,0.004217194719325699,0.007210757905527501,0.010515386307892933,0.01352986502275433,0.01570496785163625,0.016644690045359966,0.016178983942447097,0.014394578816553174,0.011618267719896045,0.008355877129471669,0.005198355828500928,0.0027124977493146025,0.0013366195843426615,0.0013005301358818445,0.002584546624172219,0.004924998789593522,0.007864989100017067,0.010840769972065302,0.013287522194122261,0.014744787236731472,0.014941959148649082,0.013848029634092474,0.011676480179917171,0.008844572389155703,0.005894749453727169,0.003392865100121501,0.0018222139463416089,0.0014930709666213535,0.002484529876733363,0.004629406017615515,0.007544957318030489,0.0107036637602914,0.013530871815092521,0.015511136437108912,0.016283503180509227,0.015708060111674332,0.01389146066344869,0.011166768621493038,0.008031474841959572,0.005055295817194662,0.002774942102414011,0.0015954071161018457,0.0017160453206103415,0.003095036668121394,0.005458656038150937,0.008353428862550069,0.011231311537325572,0.013551958591301285,0.01488304340078164,0.014980042242962,0.013830772895434332,0.011656566172301779,0.008870014889668565,0.005997295804015021,0.0035796090352446927,0.00207211833298523,0.0017591968336368726,0.0027017110301643657,0.004726082695544879,0.007457070754194391,0.01038806695407747,0.012975721850023238,0.014741213323837096,0.015359276351798574,0.014718445303889667,0.012941372231248988,0.010361554454542857,0.0074609298585122386,0.004780060923165895,0.0028176803842587667,0.0019382839333769333,0.0023048893243327005,0.003849345309755207,0.006285562450717942,0.009163061473489472,0.011950774863520515,0.014135471615027859,0.01531652456444458,0.015279482980696014,0.014034900628820294,0.011815353985429626,0.00903136032488624,0.006194528227869978,0.003822330295847611,0.0023422566612998435,0.002013164880477949,0.0028783805889127123,0.00475913758492561,0.007289395958883644,0.009985358891477256,0.012336567850786385,0.01390149245689036,0.014389774815123085,0.013715862478684305,0.01201416891544197,0.009613110334787286,0.006973030111093672,0.004599711156268225,0.0029496585799680636,0.002344793323271015,0.002912379366713281,0.004561265550253354,0.006998748067232146,0.009784812378259213,0.012413592519855871,0.014406870393976019,0.015402250911650914,0.01521968864557162,0.013894107267755437,0.011668182953294538,0.008946776101461093,0.00622161112750247,0.003980297755051105,0.0026166394453236777,0.002358860737695128,0.0032289743025367586,0.005040649471272298,0.007435742595870613,0.009952457966207187,0.012112268525785777,0.013509318113494977,0.01388566838012078,0.013178487531086807,0.011530573652741847,0.009262462447034311,0.006811508438947239,0.004649429516432323,0.0031937469027905827,0.002729619562665358,0.003356578659998863,0.004969992900507915,0.007280611885292381,0.009868447650857613,0.012260880926395178,0.014020401708793285,0.014825643247493404,0.014530665061138938,0.013191535398601333,0.011055385212582808,0.008514105519827304,0.00603142826976953,0.004057043110295016,0.0029437491254906563,0.0028829963524295748,0.003870672917741774,0.0057093089798799,0.00804607100259818,0.010439281550562436,0.012440953267202908,0.013679934388960431,0.013930245477978744,0.013152025510122373,0.01149765572782045,0.009282125911727427,0.0069233429960924514,0.004863630305810525,0.0034871061051832733,0.0030483327041970843,0.0036254687001096102,0.005106543750727537,0.007211270543663958,0.009544172369810176,0.011668977745613226,0.013190304215054337,0.013827352052118646,0.013465889275828934,0.01217892719335619,0.010212376437436735,0.007938524779181156,0.005786161241281568,0.00416047304041626,0.0033676722666003116,0.003558344749905472,0.0046999537848333075,0.006583456302216342,0.008862628477153434,0.01111863722471473,0.012937754368817193,0.013987741199632052,0.01407875697346429,0.013197589756282614,0.011509013137888576,0.00932420158466247,0.00704225058063707,0.00507581168387889,0.003774749057904997,0.0033620201316247903,0.0038936309441903395,0.005249963532507477,0.007159877613218473,0.009252861666561571,0.011129299777889791,0.012435602752518728,0.012930135598566237,0.012527693389075369,0.01131437180239695,0.009530262303234796,0.0075234198257696575,0.005683878558952649,0.0043701452869790375,0.003841916596390312,0.004211521614002787,0.005423036058007904,0.007262820743322388,0.009399379816276055,0.011444999209740726,0.013027618469773248,0.013859544932430044,0.013790270398677657,0.012833665306546699,0.01116463397710667,0.009086015266738396,0.006972040940571851,0.0051989895344387825,0.004075994061366605,0.003788852740875549,0.004367184931347631,0.005680851731446536,0.00746606238383499,0.009376051326560619,0.011046673920537056,0.01216457215412586,0.012525191830948449,0.012069935614314804,0.010895714224669832,0.009235351236839549,0.007412729925833118,0.005781235564064746,0.004657088112992611,0.004260029649286289,0.004672382841079488,0.00582401304676784,0.007505862488058519,0.009409388520417993,0.011184422696214894,0.012504567838102706,0.013127896010734256,0.012941646927031092,0.011982670055587428,0.01042992584515807,0.008570598464953267,0.006746289526171928,0.005289439732450197,0.00446188183698416,0.004406947507736695,0.005123939077103162,0.006469540358524657,0.008185685096506598,0.009948479469019405,0.011428903950897464,0.01235391088473275,0.012556561736428978,0.012005985137343658,0.010811765800510756,0.009202169832794026,0.007480478007585672,0.005967734747819762,0.004942686071232185,0.004590127382224377,0.004967238811630277,0.005994066126975185,0.007469753124156434,0.009111301833665104,0.010607436238339386,0.011677360502206266,0.012123351967873897,0.011867362709828907,0.01096487596820343,0.009593583210670357,0.008019190350585025,0.006544931707682654,0.005454369703491945,0.004958236726909494,0.00515523064589478,0.006013985742280908,0.007379427623065357,0.009002145945198284,0.010585140514391937,0.011839107744465636,0.012535917881605942,0.012550354863250908,0.011882454508167665
0.0,0.0007874019067952917,0.003002238099593672,0.006230083019239727,0.009867255167277694,0.013234006852209598,0.01570174625414228,0.01681040124950374,0.01635402793874757,0.014418840993939051,0.011366795873192184,0.007767983566819998,0.004294535917067341,0.0015957786634762964,0.00017775919785380044,0.0003094227904082323,0.0019727740368909066,0.004866228557923194,0.008460508949728975,0.012096679643330107,0.015108069275667902,0.016943383448395577,0.017268121116435425,0.01602551801933091,0.013445864037203725,0.010002715719551736,0.006324406550646487,0.0030774879692180134,0.0008438011604500922,1.3891711530405138e-05,0.0007163096311914996,0.0027956196679348694,0.005842938068128709,0.009273156525398603,0.012434455686251306,0.014729793721297346,0.015727860174685502,0.015242932581182828,0.013368835119338021,0.010460735893855497,0.007068254790978013,0.003832457340055297,0.00136605043135397,0.00013918539074514062,0.0003921304520995078,0.002090938547150819,0.00493411629088797,0.008408761280351788,0.01188548157746102,0.01473433631380828,0.01644031027680177,0.016697090501394674,0.015462051859483246,0.012962590543297216,0.009652934324290383,0.0061296632574712115,0.003021729353698071,0.0008753791151588277,5.5202854861733625e-05,0.0006794080776136982,0.0026009364425145344,0.00543745201643849,0.008644161441518163,0.011615598239273977,0.013797361796192384,0.014787250148062588,0.014407467327603573,0.012735115436802188,0.010085915146843833,0.006954600391075489,0.003923184320674988,0.0015539504233462779,0.0002866291302237168,0.0003583507838468629,0.0017607872743005063,0.0042421414973735,0.007353506726093431,0.010531052152625016,0.0131989650989794,0.014874306023042724,0.0152546241180515,0.014272405063748123,0.012106571846604446,0.00914917151512909,0.0059335682487287,0.0030374108616518275,0.0009780986531248048,0.0001196695802524691,0.0006078224698553363,0.002344611548209131,0.0050071721522676384,0.008106931963098382,0.011078520356980412,0.013382277478626648,0.01460182523118905,0.01451904644858256,0.013152897865104436,0.010755050358631092,0.007763227299181554,0.0047208516889642345,0.002177771131250061,0.000590249838579361,0.0002384635624585834,0.001176420214696133,0.003223209347810627,0.005996908141890904,0.008984750413857642,0.011636693598654404,0.013465424507372087,0.014134804737696117,0.013520904495288276,0.01173470075640877,0.009102353287959393,0.0061065351788089075,0.0032992703608144065,0.0012018894901425772,0.00021012036767747874,0.0005215100497460182,0.0020984352939941793,0.0046735746355983385,0.007797034997491026,0.010916752524410704,0.013477716091424653,0.015022109089604184,0.015272257640298366,0.014181339096115197,0.01194258020430141,0.008955120536829519,0.00575251081257276,0.0029065803856190035,0.0009239419352670107,0.00015387768933217694,0.0007244625719042212,0.0025188043083006983,0.005196059546041204,0.008253696814370336,0.011119821978235599,0.01325870581402317,0.014270062735364162,0.013963658824132754,0.012395316512375335,0.009857500663706616,0.006826076117226585,0.003872939474429183,0.0015605380750199683,0.0003376425238354102,0.0004555411856035994,0.0019201314583992218,0.0044888717873670285,0.007713401244129104,0.011020288687240094,0.013815340332381056,0.01559245793624674,0.01602704249500489,0.01503661679543111,0.012797257952242737,0.009712533885896503,0.006340432339691143,0.0032916035020512323,0.001117616826157178,0.00020983151318549128,0.0007275404340389747,0.002568647171009292,0.0053883033729572915,0.008662133417916815,0.011782519961267734,0.014170384435419731,0.01538203896081515,0.015191509959995166,0.01363309918910826,0.010996103523632682,0.007772315932458398,0.004565634000195199,0.0019802216875241126,0.0005078529151876617,0.00043545892872213474,0.001790342603193247,0.004333608379803217,0.0076033565653905,0.010999813878652759,0.013896625320158498,0.01575755203851108,0.016236759963116874,0.015243932389276526,0.012961997095373162,0.009814074624015593,0.006385680545279709,0.0033165149884859164,0.0011818338562804022,0.00038538598389377166,0.0010838436929056195,0.0031569003090288644,0.006228782549342991,0.009737362764070384,0.013038133257818097,0.015523714792120632,0.01673659093290643,0.016453987155390277,0.01472903371183663,0.011880569563551982,0.008433584239676469,0.005021514659450668,0.002268677396602739,0.0006747238295152385,0.0005225277630276323,0.0018264898356839194,0.004330722918924799,0.007557362489980737,0.01089600643060335,0.013717703112654005,0.015492353649574452,0.0158877180787042,0.014831569169079267,0.01252533939732866,0.00940662415253693,0.00606746633949055,0.003143652059630404,0.0011957090691627292,0.0006038685162868903,0.0014966236391721329,0.0037262039352388265,0.006895491274260474,0.0104313050410593,0.013690375019874478,0.016078290169107654,0.01715934878884475,0.016736951383518064,0.014889644178174287,0.011956138865670606,0.008472105087967287,0.005070518161856191,0.002364171695463689,0.0008323311096858288,0.0007327372495967649,0.002055378403962895,0.0045265286902260605,0.007662021145421334,0.010859431573843907,0.013511590460479516,0.015119993096788204,0.01538692916076732,0.014269379251664506,0.011985048903857319,0.008969898829701756,0.005795492590678355,0.0030617875696630687,0.001285352547444289,0.0008036657873524708,0.0017130507162483768,0.003851524063699841,0.006829508774372415,0.010102517593264727,0.013072169011165818,0.015196696267248273,0.016090432082230915,0.01559391512514132,0.013801851323147108,0.01104409606770511,0.007823578789983882,0.004723008270698682,0.0022978072301574662,0.0009750321734829359,0.0009766864622618636,0.002281158359971973,0.004629426662003625,0.007574489277901476,0.010564657313566164,0.013045297461945018,0.014560358140087552,0.014835147655267382,0.013825324454979263,0.01172329254128454,0.008921047477563934,0.005936551293014966,0.0033174316106909852,0.001539934217350209,0.0009218259463137715,0.0015652110841476246,0.0033395331363077927,0.005907494062674404,0.008788679855173037,0.011448822286850943,0.013398094812944128,0.014280411686433878,0.013937562393179129,0.012436765212117324,0.010056963991137207,0.007236694383013163,0.004493269757661372,0.0023281549395325974,0.0011358000422896797,0.0011324697774828993,0.0023178634611210436,0.004476266523178006,0.007216726953563808,0.010044654800903802,0.012451609112078016,0.014006884308668442,0.014434374236834824,0.01366104236542885,0.011828582466433668,0.009266524471938225,0.006431918418461591,0.0038266118192556843,0.0019070215144483724,0.001002545100706245,0.0012571629752830043,0.0026046281753728056,0.004781639766722943,0.007376586210278878,0.00990503044421076,0.011898248874011346,0.012988736771835416,0.012977120824550365,0.011868302109921616,0.009870275277882139,0.007355890383565785,0.004794576680346132,0.0026664902223784174,0.0013746968750376948,0.0011713129026776643,0.0021109711298416666,0.004040043183081259,0.006623616649292116,0.009405437389921058,0.011890075899101822,0.013632517654350182,0.014318950737720278,0.013824020754686653,0.012234018075107897,0.009831631659648411,0.007044935837459573,0.004369868588996167,0.0022803665776527384,0.0011426053841569913,0.0011490171617439076,0.002284078756875081,0.004327994079374783,0.00689745187586396,0.00951591538359561,0.01170060898669478,0.013050430590058655,0.013318918057299687,0.012459114526062178,0.01063221496836999,0.008178354976267361,0.00555470078580175,0.00325192961054317,0.0017041896121488815,0.0012089474684077032,0.0018714748895156377,0.0035843370406744113,0.006045888312490629,0.008814611626123648,0.011389493891633457,0.013301767537638797,0.014201188028017935,0.013920966386022861,0.012509351666318155,0.010221936602653841,0.007475922171503584,0.0047745242846302365,0.0026151900890854225,0.0013983275846406315,0.0013532821082061456,0.0024952799451664343,0.004621503401717495,0.00734733108503291,0.010176354427132836,0.012591442939049555,0.014150090025285176,0.014566335902608488,0.01376395897870257,0.011890930666277036,0.009292345673645536,0.006446796648546525,0.0038779829260092566,0.002057943826967756,0.0013198408839646904,0.0017964212440655276,0.0033955348861858707,0.005817243793385087,0.008609405676306272,0.011251527590204084,0.013251449974297645,0.014236997691549394,0.014025584881646338,0.012658761438819483,0.0103951364854764,0.007662834875179878,0.004980200560220102,0.0028594266555112303,0.001711024764346182,0.0017669223531520865,0.0030365191038225913,0.005303903211384549,0.008166790622219394,0.011110035761110727,0.01360019322975057,0.01518373776243723,0.01557085886781415,0.014689349374508687,0.012698536944405772,0.009960502785594677,0.006973693761536245,0.004281040470573152,0.0023695409873624672,0.001580012153898162,0.0020439544549680877,0.003659487208390786,0.006110990858258519,0.008928827929631504,0.011577902305154552,0.013558342921550698,0.014499325527886048,0.014228398657353744,0.01280336678688947,0.01050087612306275,0.007763981391710367,0.005118617505154074,0.0030746529688425337,0.0020300256834987363,0.0021958584164089834,0.0035565383142081622,0.005872233698192379,0.008723399313516829,0.011588950593826407,0.013943446431936606,0.015355024075240534,0.015565688009619542,0.014538913732895283,0.012465747084794851,0.009728454164061411,0.006828777582493434,0.004294444378380984,0.0025815121320204595,0.001990732701213526,0.002613311445991388,0.00431583289657577,0.006766798000223296,0.009499539202917984,0.011999641792159276,0.013800585336482311,0.01456990304440902,0.014169982022270012,0.012682361830041705,0.010391176050424004,0.0077289812488515585,0.005195220625135442,0.0032626576777637583,0.0022893173483064773,0.0024523633803804823,0.003716135484318206,0.005840084239459413,0.008424828309681418,0.010987453047241202,0.013051804594608743,0.014236884884459336,0.014326967220145207,0.013310584159294776,0.011381399310896032,0.008901066431987095,0.006331200775872352,0.004147258538157126,0.0027504043157306384,0.0023937374494789106,0.003136487315429019,0.004834488091502415,0.007168406285834079,0.009704123351086544,0.011973722917772253,0.013561825185836903,0.014181225839969787,0.013724028625154986,0.01227922065973521,0.010113973504558994,0.007622646921721656,0.005253293403333662,0.0034253831851641294,0.0024538396988688007,0.0024931093488098355,0.0035111805336105646,0.005297924376016,0.007505855799920136,0.009715535133884408,0.011513406516696932,0.012567702813193082,0.012688531384234883,0.011861292903221108,0.010247597057082385,0.008153872145886316,0.005973782600265121,0.004115271895834992,0.0029256942954740996,0.002628650300568429,0.003283832097888547,0.0047768922965167,0.006840880124519475,0.009105128095077046,0.011162606954923507,0.012643530012411093


==> Data/data/simulation2D/weak-meson-Fphi-longtime.txt <==
2
4
0.3
0.3
3
1
100.0
501
|\phi\rangle
F_{\phi}

F_{\phi}
plain,TT1,TT1-plain,TT2,TT2
TT2

TT1

1.0,0.8253119043617664,0.4519039818329739,0.14860104862690823,0.024654775098858463,0.011327839702763683,0.020168437396319322,0.026978357725101657,0.045846909432905106,0.08241039590769442,0.11607543753127174,0.1212551873993056,0.09643295335245727,0.06014372022928638,0.029216889806805868,0.01148553536642499,0.007056755347408061,0.009727547978479743,0.013166044317006052,0.016104194547613044,0.021145162810836865,0.029126846074096602,0.033545741003396044,0.02732086888206283,0.015803094162653842,0.009667051846857545,0.010657780002882363,0.01954681614710839,0.03947691364835628,0.057294967895832494,0.05092810733320569,0.024487420373724096,0.004827644782401953,0.003876243859096346,0.01156232747479841,0.017974706663630297,0.02243552433379584,0.026785250843462324,0.03013502735835614,0.03287894333507071,0.04094445166725498,0.05181644631712225,0.046000752030087945,0.019122438840267292,0.001517759824311455,0.01264803917294286,0.029667664416090495,0.029813041972002595,0.020860914124415986,0.015193944144859554,0.017470956910141004,0.03276066827863392,0.05235865773136461,0.054651486611923476,0.03811048144870974,0.02125897169576675,0.011624677007528929,0.006443068993876933,0.007639803888675049,0.01417171455466309,0.021415861343172304,0.033293716630401454,0.053028736522068326,0.07002472972140478,0.07345212696544266,0.06673503930226023,0.059763538593559484,0.057806887045383386,0.06056659752510585,0.06375540862497964,0.05996098467692014,0.046598222334007504,0.0394118734456121,0.06335895116242467,0.11401315011225649,0.14921981999621803,0.14088311299671874,0.10934245180142237,0.08829418912953775,0.08418665880546732,0.08126746482732441,0.06531128542926332,0.04099070791887011,0.02906825681102913,0.03622501485725945,0.043793138936529204,0.04133137230145729,0.04000917091669208,0.04249915005107382,0.03769345552929986,0.02529453520898038,0.01422786312557506,0.008875152505249248,0.011029131965718187,0.01527479189749558,0.010014240081086239,0.001869922176297304,0.010507115910822632,0.02905738133460735,0.031039663921803656,0.015328987790695466,0.003039106720411147,0.0019351282964268483,0.005349041262825329,0.008966053766029287,0.011157259710520121,0.011119973788609013,0.011257646449551502,0.015041783918509515,0.024531285744490063,0.036871290944489446,0.041748529047626895,0.032463205812091,0.017735155151579637,0.012637171024269136,0.02315570519926268,0.04340228823220717,0.06086613067452709,0.06545091531714518,0.056075466164243415,0.03768651264044817,0.02046907012241703,0.019427447447181775,0.03644036662924621,0.0524867638397672,0.056848457753171315,0.06148490374272714,0.07122528216802568,0.07213878567758852,0.05879089576514301,0.042905656633123686,0.034621335112077434,0.033109495255024754,0.029713543005400515,0.01929240917842977,0.012056842362890806,0.01759792902916929,0.02360577951249131,0.01836438678863451,0.01477468140692433,0.024699724547691745,0.04004551317046748,0.05306148082000042,0.05935843160631292,0.04789402912915698,0.022370435392772437,0.007508545027250863,0.010873046183434522,0.01409268137130235,0.008747176207713798,0.0038062926519688346,0.0041798625951062545,0.009722913153440664,0.020260696025386143,0.028841763273791222,0.028909172741983367,0.027727469128815185,0.034007188082313115,0.03936323393046423,0.029781398514703836,0.009868880424907956,1.5224939294258028e-05,0.012348033627970744,0.04383279782216733,0.08438826546235983,0.11118252425968865,0.0953378618522228,0.04499842142055447,0.009913138113458841,0.011941430450420863,0.01844400117834085,0.008969777415347971,0.005113878402101078,0.01656925569989192,0.022275007816234108,0.013232331191493673,0.003089980295451307,0.0003808464146411046,0.0025499621072399624,0.008456146959059645,0.0227955123188714,0.04967067504307414,0.07876590304752659,0.08860642117320304,0.07525263734265605,0.057326461142554824,0.046572810581141176,0.04196753762987851,0.04710508358844155,0.06186822927892573,0.06994185316372978,0.05901273418593954,0.04227792461129011,0.05095501533814613,0.10342253311785929,0.16964401121652994,0.18570547417457228,0.1344693485067321,0.07803730392967057,0.07223439226544068,0.09398088109132877,0.09169167897522135,0.06036701836176584,0.031902582932805484,0.027727041907141405,0.04558797997452412,0.06845716825793821,0.07288661792187397,0.04859018884286498,0.018601189660677586,0.01750963010272212,0.04166019250011481,0.052143992738488215,0.03469095779337898,0.014912459596879129,0.01025560581846053,0.013999484007866863,0.022033636608380848,0.03218820148027699,0.03339146299576251,0.024229881060072938,0.016183477211081935,0.01200128033591049,0.010264776005803927,0.015107058324449097,0.01897229967353632,0.009432756070402077,6.682252674799253e-06,0.0122156889700295,0.03701879660660488,0.052185301280070664,0.05511804575753384,0.05283185099598956,0.04652908139610296,0.03741337616905614,0.02759345694398535,0.016833115796874555,0.0074919010625690025,0.006353891873070666,0.021130366917453756,0.05237337302565062,0.08073657182674725,0.07839288571562181,0.04590394824265053,0.014117030556054412,0.002785905805320367,0.00519265501220793,0.01107279897145676,0.01671082816802679,0.018226804608026476,0.013913787571428974,0.0075848631948413,0.0034652516508966195,0.004438114733282721,0.015982696558905572,0.04336746813708066,0.07757856431577585,0.09304567441144353,0.0797281288975843,0.06614213031212102,0.07808894706239523,0.09287164315298335,0.07490400251578835,0.03270467027718771,0.003517185861179179,0.007367164822249463,0.03812661275260074,0.07642773083726029,0.10677031351870693,0.13078667037454172,0.14964863462596853,0.14627727126552195,0.1160711620328833,0.08815242426742334,0.08334158092430509,0.08480776894746406,0.07027757101960991,0.040005101186577,0.010743876457490673,0.005173292325348593,0.0318104740721767,0.06569516233453365,0.07262180377768376,0.04902417806725915,0.018090011544295827,0.0010603280530661213,0.004132674170237025,0.017733728263969177,0.02621530651381872,0.025096006820476493,0.02137123633202108,0.02009660575781949,0.02195420268588309,0.02508061888894054,0.02339486804817398,0.01465997606679215,0.007755357252240456,0.011018900001602739,0.02000564842619398,0.024078672766647616,0.020439168323407808,0.017430761377670193,0.021764639191936677,0.027460706210958585,0.02692032080067129,0.022171149404312116,0.014242551725115467,0.0030911184569674373,0.003006039789087379,0.02514492551248378,0.05091973295319971,0.05895896773040582,0.05734660501429173,0.05891025336652844,0.05826789535355724,0.050625635117939036,0.03844085884842784,0.021570132164651007,0.005755261203367074,0.0005297850184456958,0.002934758686034121,0.014278164074878271,0.053467149638987674,0.11641077852282834,0.15772202185131484,0.14628717031965596,0.10142513659653915,0.05687763002201507,0.02613299377013008,0.009581118333974096,0.00599974188739016,0.011106902534624659,0.01832198762810738,0.026258342844119598,0.041336421651228895,0.06536567465564803,0.08576571142821737,0.0909916930410591,0.08470139909444456,0.0714322259316941,0.0486772880644095,0.02323975204704708,0.009686539388943408,0.009133273729007477,0.012145310839831721,0.015844309727990172,0.0215361714404836,0.027411857318212274,0.03298528156119709,0.041687811929036284,0.05549207114750683,0.06799757269565465,0.0666199810381987,0.04985716078044153,0.03255691265916569,0.02263068870060424,0.01427458751230485,0.012011603388833106,0.02791835112127523,0.054487292332535714,0.07323153765303926,0.0769889410753321,0.06319880466153192,0.034407522637077456,0.00945188421254551,0.0009730286609486991,0.0006148755305044139,0.010543438889963225,0.04377157489603803,0.07939542892313879,0.07795579841734022,0.043740652272229986,0.01560428477662645,0.009264635390408903,0.013906538131218688,0.023605429276108265,0.040852090390123455,0.06804135443315759,0.10638764614681082,0.14512802787051216,0.15392857824581307,0.11042122711865072,0.0403738459448617,0.005872678356507108,0.036009953145191106,0.09065097001348352,0.11488614011301923,0.104397492510117,0.09303340451343736,0.10168131085142114,0.12026708677372569,0.12395604600539238,0.10106669135269952,0.06935923170969824,0.054830372178045594,0.0619014843116413,0.08149137455938445,0.10734908931179779,0.12663322098527965,0.12221295199157584,0.09645700301497581,0.07004201627824552,0.05682598291950884,0.05211415970330607,0.04026612654860058,0.01675931384723279,0.002578092485441201,0.014834893123466664,0.033701857129006176,0.032316008165046525,0.017157977052428323,0.007199845350229286,0.006332103612669712,0.01410690337409558,0.025710644776923752,0.024271834326686864,0.007788773072139074,0.0007487901756277451,0.014375998438855422,0.029801285651460806,0.03174633462429022,0.02374047512521946,0.012165894328020097,0.004548916372219022,0.014489535896154555,0.046453600976933226,0.08163872405088202,0.09231467920263199,0.0713755398166991,0.03968315150407489,0.019473158088415026,0.012047641765334027,0.008546570693592536,0.005483434432139857,0.002505486317358655,0.00029020539931398566,0.0013534950558091537,0.005089219868264771,0.009707208513799293,0.016093673474363208,0.019341536597326354,0.012173165163125877,0.002729789289108425,0.003983361503952298,0.010139648590554464,0.010418700420661684,0.009255168536233467,0.011674809270864383,0.01270259654760967,0.011527821453934045,0.015612537271402042,0.03194508201172352,0.05957362762413648,0.08206974088343662,0.08365746989714276,0.0800273289099825,0.09424409628739285,0.10504516890695462,0.07708591624728285,0.030571670321806223,0.018476973820854913,0.051388878244742364,0.09321135590042906,0.11138767203542688,0.10488655584030794,0.0995486345433784,0.11965940756811455,0.15522951881809205,0.17153593489267957,0.15268240988787452,0.11467652869478857,0.07910850269379857,0.05392641248195226,0.03707351368366114,0.025510575802254104,0.019446313180761867,0.023260725795059767,0.04244923570476306,0.07105889598785942,0.08418955526216332,0.06322886548771343,0.02592541144538213,0.004146102176754571,0.0015957146354416375,0.002449685169795294,0.0015183743662768895,0.0018062390425404133,0.007595291597213226,0.027090472511829132,0.05472211875127947,0.06450141525094938,0.046004692145661566,0.020365115795868374,0.00651119443177453,0.002688257397088524,0.0023179904547007074,0.0021477322253039997,0.0012432365462629626,0.002236141762504543,0.005380345183658188,0.008105364247527924
1.0,0.8234691073113581,0.4478026608196686,0.1454662104692272,0.02372911717287716,0.010930551945618875,0.019001489898357694,0.024356930022639788,0.03861938312232789,0.0640849925735163,0.08250133224034831,0.0783217945075574,0.058185958849824033,0.03698714064121566,0.02048403215774302,0.009801240584407126,0.006673878379644068,0.009254268020089374,0.01226849706766823,0.013139608925112647,0.014568915010590551,0.018446115838167285,0.019952932650354804,0.01509803629134825,0.008601393723922594,0.006130148171786841,0.009903701476970277,0.023122033225970763,0.04085280272791951,0.04642956062903371,0.03626554796910029,0.02758357462027105,0.028553807027037345,0.0286279708695489,0.022227626889884684,0.01529237245818463,0.01164369103412217,0.010275403237617624,0.011265643067910206,0.01767612052356872,0.029702688355645677,0.03668804021637384,0.02861036899409631,0.01571794358868564,0.013912577762043778,0.018599698703674547,0.018323809920397737,0.015907932977402027,0.016720898236390086,0.018975029728754603,0.02149115090802176,0.022368492651376515,0.018661483566454546,0.014747998430855662,0.01516187962050461,0.015896073341408776,0.015258612463791952,0.016748888297592995,0.02015856357268878,0.025228618688078783,0.030579812495768965,0.026290215229439896,0.012903962122985755,0.01291826390648405,0.03432072328745477,0.05145296266249722,0.04500312924389146,0.027680757709806905,0.01913349204271253,0.02305797630707357,0.030461224842472965,0.03259754685369232,0.03382700772600815,0.04652533606678413,0.06846293364008119,0.08165404566349309,0.07744574238896364,0.06526052769011248,0.05555982073047221,0.04803543240547404,0.037749345340637785,0.02404403343497569,0.010468586349546196,0.002127907264417822,0.0038890571821010413,0.011454850588580581,0.01097655110600674,0.0031386601010342428,0.0070557359461860935,0.022102101958367537,0.023833931175663108,0.011857906043562154,0.010262955562917979,0.018291022366216454,0.015714199114137125,0.004741098596670549,0.0010714533146590347,0.00603689957400483,0.011788423027142947,0.011029162628301463,0.003483164486827464,0.005011525724989321,0.025870913804059474,0.044585772978580664,0.03949444486433344,0.025831168088706315,0.02693737315035366,0.0377405914616625,0.0414153314504809,0.03489945907852579,0.02492457136316623,0.01700546368073453,0.014653053385949992,0.021300819861265738,0.03469862698677518,0.04113844284865387,0.030635045638931886,0.01569927629610966,0.01367884492288874,0.019642424829832538,0.01959041507592274,0.013763757273606634,0.008742896524359648,0.005259530562118243,0.0025451160202399573,0.0011484516996742359,0.0017542828278915344,0.004837531622179527,0.00745138623614159,0.006226442003888842,0.00417503752497521,0.004249926908609025,0.0034806570156590546,0.0020356321066297076,0.004731610498733892,0.01127194899351537,0.017412314848399644,0.020596486410828112,0.018918132282982652,0.01315483587626262,0.007417117389331869,0.0036636849518503216,0.002739298494177666,0.005366377214554436,0.007139757817022281,0.005709986975936843,0.007150812967670737,0.010780024283813992,0.0075852385413797754,0.0010823752483602933,0.0008821295392527145,0.0024285139970341802,0.0005386532595635068,0.0009459663485185315,0.0030233628119879547,0.0012652363637423079,0.0008054757516053322,0.004625724144482445,0.005444382385285884,0.003122139449209953,0.0024923760925740623,0.0009706512246545863,0.0013312849010372562,0.011244440873639216,0.020547573152465796,0.015026459554047848,0.006653454402308587,0.013634249459817251,0.02762125273700576,0.029974369516422288,0.020194367643683795,0.009269602606894183,0.003111120962069539,0.004339194876272918,0.015349534333814512,0.02935621717210708,0.03201358251870391,0.022359479817683867,0.015526310308117214,0.01637557525017945,0.01404944019523137,0.006466573386524408,0.0026519403287763935,0.0037366742077087917,0.004568826620105559,0.003925766967540564,0.002477131447309705,0.003123199879630879,0.00833215682719521,0.011008831493081269,0.005898863566815172,0.002671441314319871,0.005955213590800049,0.00550307429422096,0.0012365255497433503,0.004115451491158643,0.010575082897802887,0.010388224895365634,0.007522759044639725,0.008682193299168035,0.010796974217037075,0.010155271208387731,0.008661463699207766,0.013249305981072514,0.030054505354970423,0.05051623778402488,0.05776085095201363,0.052194316342725526,0.04656785353931306,0.04133435344413139,0.03155379507068792,0.023173555316252252,0.022038186271334307,0.023978305369154664,0.024943952845557022,0.028320962822861423,0.03991543548305853,0.05724023336429896,0.06666147931959805,0.06157367572812733,0.053813714065869885,0.051133669793426435,0.04351530869121788,0.026795780473354583,0.013142308510443313,0.009465179909876121,0.009939286497841336,0.009257726722145684,0.006858100740080385,0.004411800326744764,0.005087229889737477,0.008718719129503418,0.01008216557476473,0.006372597345052277,0.002373909167577237,0.004778698458608188,0.011047067630135242,0.010631030776155414,0.0032004029463216267,0.0011316069215530837,0.0064027169090574735,0.00784113789450673,0.003460817367245196,0.00032663743440115996,0.001094060051080515,0.0073839741180633245,0.015957239037401556,0.014192255369599551,0.005809506386149762,0.013443081605527102,0.033057810499277425,0.03515142709423204,0.02094494092375028,0.017985547309247896,0.02712769984352638,0.028347758245009493,0.018825707065118755,0.008644595722108397,0.0034766827001660025,0.004952993360225455,0.00851696730349532,0.006694520746670713,0.0025393465818273936,0.003924929895650986,0.00795831840978404,0.007382595331336583,0.0032443658447160527,0.0006825670045573728,0.0005361342408483967,0.00034701759177914335,0.0005261827575909264,0.004773397494186325,0.011710342751257194,0.014005056555905353,0.010259235630458764,0.007076482830122882,0.0089976053736364,0.016081400692973244,0.025309526306684635,0.03161256037852452,0.037021171337454715,0.04914159508529069,0.06268656687410698,0.06385177550378358,0.054248201550370335,0.04507571749062234,0.03650325235046502,0.025096789577858745,0.016792498883850263,0.018521998586137185,0.027393280854092476,0.03185396237257525,0.0261761260334514,0.025111727412987207,0.04412127074053841,0.06698454210981007,0.0678575998950887,0.05425256303023257,0.04829875396464563,0.04752029707786874,0.039091531457996376,0.02637766966062549,0.01879312225953185,0.016306745702626645,0.012959623917425899,0.007538775971152265,0.007866104803124104,0.017294363824938673,0.024075837037241306,0.02256022178659742,0.025838815458382028,0.036517268518851564,0.03717484269048932,0.024738675648331033,0.016210549379962944,0.01677087825312207,0.01625193761010259,0.010671786576016654,0.005422114825316762,0.0062784891456040635,0.012681020924933523,0.015661793330475657,0.011181225607530022,0.011112848288358864,0.024619956111250542,0.039842090618714056,0.040897335666101896,0.0306595273808986,0.023728501158479888,0.025584296253966507,0.0284667951350094,0.02469512508757845,0.01539497108498535,0.007203315432718792,0.008159368014672803,0.01957630333892518,0.02686198159507771,0.01789404165986481,0.007513322012615005,0.011856255682703893,0.016336928560417817,0.008197711754242573,0.005844738596720696,0.019420501437454607,0.028440982888160323,0.02107032057661125,0.00910961620830535,0.0019128121385233055,0.0010030713955355589,0.005647793823435915,0.007802496389431377,0.0030164492441505787,0.00022316077646254755,0.003503907742955109,0.005569923348435466,0.004784737093384667,0.004605657980245357,0.004352751097471213,0.005882850532743558,0.011951402105522386,0.01597250379387694,0.011716781561893418,0.00440853997533544,0.0006846768320406631,0.00056516813301123,0.0025275399395241517,0.006382815907344089,0.01188376561424976,0.01742494861318204,0.021289680576965245,0.026353357569093263,0.035673974479709464,0.04195235788637158,0.0367850552021249,0.026829020943634964,0.02300841162991594,0.023644041124455745,0.022124794451420328,0.018796553218250463,0.018724261076170742,0.0242440786945982,0.028519873172478553,0.021917442532352345,0.009681343412003364,0.006243837506215883,0.010975562466796469,0.01312805326658255,0.012790410278051428,0.014269683734602853,0.01419833736857468,0.010687130792074635,0.007581209199573913,0.006359569870485056,0.005547640480688887,0.004894343677609901,0.006211544152552137,0.010109158896016346,0.010623468842862752,0.005486361681131785,0.010115026754662925,0.03213264741627464,0.04501462248033589,0.02948928601373567,0.01250413286225476,0.020179404731152845,0.03391620766941918,0.0293232312780094,0.014290771667873103,0.009116668315592685,0.02122710995795319,0.03910374873212021,0.040800695520479255,0.024377383831392662,0.01681430877309068,0.030629733497334746,0.04238927371720617,0.0347081896743279,0.022549057318139578,0.023120018358799295,0.03173629348987576,0.03616025864728103,0.03316605339181545,0.02635309758893345,0.020743905733149177,0.021791926112305217,0.029012886850343964,0.03126374936016955,0.02194538870753587,0.012179836781649578,0.011380974093976997,0.010775470621705412,0.004122815444863859,4.221542089415209e-05,0.0017600242051214092,0.0023223387317089735,0.0006727559436099789,4.1818169292726544e-05,0.0003994853275810973,0.0022505328529838857,0.004107784634016718,0.0022604417282117237,0.000925798849214132,0.004766325652729804,0.007309809284123721,0.006911067737028024,0.012279437533254185,0.01969966069347586,0.01673216084637857,0.007539926224284919,0.003799527473576925,0.0044142453402381725,0.00403493442875352,0.002732167793128598,0.0026014248572990635,0.007138088189450799,0.015021621930059107,0.016259701246096943,0.009276134160179722,0.0057339873288007265,0.007957685137177307,0.006669898239015331,0.001713405635582919,4.2724608929255326e-05,0.0013416417332660843,0.001992628044835809,0.0016933460492197811,0.0009068569568401135,0.00016768053236219553,3.4665670799628923e-06,0.00031884407248794245,0.001706221341552613,0.002861592158418709,0.0012481058333442985,0.000803546826058893,0.006108872838928294,0.010670606127630171,0.00867960407328377,0.007384193454752687,0.01163770711731966,0.014190287417906837,0.010781172967211804,0.0062395774772406,0.004259043846894805,0.0045143181533304835,0.00680160820859228,0.011509358670463148,0.016840206393503747,0.01795603479352673,0.014236307854908065,0.012479638341918,0.013079235803795755,0.008010083266177906,0.0016374073333823148,0.00671172237874549,0.017710377875782637,0.01962727367170748,0.012834784283359539,0.004950101854378044,0.00039722132723445314,0.004288799280549414,0.010930896934516932


==> Data/data/simulation2D/weak-meson-Fphi.txt <==
2
4
0.3
0.3
3
1
10.0
501
|\phi\rangle
F_{\phi}

F_{\phi}
plain,TT1,TT1-plain,TT2,TT2
TT2

TT1

1.0,0.9981016093415144,0.9924257102955097,0.9830298288041902,0.9700088709801767,0.9534936872248088,0.9336491011332021,0.9106714412406828,0.8847856230200194,0.8562418368100381,0.8253119043617666,0.7922853722789663,0.7574654146929489,0.7211646199729114,0.6837007370992615,0.6453924565259118,0.606555297975886,0.5674976737386473,0.5285171907887346,0.489897248576478,0.4519039818329739,0.41478358938481963,0.3787600810073023,0.3440334649853758,0.3107783895312105,0.2791432417538916,0.24924969871096714,0.22119271639858368,0.19504093454308963,0.17083746790459037,0.1486010486269084,0.12832747907341155,0.10999135064692964,0.09354798134432554,0.07893552324939619,0.06607719079716153,0.054883561394128255,0.04525490177171069,0.03708347617908221,0.030255796063244567,0.024654775098858488,0.020161758168817816,0.0166583980034653,0.014028358505746208,0.012158829169207973,0.010941840291350046,0.010275373764045963,0.010064268968378523,0.010220927613849821,0.010665825161934494,0.011327839702763826,0.012144411774341545,0.013061550610443756,0.014033703681045423,0.015023507171520362,0.016001435274648097,0.016945365897696213,0.017840079682121875,0.018676708170790472,0.01945214561730425,0.02016843739631968,0.020832156323803974,0.021453776509211625,0.022047052708168334,0.022628411586331165,0.02321635989396191,0.02383091332608793,0.024493048831996295,0.0252241823546916,0.026045673427847114,0.026978357725103173,0.028042108524244228,0.029255428087925698,0.03063507013716981,0.032195694862930425,0.03394955824073074,0.03590623773932685,0.038072396803545745,0.04045159070442155,0.04304411645226941,0.045846909432905425,0.04885348923424998,0.052053956769132076,0.05543504426842667,0.05898021902396279,0.0626698409188933,0.06648137281831791,0.07038964183566049,0.07436714837689501,0.07838441873542677,0.08241039590769401,0.0864128622662802,0.09035888680501442,0.09421528889764276,0.09794910992190305,0.1015280837219111,0.10492109673406799,0.10809862869758852,0.11103316521391529,0.11369957400463626,0.11607543753127153,0.11814133566047248,0.11988107325544196,0.12128184891301519,0.12233436250519149,0.12303286067970029,0.12337512098030341,0.12336237671757458,0.12299918610986052,0.12229325048006585,0.12125518739930573,0.11989826558164401,0.11823810903018409,0.11629237839648919,0.11408043773356352,0.11162301479670673,0.10894186278393614,0.10605943092372985,0.10299855063502505,0.09978214313145344,0.09643295335245777,0.09297331401572595,0.08942494243815813,0.0858087716070231,0.08214481583909117,0.07845207028133035,0.07474844251676957,0.07105071367337601,0.06737452571671797,0.06373439105701412,0.060143720229287,0.05661486321625578,0.05315915997478348,0.04978699588907098,0.046507858192157074,0.04333038985118896,0.0402624379764996,0.03731109446175218,0.03448272726205531,0.03178300143814392,0.02921688980680596,0.0267886737118595,0.024501935039783942,0.02235954112704757,0.020363624624003193,0.01851556067978881,0.016815943986176113,0.015264568263461904,0.01386041069146765,0.012601623591778664,0.011485535366425253,0.010508662310128137,0.00966673245795567,0.008954722129901999,0.008366905311797717,0.007896915491562816,0.0075378190737021775,0.007282199043923878,0.0071222471679799875,0.007049862699081386,0.007056755347408076,0.007134550139929534,0.0072748917711207995,0.007469546112929927,0.007710496709028802,0.007990034313652786,0.008300837835637844,0.00863604539746998,0.008989314599377211,0.00935487147093037,0.00972754797847962,0.010102808318119699,0.010476764544540025,0.01084618235231664,0.011208478027262188,0.011561707714243405,0.011904550201142462,0.012236284397112848,0.01255676259163357,0.012866380427456081,0.013166044317005991,0.013457136792484874,0.013741480021151647,0.014021297456587957,0.014299173352019846,0.014578009650278521,0.014860979602583018,0.015151477368584774,0.015453062823605819,0.015769400852664883,0.01610419454761324,0.016461111942012975,0.01684370621240488,0.017255329634116877,0.017699041990569465,0.018177514579477756,0.018692931416947486,0.019246889688808024,0.019840301914145483,0.02047330264546618,0.021145162810836973,0.021854214985457792,0.022597792946240768,0.023372188799961415,0.024172630775012114,0.024993284425697666,0.025827279519090626,0.02666676426630178,0.02750298783708591,0.028326411278937032,0.029126846074096623,0.029893618639323015,0.030615758136078444,0.03128220404732942,0.031882029126556514,0.03240467256945404,0.03284017763180189,0.03317942744768306,0.033414372515475174,0.033538243234276864,0.033545741003395364,0.03343320174770243,0.033198726299756155,0.03284227284529709,0.032365707603883985,0.03177281104536811,0.03106923820312968,0.03026243299818635,0.029361497891439464,0.028377021588223014,0.027320868882062355,0.026205937995224075,0.025045891906066473,0.023854871104613002,0.022647195950449436,0.021437067289799293,0.020238274198081947,0.01906391763587867,0.017926158435091,0.016835997373256053,0.015803094162653623,0.014835631001969034,0.013940224945989343,0.013121891785420878,0.012384062443617014,0.011728651144331557,0.01115617284264229,0.010665905699614819,0.010256092779364635,0.00992417571170833,0.009667051846857233,0.009481345476496402,0.009363683045912622,0.009310961962843659,0.009320602637985087,0.009390773775687603,0.009520581665484838,0.009710215287980809,0.009961040413063494,0.010275637494462662,0.01065778000288181,0.011112351832869223,0.01164520450263044,0.01226295697340668,0.012972742976225424,0.013781912679582318,0.014697697295496737,0.015726846741972857,0.016875251702905558,0.0181475623066382,0.01954681614710771,0.021074088474102182,0.02272817707172932,0.02450533363012393,0.026399052311349366,0.028399924745893833,0.03049556891259924,0.032670637304531604,0.03490690752750723,0.03718345608519524,0.03947691364835452,0.04176179766185446,0.04401091578776945,0.04619583148993286,0.04828738110380128,0.050256230067494946,0.05207345466843221,0.05371113472727592,0.055142942127278334,0.056344710019450774,0.05729496789583106,0.0579754285141377,0.05837141385363883,0.05847220884790027,0.058271333527640835,0.057766726358855554,0.05696083391244264,0.05586060448079556,0.054477385789786864,0.05282672946582931,0.05092810733320499,0.048804546866302416,0.04648219514045595,0.043989822357330725,0.04135827741949014,0.038619909058163336,0.035807966654537594,0.03295599512692951,0.03009723808543948,0.027264062896096793,0.024487420373724214,0.02179635057314107,0.019217544617501355,0.016774970743736305,0.014489570817133089,0.012379031532545262,0.010457632442602442,0.008736170896920541,0.007221962001353697,0.005918909868776897,0.004827644782402015,0.003945719471055637,0.0032678565360895395,0.0027862381948030902,0.002490828928396234,0.0023697213462424644,0.002409495595412731,0.0025955829383002864,0.002912624666922236,0.0033448182878709604,0.003876243859095804,0.004491164446717511,0.0051742958524735125,0.005911041994993068,0.006687693566695926,0.007491588791017547,0.008311236234182517,0.009136400649340336,0.009958153722185314,0.010768892326666557,0.011562327474797462,0.012333447550930108,0.013078459660363112,0.013794713003599648,0.014480608125649923,0.015135495704080081,0.015759568253417598,0.01635374776291615,0.01691957187663495,0.017459080796263467,0.017974706663628624,0.01846916678434556,0.018945361705938156,0.019406278877955103,0.019854902408040515,0.020294129291204718,0.020726692428927218,0.02115509076408248,0.021581526926397906,0.022007852896213778,0.02243552433379408,0.022865564367069845,0.02329853776131366,0.023734536488869674,0.024173177756161304,0.024613615511843816,0.025054566340890618,0.02549435043590019,0.025930948025536624,0.02636207123305129,0.02678525084346095,0.027197936890207483,0.02759761135047383,0.027981910587092398,0.028348754522390406,0.028696478906415714,0.02902396648134054,0.029330772378103782,0.02961723874176906,0.02988459339698938,0.030135027358354986,0.030371746180541292,0.03059899054151092,0.030822022062214134,0.031047071183541358,0.03128124493221514,0.0315323935896794,0.0318089366012871,0.03211964948904379,0.032473415015088866,0.032878943335069674,0.033344467327100516,0.033877420627913685,0.0344841070982058,0.03516937142153132,0.035936281267306656,0.036785831876917016,0.03771668402920193,0.03872494608426234,0.03980401018032862,0.04094445166725352,0.0421339995146796,0.04335758375852003,0.04459746408402937,0.04583344143704499,0.047043152167008176,0.04820244170495296,0.0492858122423549,0.05026693638255472,0.05111922636723554,0.05181644631712002,0.052333353045996574,0.052646349481359746,0.05273413361539509,0.05257832526745977,0.052164052800976406,0.0514804823261202,0.05052127284103731,0.049284942207886186,0.04777513079813002,0.04600075203008509,0.043976021801048086,0.04172036191286286,0.03925817591797928,0.036618499278062794,0.033834529227630125,0.030943043166098274,0.02798371765826314,0.024998363103739152,0.022030091745434615,0.01912243884026634,0.016318458439516684,0.01365981626404245,0.011185902570816936,0.008932987670671931,0.006933441871008073,0.0052150401001157965,0.0038003693597801662,0.002706354506948832,0.0019439147574754657,0.0015177598243117105,0.0014263308502724186,0.0016618873820520813,0.002210737673646452,0.0030536057219118892,0.004166124741169257,0.005519443388617719,0.0070809280599871465,0.008814942075184021,0.010683680641360714,0.012648039172942679,0.014668491902295466,0.01670595774780415,0.01872263111380235,0.02068275665350313,0.022553328986002204,0.02430470085684956,0.025911086187186155,0.027350947773495695,0.028607262972144092,0.02966766441608973,0.030524456547703215,0.031174512393863138,0.03161905844363844,0.031863358608770334,0.03191631095773468,0.03178997313440635,0.03149903403798756,0.031060250406339675,0.03049186738476303,0.02981304197200206,0.02904328743111237,0.028201955371262525,0.02730777030286957,0.026378429114814427,0.025430275205327025,0.024478054015219887,0.02353475356918443,0.022611530437827366,0.021717718400530776,0.020860914124415753,0.020047131478098827,0.01928101376084485,0.018566091225134754,0.017905069864835952,0.01730013657556509,0.01675326549281012,0.016266510581406105,0.01584227037166375,0.01548351207820707,0.015193944144859578,0.01497812846424764,0.014841526042084526,0.01479047262079108,0.01483208364515706,0.014974090840416706,0.015224615476363808,0.015591886009372344,0.01608391013373574,0.016708113250981017,0.017470956910140473
1.0,0.9980794282759173,0.9923374782787295,0.9828331404880342,0.9696637215863042,0.9529633492645079,0.9329009204043965,0.9096775329219072,0.8835234514294986,0.8546946655815381,0.8234691073113579,0.7901425989924356,0.755024608740415,0.7184338915407453,0.6806940956064362,0.6421294123538435,0.6030603456873697,0.5637996720035015,0.5246486565960904,0.4858935851372711,0.44780266081966863,0.4106233087961423,0.37457991998001955,0.339872056318069,0.3066731295693096,0.2751295556601226,0.2453603770741445,0.21745733669151462,0.19148537821142855,0.1674835409429315,0.14546621046922745,0.125424681584882,0.10732898604248763,0.0911299350593688,0.07676132522419155,0.06414225637264646,0.05317951110410356,0.04376994779257917,0.035802862086689785,0.02916227585606815,0.023729117172877134,0.019383260053994163,0.016005398165296347,0.013478732338300716,0.011690457410994372,0.010533039429063673,0.009905279495110247,0.009713165413500608,0.009870516648969287,0.010299431921583486,0.010930551945618667,0.011703152354828732,0.01256508373352681,0.013472576905085092,0.014389932249434108,0.015289111878283395,0.01614925305436951,0.016956120373096833,0.017701513012742462,0.01838264188817534,0.01900148989835749,0.019564166722711374,0.02008026787295165,0.020562246014393156,0.021024800992868235,0.021484293587504213,0.021958186790115124,0.022464517410220083,0.023021400029012876,0.0236465647719427,0.02435693002263981,0.025168211035752036,0.02609456539000804,0.027148276316898083,0.028339475102655054,0.029675903948389003,0.031162720842956536,0.032802348116222735,0.03459436636259033,0.036535455328407074,0.03861938312232782,0.04083704472380091,0.04317655022958566,0.04562336259874955,0.04816048384884726,0.05076868774381653,0.05342679602825476,0.05611199423929603,0.05880018210622605,0.06146635257114872,0.06408499257351626,0.06663049797742261,0.0690775944200229,0.07140175545387283,0.07357960917040639,0.0755893245435009,0.07741096902987539,0.0790268295066878,0.08042168940675791,0.08158305591009542,0.08250133224034818,0.08316993146253614,0.08358532964405412,0.08374705777976246,0.08365763344638177,0.08332243469241113,0.08274952013893577,0.08194940061777287,0.08093476886415207,0.07972019477467666,0.07832179450755747,0.07675688221869721,0.07504361348030217,0.07320062941340139,0.0712467102860908,0.06920044679839013,0.06707993651342872,0.06490251193176094,0.06268450557568304,0.06044105619319325,0.05818595884982349,0.05593156029603319,0.05368869962345586,0.05146669289902362,0.049273359232972165,0.047115084631855285,0.044996919042477095,0.04292270123220174,0.040895205593445345,0.03891630461581923,0.036987140641215055,0.035108300600429146,0.03327998771291676,0.0315021845957141,0.02977480284964389,0.028097814942317764,0.02647136505651697,0.024895856485596172,0.023372014100199318,0.021900921348943198,0.020484032157742568,0.019123158928924678,0.017820438586869974,0.01657827925088109,0.015399290622764038,0.01428620154615333,0.013241768422489007,0.012268678255824964,0.011369450051543144,0.01054633812344318,0.009801240584406986,0.009135615925881477,0.008550410151001319,0.00804599643679896,0.0076221287844551065,0.00727791059417696,0.007011778592841255,0.006821502065602351,0.006704196912027527,0.006656353674504967,0.006673878379644087,0.00675214479646748,0.006886056549097776,0.007070117423730379,0.007298508174336955,0.007565168150667179,0.007863880135751036,0.008188356877080706,0.008532327914314814,0.008889625435224948,0.009254268020089329,0.00962054125365295,0.009983074285885752,0.010336911503136245,0.010677578527481975,0.011001141794336273,0.011304260969405813,0.011584233461004238,0.01183903026953293,0.012067322401244054,0.012268497067668763,0.012442662905228385,0.012590643491008583,0.012713958509044613,0.012814792043657064,0.012895947647159144,0.012960790050814807,0.013013173659470164,0.013057358287887087,0.013097912953416863,0.013139608925113226,0.013187303630848093,0.0132458174262776,0.013319805615723955,0.013413628467279698,0.013531222264562038,0.013675974668004926,0.013850607803294827,0.014057072539740798,0.014296457356292674,0.014568915010591028,0.014873609924134487,0.015208688776331223,0.015571276268664504,0.015957497389105235,0.016362526792552484,0.016780665136010942,0.017205441391577328,0.017629739333090977,0.018045945582385675,0.01844611583816757,0.018822155224049678,0.01916600811013043,0.019469852310026105,0.019726292254039678,0.01992854560604803,0.020070617838038613,0.0201474595071497,0.020155101394056386,0.02009076325027353,0.01995293265035493,0.01974141133158837,0.019457327401352635,0.019103112868586132,0.01868244707468828,0.01820016772184139,0.017662152283128233,0.017075173589044413,0.01644673428086212,0.015784885567771884,0.01509803629134826,0.014394758663037473,0.013683597180335516,0.01297288713516399,0.012270588802026229,0.011584142840810321,0.010920351685121964,0.010285290735490192,0.00968425206889779,0.009121722149581775,0.008601393723922605,0.008126210751295458,0.007698443911925234,0.007319792991407572,0.006991511317489407,0.006714546462602308,0.006489690665154882,0.006317733896841129,0.006199612237403317,0.00613654422858634,0.0061301481717868965,0.006182533905262529,0.00629636343246261,0.006474875848820049,0.00672187329654527,0.0070416661236169,0.00743897698530188,0.007918805249850325,0.008486254696696728,0.009146329066292175,0.009903701476970448,0.01076246501016178,0.011725872829795269,0.012796077000616515,0.013973875667605828,0.015258478428845108,0.01664729956219441,0.018135788248903287,0.01971730408376825,0.021383044992600707,0.023122033225970864,0.02492116340632671,0.026765314725698625,0.02863752738284099,0.030519241276912704,0.032390592908109986,0.03423076444351577,0.036018377056953856,0.037731919009241166,0.039350197558344194,0.040852802727919024,0.0422205702580276,0.04343603074255145,0.044483832040578,0.04535112253720368,0.046027883712784046,0.04650720173542624,0.0467854693837395,0.04686251148836429,0.046741629194557835,0.046429560629032716,0.045936357931350605,0.04527518300896543,0.04446202671991953,0.04351535840413817,0.042455714703106905,0.04130523836462528,0.04008717916889543,0.03882537018933166,0.03754369328280478,0.03626554796909959,0.035013337701202206,0.033807986953387346,0.03266850158310482,0.031611583588211464,0.03065130972752819,0.029798881554338442,0.02906245229168784,0.028447033723540918,0.027954483958924265,0.02758357462027069,0.02733013378404357,0.027187258929567144,0.027145592293010855,0.02719364943200855,0.027318190527147467,0.0275046230132397,0.027737423567684764,0.028000567294645888,0.028277952128943164,0.02855380702703661,0.028813073387297838,0.02904175031071727,0.029227195730212662,0.029358377048705975,0.029426066674973963,0.02942297967088521,0.02934385256219463,0.02918546415719044,0.02894660090627969,0.028627970869548068,0.02823207169398114,0.027763019101342497,0.027226343225064953,0.02662876069343204,0.025977930630669492,0.02528220274147542,0.024550365371878963,0.023791400922961267,0.023014255264491253,0.022227626889884455,0.021439780513794866,0.02065838868381891,0.019890403804139832,0.019141961796783714,0.018418317498476573,0.017723810846957275,0.017061861983796403,0.016434992618660618,0.01584487038265169,0.01529237245818504,0.014777664514215545,0.014300290895050648,0.013859272097710013,0.013453205809430956,0.013080368140526445,0.012738812151074065,0.01242646130257239,0.012141196035976076,0.01188093225361523,0.011643691034122699,0.011427659409126292,0.011231242454688517,0.01105310728088993,0.010892219726994778,0.01074787468101483,0.010619720941430101,0.010507781431904306,0.010412469379592369,0.010334600791913886,0.010275403237617562,0.010236520580961268,0.010220012960194392,0.010228350971075693,0.010264402739854976,0.010331412372653288,0.01043296817060759,0.010572959018850808,0.010755517503063224,0.010984948584237356,0.011265643067909724,0.011601975628950462,0.011998187780834408,0.012458256886661896,0.012985753070119704,0.013583686665746521,0.014254349613868109,0.014999154919336762,0.015818478917639416,0.016711511591508462,0.017676120523567852,0.018708734228214677,0.019804250557453367,0.020955975606671156,0.02215559805151073,0.023393203129054716,0.024657329547592727,0.0259350714904311,0.02721222660022676,0.028473489428628797,0.029702688355644453,0.030883062473316167,0.03199757344166452,0.033029245915664474,0.03396152886410368,0.03477866900587592,0.03546608672348016,0.03601074421773017,0.036401495374362075,0.03662940684523621,0.03668804021637222,0.03657368584288627,0.0362855399659467,0.0358258180663103,0.03519979901874795,0.0344157964472748,0.03348505568907937,0.03242157689454352,0.031241866955511004,0.02996462509455089,0.02861036899409481,0.027201010227356263,0.025759389408225492,0.024308782846623866,0.02287239352932154,0.02147283990457604,0.020131656204623535,0.018868817878579684,0.01770230512890131,0.016647716560401624,0.01571794358868449,0.01492291455449232,0.014269415503191326,0.013760992375870564,0.013397936989695108,0.013177356735386328,0.01309332546728861,0.013137110685267761,0.013297469884334338,0.013561006949251487,0.013912577762043181,0.014335732825307411,0.014813183727159656,0.015327279715118793,0.015860480522895452,0.01639581190782579,0.016917291094890572,0.01741031045889977,0.01786196926923136,0.018261345119320305,0.018599698703674287,0.018870607818442256,0.01907002877196537,0.01919628572101477,0.019249990718264255,0.019233899391362365,0.01915270910350777,0.019012808107221706,0.01882198554450184,0.01858911312688709,0.01832380992039788,0.018036101849010038,0.01773608731678979,0.017433619747760986,0.017138016882244658,0.016857805389464468,0.016600507810143817,0.016372477090003144,0.016178782072477013,0.016023145357696954,0.015907932977402322,0.01583419345333293,0.015801742067431717,0.015809284637215867,0.015854573811897945,0.01593458992690877,0.016045737807236456,0.01618405061152315,0.016345391863837103,0.016525647219774384,0.01672089823639033,0.016927571427781517,0.017142557145649055,0.017363294273769522,0.017587818307088877,0.017814772035848258,0.01804337970651029,0.018273387118661208,0.018504971578024818,0.01873862690323652,0.0189750297287549,0.01921489411836525,0.01945882197435811,0.019707156879752268,0.01995984884077037,0.020216336912632565,0.02047545591455971,0.020735372401988052,0.020993553807997643,0.021246773242860305,0.02149115090802197


==> Data/data/simulation2D/weak-vac-F0-Nq-G.txt <==
2
4
0.3
0.3
3
1
10.0
501
|0\rangle
F_0,N_q,G
N_q,G
F_0
plain,TT1,TT1-plain,TT2,TT2
TT2

TT1

1.0,0.9965051998839969,0.9860829898178384,0.9689183856363739,0.9453146096921743,0.9156855442981489,0.8805454802425249,0.8404964618736512,0.796213599434692,0.7484287765891543,0.6979132246199282,0.6454594632736519,0.5918631208332068,0.5379051424423898,0.48433487622830074,0.43185449214909394,0.3811051400188194,0.33265519256249576,0.28699084876070013,0.244509294597403,0.20551453530136451,0.17021592808039662,0.13872936003821518,0.11108093522457423,0.08721296023442597,0.06699195182924347,0.05021833476602988,0.03663745505559857,0.02595150445226846,0.017831936837422895,0.01193195652881962,0.007898672147504159,0.0053845367338067355,0.004057734093236508,0.003611221232227556,0.0037701952260335127,0.004297817688396,0.004999098739100338,0.00572291244769293,0.0063621846208930565,0.006852359035713177,0.007168307512651711,0.007319900541268751,0.0073464968073735735,0.007310640603983161,0.007291274841307524,0.007376783763081358,0.00765817355153354,0.008222681243787746,0.0091480737063742,0.010497860135866517,0.012317595329227134,0.014632398731297224,0.017445758154964467,0.02073962933772221,0.024475785436480997,0.028598316407881283,0.03303712907514415,0.03771225643123258,0.04253875097432943,0.04743191287570106,0.0523125904136732,0.057112287825447125,0.061777824551154055,0.06627530936223705,0.0705932222556035,0.0747444350519291,0.07876704682601621,0.08272396080950407,0.08670118323070578,0.09080487955458683,0.09515727757745944,0.0998915576723374,0.10514591615068354,0.11105702638020301,0.11775315241687705,0.12534719024101737,0.13392992137035173,0.1435637622027116,0.15427727988357937,0.1660607221907048,0.17886277568035033,0.19258872432918114,0.2071001316509334,0.22221611456685036,0.2377162191763932,0.2533448491619016,0.2688171390788104,0.2838261094198133,0.29805089018070685,0.3111657565992372,0.32284968643501777,0.3327961239429419,0.3407226225345539,0.34638003659049754,0.3495609431285971,0.35010699576316356,0.3479149459088159,0.34294110838867986,0.3352040990487749,0.3247857289011925,0.3118300007219226,0.29654021775125217,0.27917427793262667,0.26003828871961776,0.23947869469421118,0.21787316104086493,0.19562049850429658,0.17312994831177583,0.15081016749637027,0.129058265338351,0.10824923988617036,0.08872614979331808,0.07079133150586797,0.05469893605799979,0.040649014653666604,0.02878332943390048,0.019183007222226517,0.011868091677651625,0.006798985364220382,0.003879710013578711,0.002962852923540391,0.003856012099335546,0.006329504314758158,0.010125060401602187,0.014965202107152752,0.02056297576991275,0.026631710437897374,0.03289447206360904,0.03909290081030428,0.044995144645349566,0.05040263824879572,0.05515552045982751,0.05913653436362864,0.062273309803779424,0.06453898655158409,0.06595119545443767,0.06656947249687947,0.06649123479101557,0.06584649616623893,0.0647915415649244,0.06350181246115959,0.06216427891784948,0.06096958695917247,0.06010427232110822,0.05974332340882957,0.06004335787764774,0.06113664947815395,0.06312620581298706,0.066082054880765,0.07003885040447119,0.07499485479973778,0.08091230617617268,0.08771912395263189,0.0953118584293948,0.10355974480327888,0.1123096832586465,0.1213919352978508,0.13062630347634582,0.13982854793714466,0.14881678899700104,0.15741765055485601,0.16547191393758157,0.17283947528409932,0.17940343068984899,0.18507315080145598,0.18978624884829273,0.19350939153474164,0.19623794900044916,0.1979945263557958,0.1988264633201724,0.198802428537925,0.19800826969388347,0.1965423082940581,0.19451028788685892,0.19202019585598573,0.1891771813346393,0.18607878523812393,0.18281068320377164,0.17944311901455906,0.1760281758260555,0.17259799644656454,0.16916402349121493,0.16571728706161268,0.16222972341545772,0.15865646464324773,0.15493899838749675,0.15100905975095708,0.14679308620958895,0.1422170418210779,0.13721140028220935,0.1317160681159589,0.12568502980970941,0.11909050608383524,0.11192643430555181,0.10421110570609898,0.09598882653403673,0.08733050833975865,0.07833313477099983,0.06911809693673392,0.05982843483452799,0.050625066766047666,0.04168213034909276,0.03318159603375853,0.025307345466603858,0.018238931360580555,0.01214525172665826,0.00717837871875969,0.0034677805822798877,0.0011151642716252792,0.00019014655642269113,0.0007269335492885285,0.0027221535531708804,0.0061339472128996856,0.01088237366263252,0.016851143361438184,0.023890639387627588,0.03182214094772017,0.04044311755310771,0.049533421439626,0.0588621709088019,0.068195089695377,0.07730204828808261,0.08596454311606552,0.09398284909086024,0.10118259023772322,0.10742049177621957,0.11258910438474436,0.1166203265470458,0.11948759257876355,0.12120664067025133,0.12183482536905191,0.12146899054284124,0.1202419701311348,0.11831783303887256,0.11588603355161473,0.1131546680086038,0.11034307070961094,0.1076740059664332,0.10536572795549602,0.10362418503590076,0.10263564027596347,0.10255996525363573,0.10352484029310256,0.10562106204096049,0.10889911984692567,0.11336715723555221,0.11899038548646512,0.12569196477965433,0.13335531639045733,0.14182777892975013,0.1509254744551965,0.1604392081405789,0.17014118960519592,0.1797923362524835,0.18914990003290807,0.19797514958959678,0.20604084007276902,0.21313821296503685,0.2190832876279315,0.22372223420093446,0.2269356528827952,0.22864162615213385,0.22879745656764733,0.2274000516908855,0.2244849675611842,0.22012417115687927,0.21442262857400354,0.207513867525622,0.19955469866707085,0.19071930887012759,0.18119295986707945,0.17116553694671263,0.16082519423450778,0.15035233551391858,0.1399141528858915,0.1296599205064428,0.11971720819071495,0.1101891411097636,0.10115278864594958,0.09265871940038058,0.0847317121542659,0.07737256610951135,0.07056090977402753,0.0642588681206814,0.058415413673149945,0.05297120027698093,0.04786365954214403,0.04303213002622118,0.038422788553062054,0.033993161662466416,0.02971601273496416,0.025582426158004615,0.021603942999882452,0.017813641755089163,0.01426610130291825,0.011036229584777346,0.008216988845172347,0.005916094741751815,0.004251810381670564,0.0033479956510702328,0.0033286055003455186,0.0043118567820453054,0.006404300738634073,0.00969504655006364,0.014250380071038994,0.020109010975927474,0.027278161315991832,0.03573067966872336,0.04540332864728453,0.05619635086237043,0.06797437106188604,0.0805686418801578,0.09378058929846378,0.10738656349836104,0.12114365320656986,0.1347963787221661,0.14808404225981495,0.1607484854878723,0.1725419843571237,0.18323500134707807,0.19262351558302107,0.20053566199746364,0.20683743153464956,0.21143721465651477,0.2142890090750495,0.21539415835905354,0.2148015392188355,0.21260617002049875,0.20894626943420833,0.20399885001455095,0.19797398488287113,0.1911079345460055,0.18365536340905894,0.17588091010865026,0.16805040107585942,0.16042201173658996,0.15323768384467412,0.14671510039116015,0.1410405015211728,0.13636259650190322,0.1327877889905176,0.13037688697029043,0.12914341638306562,0.12905360055897683,0.13002800808269918,0.13194481189597904,0.13464454440127688,0.1379361792297224,0.14160432216272295,0.14541725323888635,0.14913553084992845,0.15252084781420427,0.15534481982005569,0.15739738865273278,0.15849453623208176,0.15848503024124497,0.1572559571582497,0.15473684256696082,0.15090221014139474,0.14577248780510887,0.1394132301895885,0.1319326884380221,0.12347781935171204,0.11422888360935285,0.10439283516660239,0.09419574901424052,0.08387457054720585,0.07366849550671298,0.06381030381138145,0.05451797301204431,0.045986887446454676,0.03838293773607377,0.031836772794062634,0.026439424147974677,0.022239471638788862,0.019241862272108036,0.01740843225013079,0.016660118262024386,0.016880780306343865,0.017922497020316983,0.019612137976255148,0.021758967791200845,0.024162996056984937,0.02662375659768598,0.028949180593500635,0.030964221451947563,0.03251889529047991,0.03349541938943322,0.03381416139265525,0.033438153347397186,0.032375975452834826,0.03068287284119943,0.028460032768842555,0.02585201695128722,0.02304241200607623,0.020247827592265424,0.017710434420280283,0.01568929054597815,0.014450752168640953,0.014258302726686607,0.015362159987973974,0.017989034036828045,0.022332408991995432,0.02854370784771389,0.03672467339355157,0.04692125958614733,0.059119278306903195,0.07324198782948824,0.08914974356314885,0.10664176102149284,0.12545996796689063,0.14529484986966357,0.16579312277709998,0.18656700290082312,0.20720478501769832,0.22728239419454688,0.24637553911291624,0.2640720717129275,0.27998414787579307,0.2937597878274941,0.3050934527827135,0.31373528547872565,0.3194987056238525,0.3222661054181115,0.32199245332899606,0.3187066840369269,0.31251082648165174,0.30357689766372653,0.29214166464757474,0.2784994484669683,0.26299320886785327,0.24600420576849275,0.22794057999680803,0.2092252306675577,0.19028338829619265,0.17153029068341835,0.15335936250452037,0.13613127965658708,0.12016426649765378,0.10572592935664327,0.0930268747196243,0.08221629728146773,0.07337965385356829,0.06653846640371035,0.06165222385521476,0.058622280294502054,0.05729757946458932,0.05748197423176847,0.05894285723368747,0.0614207769583648,0.06463968348971116,0.06831743107563566,0.0721761610507066,0.07595219851155958,0.07940511904920002,0.08232567686985728,0.08454233143416558,0.08592616457987219,0.08639404191444272,0.08590993877647707,0.0844844198156779,0.08217232970804053,0.07906881820649725,0.07530388324165038,0.07103566894662179,0.06644279937768795,0.06171606177903982,0.05704977433992704,0.05263318180413538,0.048642217772676064,0.04523195532469725,0.042530038369339565,0.04063134607260627,0.03959409331483027,0.03943751330195916,0.04014120632299988,0.041646173552391655,0.04385748917946323,0.04664850046143193,0.049866385919554175,0.05333884904445125,0.05688168051643106,0.06030688773290569,0.06343106764422943,0.06608368838342382,0.06811494733276043,0.06940288802908637,0.06985948513341123,0.06943544459459883,0.06812351372903638,0.06596015146533417,0.06302547041957121,0.059441427505988326,0.05536830604938178,0.050999597397583085,0.04655545142812596,0.04227492082258366,0.0384072714803957,0.035202669184106423,0.03290257918717049
1.0,0.9965052220491364,0.9860833417317756,0.968920144376843,0.9453200684821823,0.9156985638052044,0.8805717144847205,0.8405434362638331,0.7962906275067828,0.7485467119125372,0.6980840547714715,0.6456957629276813,0.5921773904744921,0.5383090673646959,0.484838546869923,0.43246563104161234,0.38182838239794126,0.3334914668464756,0.2879368996131036,0.2455573852664037,0.20665235761260706,0.17142673822618507,0.13999234663384214,0.11237181356253949,0.08850477388999864,0.06825605041822216,0.051425485388100184,0.03775903540018703,0.026960718257196675,0.018704987836325425,0.012649115541291315,0.008445173753634853,0.005751247072817412,0.004241539611597881,0.0036150993946784046,0.00360294185449678,0.003973421132965921,0.004535767822554304,0.005141782287031354,0.0056857411936271016,0.006102638891142639,0.006364942523768633,0.006478088313794974,0.0064749846770536905,0.00640981456944,0.006351443973301936,0.006376745467137969,0.006564135607598518,0.006987603079006261,0.007711472352239691,0.008786106443205778,0.010244704091300733,0.012101293355277936,0.014349967475292044,0.016965352177748506,0.019904238691138863,0.02310826578057852,0.026507489093683625,0.03002463877702998,0.033579838079839025,0.03709553754185693,0.04050141198296808,0.043738971056351966,0.046765648340595545,0.0495581581513108,0.05211494237797316,0.05445757027659723,0.05663100056330547,0.05870266542615791,0.060760388127452734,0.06290919756922417,0.06526715242687575,0.06796033221164074,0.07111719107797998,0.0748625007783785,0.07931113063239838,0.08456192383032805,0.09069193034317403,0.09775124708488747,0.10575869611246963,0.11469854230166167,0.12451841422102068,0.1351285472958746,0.1464024185293744,0.15817878895976878,0.17026511574069275,0.18244224234488438,0.1944702249902409,0.2060951079377415,0.21705642159317423,0.22709514688217047,0.23596186836931418,0.24342482790424236,0.24927759065411806,0.25334604626488755,0.25549448921306933,0.25563055339671364,0.2537088155312427,0.24973292850040177,0.24375619773271626,0.23588056899460721,0.22625405264858173,0.21506666530372817,0.20254502280106781,0.18894576665194887,0.17454804759099302,0.15964532327505004,0.14453675112419367,0.12951847098355523,0.11487507519693554,0.1008715557413351,0.08774599959998529,0.07570327526854105,0.0649099162791162,0.05549036329793855,0.047524676382337414,0.041047775254420285,0.03605020997838142,0.032480409288823286,0.030248301059400386,0.029230150975851223,0.029274423163339145,0.030208431853727086,0.031845527406185174,0.03399254401392549,0.03645723076591663,0.03905539251740466,0.04161748199250297,0.04399440904924778,0.046062366076836385,0.047726508744916664,0.04892337719890365,0.049621992503656995,0.049823614757076674,0.04956020084239738,0.048891649296913586,0.04790196537092359,0.046694519322067266,0.045386603852621346,0.04410352114938361,0.04297244535365258,0.042116311957704065,0.041647981456087606,0.0416649108169401,0.04224454359070768,0.043440598694343344,0.045280400355526704,0.04776334888494282,0.050860585570530886,0.054515856888423274,0.05864753528920326,0.06315170791555268,0.06790620251864385,0.0727753831874662,0.07761551868863698,0.08228050436112834,0.08662770543136271,0.09052368577347861,0.09384959163870621,0.0965059744530168,0.0984168598167106,0.09953290038887412,0.09983348716978528,0.0993277353312646,0.09805430553291171,0.09608006782881225,0.09349766099569384,0.09042204360471809,0.08698617271478001,0.08333598014511381,0.07962484356905335,0.07600776910961474,0.07263551297281028,0.06964887152668761,0.06717336207701868,0.06531450071255784,0.06415385964310358,0.06374605539664517,0.06411678231804424,0.06526196448861911,0.06714805510026295,0.06971346721047793,0.0728710754531272,0.07651168642747365,0.08050833777691785,0.08472125387447593,0.08900326080650375,0.09320544596928174,0.09718283873461778,0.10079988863301274,0.10393552633204223,0.10648760998908532,0.10837658463583319,0.10954821410515977,0.1099752823714547,0.10965820255993403,0.10862451564780962,0.10692730529651256,0.10464259856057019,0.10186586270053356,0.0987077443813676,0.09528922773523711,0.09173641091056786,0.08817511589721994,0.08472555300424002,0.08149725910349169,0.07858451771989564,0.07606244967326144,0.07398393601357908,0.07237750149718133,0.07124624814067339,0.07056788598621043,0.07029586378749896,0.0703615576360309,0.0706774323615411,0.07114105057491926,0.07163976906948381,0.07205593336681057,0.07227235965549761,0.07217788010829389,0.07167272313648307,0.07067350476753087,0.06911762087633952,0.06696685197619212,0.0642100218652523,0.06086458751029157,0.056977078754943775,0.05262235118356786,0.0479016620273123,0.04293962556162517,0.03788014920104441,0.032881492696268964,0.028110628858402507,0.023737113647031127,0.01992669508218815,0.016834903390176854,0.014600868514839244,0.013341605417031274,0.013146992605488579,0.01407564560828387,0.01615185546033072,0.01936372390977383,0.023662583358576864,0.028963742183073404,0.035148546809122015,0.04206770260346317,0.04954574815691477,0.05738653368176443,0.06537951570032609,0.07330664844200308,0.08094962861923459,0.0880972354443528,0.09455250247039915,0.10013946232147167,0.10470921948581255,0.10814512957784175,0.11036689498867182,0.11133342547973524,0.11104435660248882,0.10954016720406089,0.10690088790562892,0.10324344343266408,0.09871772113486897,0.0935015041166922,0.08779444839182349,0.08181131785383404,0.07577471734635381,0.06990758174336369,0.06442568707097084,0.05953044803204133,0.055402254918287396,0.052194582259474265,0.0500290724620461,0.04899176124171938,0.049130569242059455,0.05045413745984255,0.052932034733248326,0.056496315447467756,0.061044356652000864,0.06644285779216114,0.07253284494186743,0.0791354863091709,0.08605849815200318,0.09310290108158212,0.10006987671064287,0.10676747403839094,0.11301692380776568,0.1186583369190791,0.12355558909192488,0.12760022727784462,0.13071427251340575,0.13285183742365872,0.13399952273876117,0.1341756041802162,0.13342806709456595,0.13183158949653231,0.12948361308238132,0.12649967481873065,0.12300819766923263,0.11914495694075009,0.11504744797974467,0.11084938123717081,0.10667552210683665,0.10263707583562609,0.09882779294219186,0.09532093900189038,0.09216723565649014,0.08939383879073184,0.08700437663439758,0.08498002683064695,0.08328156900428837,0.0818523097582789,0.08062174189184064,0.0795097703552669,0.07843131518336571,0.07730108724823986,0.07603832669355937,0.07457129657053849,0.07284133535943045,0.07080629125912517,0.06844318757070052,0.06575000110910506,0.06274647302534578,0.059473912191279774,0.05599399373915875,0.05238659773988969,0.04874677362984382,0.04518095320733083,0.04180256730254314,0.03872724725977283,0.03606781108654002,0.03392924474006107,0.03240389107854687,0.031567052385556585,0.03147319730907181,0.032152940110558595,0.03361093017740082,0.03582475398188639,0.038744911476008975,0.042295885880967714,0.04637828167105203,0.050871962024548016,0.0556400758641726,0.06053382749584068,0.06539781028567138,0.07007570108786823,0.0744160952837782,0.0782782540426,0.08153753615871669,0.08409029659830267,0.0858580523812577,0.08679074297061697,0.08686894595581396,0.08610494822953649,0.08454261656512314,0.08225605781870486,0.07934710611018088,0.07594172043853296,0.07218541944664425,0.0682379187546787,0.06426716888153028,0.06044301695156791,0.05693073210001871,0.05388464202939159,0.05144212616835339,0.049718199349773624,0.04880089923315395,0.04874766158439876,0.04958283106003623,0.05129641268430542,0.053844122357239725,0.05714874527251848,0.06110276095061002,0.06557214464006984,0.07040120900834043,0.07541830912377327,0.08044219933606525,0.08528880416304976,0.08977814776207602,0.0937411787382301,0.09702622928355406,0.09950485992898966,0.10107686311409526,0.10167422955460678,0.1012639198845615,0.09984932883352376,0.09747037858514039,0.09420223007827347,0.09015265386757752,0.08545815372774027,0.08027898447355411,0.07479324860006922,0.06919029263443535,0.06366365209842857,0.058403812583230505,0.05359106286626763,0.04938871387136372,0.04593694460952467,0.04334751346516909,0.04169954112961916,0.04103653131027153,0.041364748558942566,0.04265302092820751,0.044833980638708,0.04780670060455298,0.05144063064269852,0.055580686572157874,0.06005330015840207,0.06467319975106849,0.06925066200900636,0.07359895549229645,0.07754168794194005,0.08091977117577,0.08359773069264635,0.08546911086020406,0.08646076011778543,0.08653582272839982,0.08569531269825176,0.08397819970782013,0.08145999421349404,0.0782498770995729,0.07448647615397627,0.07033244500922434,0.06596804795525223,0.06158399431422944,0.057373797264888816,0.053525952845987476,0.050216244473939346,0.047600476219609576,0.04580792428913101,0.04493577107568777,0.045044750660400715,0.04615619001088404,0.048250577985267495,0.05126773652556316,0.055108607273854956,0.0596386045717153,0.06469242477339737,0.07008014435404795,0.0755943876465212,0.08101830121345308,0.08613403759468595,0.09073142785598029,0.09461651099263436,0.09761958935752246,0.09960249296661178,0.10046476139224539,0.10014848912933833,0.09864162752273464,0.09597959189788798,0.09224508443639517,0.08756610932226383,0.082112224321464,0.07608913973121133,0.0697318390426476,0.0632964533019448,0.05705117082640082,0.05126650370849599,0.04620526084936043,0.042112592944219776,0.03920647719617168,0.03766899834957533,0.03763875819852981,0.039204708819673834,0.042401656648625934,0.04720762683585729,0.05354321211482619,0.06127296001823714,0.07020877921988539,0.08011527270720943,0.0907168350690608,0.1017062860000035,0.11275475458700235,0.12352248120208237,0.13367016767600265,0.14287048326100021,0.1508193246277113,0.15724643320369822,0.16192499245086514,0.1646798605815068,0.16539413961584165,0.16401383801758937,0.16055044943589558,0.15508134202745638,0.1477479288787767,0.1387516674853361,0.12834801230399745,0.11683851635134304,0.10456134308945464,0.09188050607313665,0.07917419900160913,0.06682261129126335,0.05519564288811877,0.04464093609052962,0.03547263150041108,0.02796123023880797,0.02232490613990826,0.01872256114993855,0.017248856411819447,0.017931382687426486,0.020730059321155028
0.0,0.005396951576686648,0.02155127742419841,0.04835378136789165,0.08562376512350214,0.1331109496115499,0.19049812187784246,0.2574044657893478,0.3333895242474448,0.4179577313228787,0.5105634446530604,0.6106164018050532,0.7174875192135783,0.8305149488314564,0.9490103058194604,1.0722649804530675,1.1995564488955637,1.33015450050359,1.4633273037813899,1.5983472388418576,1.734496431098031,1.8710719287087902,2.0073904748325995,2.1427928347889855,2.276647647571015,2.4083547805775414,2.537348175733415,2.6630981841440673,2.7851133949103675,2.9029419715545615,3.016172516547094,3.1244344905730084,3.2273982183596654,3.3247745170578007,3.416313986307151,3.5018060012352517,3.581077450767598,3.653991263826607,3.720444765342046,3.7803679025792887,3.8337213802182903,3.880494739997631,3.9207044176905304,3.9543918068191695,3.981621354952331,4.002478714774366,4.017068968456656,4.025514940289364,4.027955609111583,4.024544628867957,4.0154489626594545,4.000847632972638,3.980930588376979,3.9558976848745813,3.925957778260506,3.8913279222856167,3.8522326660833084,3.8089034431967015,3.7615780435949047,3.7105001592652416,3.655918993287388,3.5980889217129572,3.5372691970743726,3.4737236819218067,3.4077206004342924,3.339532295878322,3.269434981506466,3.197708472419486,3.124635885983583,3.0505032986243577,2.9755993472421993,2.900214764136705,2.8246418352161413,2.749173772419452,2.6741039927113803,2.59972529772432,2.526328950112912,2.454203644940579,2.3836343769039683,2.31490120688235,2.248277934123685,2.184030683286858,2.122416418480972,2.0636813993013847,2.0080595965775165,1.9557710880365224,1.907020456267544,1.8619952131650797,1.82086427636511,1.783776524001458,1.7508594543518847,1.7222179765772423,1.6979333577622162,1.6780623498399683,1.662636517740507,1.6516617872777348,1.645118227934494,1.642960081887383,1.645116046417841,1.6514898123802202,1.6619608567493458,1.6763854825646742,1.6945980949450363,1.716412697387169,1.7416245883994295,1.7700122347695109,1.8013392945212405,1.8353567599673002,1.8718051892821468,1.9104169937544935,1.9509187473632024,1.9930334855648497,2.0364829611746784,2.0809898269325995,2.126279716719861,2.172083200358429,2.2181375903961964,2.2641885831551303,2.3099917204842164,2.3553136629952673,2.3999332699447535,2.4436424852365475,2.4862470331413125,2.527566931147841,2.5674368307816087,2.605706200161287,2.642239364447157,2.6769154221165903,2.7096280561515838,2.740285259731949,2.7688089959064914,2.795134809993548,2.819211412190114,2.841000246110862,2.8604750568125272,2.877621469375298,2.8924365864086807,2.90492861002538,2.915116490986142,2.9230296049617586,2.9287074532776343,2.9321993831886743,2.93356432075064,2.9328705077682145,2.930195233154571,2.925624548361032,2.919252956338455,2.911183063769056,2.9015251870360546,2.890396903541487,2.877922541489249,2.864232603058698,2.8494631179335523,2.833754926344355,2.817252893050595,2.8001050559502763,2.78246171518274,2.7644744706120328,2.74629521737839,2.728075110728902,2.709963512541247,2.6921069328049407,2.674647979804528,2.657724332853491,2.6414677511646865,2.6260031318329817,2.6114476289802924,2.5979098449131874,2.585489102717437,2.5742748081164093,2.5643459067084926,2.5557704409310267,2.548605209331652,2.5428955290160493,2.5386751005319903,2.5359659729847017,2.534778605890714,2.5351120231903663,2.5369540539671065,2.5402816537689406,2.5450612999887823,2.551249454522174,2.558793086861546,2.5676302508781106,2.577690708753416,2.5888965958172685,2.601163120391065,2.6143992930902513,2.6285086803737716,2.6433901774137665,2.658938795572384,2.6750464598983292,2.6916028120851188,2.7084960142653003,2.725613548857096,2.742843009447326,2.760072877408283,2.7771932786340616,2.794096714475816,2.810678760689398,2.8268387280197476,2.8424802779677414,2.8575119873504855,2.871847855501927,2.885407748389648,2.898117774559227,2.9099105886652117,2.920725619403932,2.930509219913109,2.939214740123918,2.9468025221090186,2.953239821122982,2.95850065673174,2.962565600118694,2.965421505280686,2.967061193323839,2.967483100381462,2.966690900743745,2.964693117562793,2.9615027339316224,2.9571368171981733,2.95161616904182,2.94496501309974,2.937210730786723,2.9283836544214377,2.9185169248855907,2.9076464188441813,2.8958107481017445,2.883051331028561,2.8694125332390135,2.8549418719244555,2.8396902755226416,2.8237123878331216,2.8070669033500613,2.7898169185627504,2.772030282344317,2.753779927375615,2.735144163885864,2.7162069168722653,2.6970578884089518,2.6777926276761006,2.6585124929197606,2.6393244916617125,2.620340988069296,2.601679269405003,2.5834609668282855,2.5658113294293354,2.5488583541397816,2.532731777985018,2.51756194291149,2.503478547034146,2.490609299502358,2.4790784991818686,2.46900555991025,2.460503507130702,2.4536774721853645,2.4486232114122277,2.4454256774145495,2.4441576694518306,2.444878588848587,2.4476333236608303,2.452451284626472,2.4593456117160444,2.4683125674681916,2.47933112982541,2.492362793471618,2.50735158481202,2.5242242918262443,2.542890906165746,2.56324527114947,2.5851659258241995,2.608517132074886,2.6331500689608607,2.658904176068873,2.6856086257502643,2.713083902671661,2.7411434681626403,2.7695954863844223,2.798244589349431,2.8268936582599142,2.855345599461372,2.8834050944712732,2.9108803049864593,2.9375845154325466,2.9633376974314523,2.9879679824665315,3.0113130309588585,3.0332212878805844,3.0535531168734735,3.0721818065756556,3.088994444457758,3.1038926549122405,3.1167931996180025,3.127628439316898,3.1363466570995575,3.1429122441223125,3.147305749388816,3.1495237958577933,3.149578865713143,3.1474989581866035,3.1433271238866487,3.1371208801883084,3.128951512899492,3.118903270156928,3.107072455327849,3.093566426602825,3.0785025119527067,3.0620068491718526,3.0442131618158914,3.025261482932843,3.005296839543286,2.9844679118052024,2.962925681656534,2.9408220864166488,2.9183086933015967,2.8955354110256035,2.872649254586437,2.8497931789363404,2.8271049965039357,2.8047163924466543,2.7827520500806924,2.7613288971710137,2.74055548169438,2.7205314833529677,2.7013473645645445,2.683084161947173,2.665813416519705,2.6495972380274693,2.6344884960527497,2.6205311279601684,2.607760551334298,2.596204166463078,2.5858819326708686,2.5768070009653217,2.568986384576564,2.5624216485668327,2.5571095997896216,2.553042959080647,2.550210998653556,2.5486001292203264,2.5481944233153238,2.548976063613023,2.550925707623601,2.554022762946896,2.558245570178214,2.563571493498478,2.5699769218551896,2.5774371863607013,2.585926402017699,2.595417244052063,2.605880670927311,2.6172856074805413,2.629598602521106,2.6427834756495656,2.6568009679826177,2.6716084109229805,2.68715942612138,2.703403668385875,2.720286621561085,2.7377494553957287,2.7557289492210897,2.7741574859600737,2.792963117664331,2.812069701522665,2.8313971031810894,2.8508614623399975,2.8703755140138023,2.8898489576074806,2.909188865122908,2.928300119379793,2.9470858731286587,2.9654480203367304,2.9832876717149523,3.0005056276828386,3.017002843380432,3.03268088196405,3.0474423541859017,3.0611913440717684,3.073833822287333,3.085278050434077,3.0954349809556625,3.1042186584881035,3.1115466292850207,3.1173403657393943,3.121525712967524,3.124033363899109,3.1247993683276585,3.1237656799355906,3.1208807434548445,3.1161001219116584,3.1093871614045803,3.100713688163691,3.0900607298338967,3.0774192501212716,3.0627908832495176,3.046188652204182,3.02763765260322,3.007175682324059,2.9848537958287644,2.960736761534876,2.9349034006369576,2.9074467865297455,2.8784742854328895,2.8481074209613353,2.8164815481928747,2.7837453262004335,2.750059981965104,2.7155983629705345,2.680543780487009,2.6450886504576916,2.6094329438634976,2.5737824633246857,2.53834696735359,2.5033381679637543,2.468967631134854,2.435444612810343,2.4029738655627906,2.371753452716944,2.341972607511589,2.3138096747722834,2.287430171547861,2.262985001250657,2.2406088530760755,2.2204188149302517,2.202513223854045,2.1869707731105628,2.1738498898286025,2.1631883915070373,2.1550034239354,2.149291677326566,2.146029871842142,2.1451754983668736,2.1466677954928954,2.150428939331368,2.1563654190837314,2.1643695683624022,2.174321220113074,2.186089451694893,2.199534386232174,2.214509016748198,2.230861020789419,2.248434535185953,2.2670718631896865,2.2866150893857133,2.3069075813731685,2.3277953611351325,2.3491283331358153,2.370761360367167,2.3925551836898142,2.414377183755386,2.4361019884504116,2.4576119320718472,2.478797375253425,2.4995568969526043,2.519797371541748,2.5394339452080326,2.558389926458493,2.5765966055740774,2.593993017402386,2.610525660981949,2.626148188224125,2.640821072324713,2.6545112648258464,2.667191848392309,2.6788416904972583,2.689445101418071,2.6989914983039913,2.7074750756628214,2.714894481480402,2.7212524973751013,2.726555720724598,2.730814246591006,2.7340413475030925,2.7362531497043046,2.7374683053009825,2.7377076607916786,2.7369939236600693,2.73535132999743,2.7328053174075873,2.729382208658607,2.7251089126039414,2.7200126497298553,2.7141207102326153,2.7074602527370617,2.7000581515999746,2.691940900175627,2.6831345764517027,2.673664876104686,2.6635572163038708,2.6528369115599357,2.6415294206278315,2.629660661010515,2.617257385053557,2.6043476090640363,2.5909610844266604,2.5771297974218736,2.562888482469214,2.548275131910572,2.5333314842891106,2.5181034724333493,2.5026416125700375
0.0,0.005396991544485668,0.021551915366155656,0.0483569979789056,0.08563387412747706,0.13313545194501059,0.19054848326831447,0.2574967992308088,0.33354516129423095,0.41820366894760036,0.5109326575696729,0.6111480135632426,0.7182268289369381,0.8315133141078589,0.9503248858646094,1.073958347166009,1.2016960767201987,1.33281214902153,1.4665783096155687,1.6022697356842353,1.7391705184371706,1.8765788110857906,2.013811594172349,2.150209018527584,2.2851382949333985,2.4179971084694962,2.548216544329886,2.6752635204232784,2.7986427301536083,2.917898106265623,3.032613823411075,3.1424148630437503,3.2469671693126774,3.3459774287457362,3.4391925096798652,3.5263985996043603,3.607420079868562,3.682118177614501,3.7503894343964195,3.81216402982574,3.867403996825873,3.916101362798822,3.9582762483005043,3.993974951800961,4.023268045873067,4.046248506806865,4.063029896276497,4.07374461037206,4.0785422081175575,4.077587828583601,4.071060702911164,4.059152765019894,4.042067362497443,4.020018067160852,3.9932275830421564,3.9619267480663787,3.926353624441785,3.886752671746903,3.8433739958522066,3.796472666130299,3.7463080928643233,3.693143456338765,3.637245178773617,3.5788824300309567,3.518326657874332,3.455851133498519,3.39173050307085,3.3262403361473707,3.259656662058276,3.1922554857126393,3.1243122747680103,3.0561014107606868,2.987895597610474,2.9199652219083587,2.852577660571143,2.7859965328014384,2.7204808948156134,2.6562843774794582,2.5936542687969233,2.532830545099041,2.4740448567384106,2.4175194760637693,2.3634662173781433,2.3120853404186055,2.263564450579469,2.2180774105779992,2.175783279478576,2.1368252958984324,2.1013299227725044,2.0694059712217436,2.041143820823393,2.0166147529093883,1.9958704124183504,1.9789424123087018,1.9658420926288023,1.9565604440711981,1.9510682032598567,1.9493161241903902,1.9512354272309893,1.9567384239707173,1.9657193130510013,1.9780551390170773,1.9936069032601365,2.0122208133662243,2.0337296547177353,2.057954266072804,2.084705099132615,2.1137838408402008,2.144985076367639,2.1780979704578667,2.2129079449949898,2.24919833136979,2.286751977358631,2.325352789803671,2.364787196318347,2.404845511482284,2.4453231954643986,2.4860219956456846,2.52675096452643,2.5673273499162104,2.607577356043265,2.6473367767097202,2.6864515038966257,2.724777917230902,2.7621831614211967,2.7985453201169945,2.8337534956264006,2.867707804534758,2.900319299506062,2.9315098274404185,2.9612118337343745,2.98936812168747,3.015931575166968,3.0408648515387267,3.0641400506551317,3.0857383644220766,3.105649710206649,3.1238723501530705,3.140412497398933,3.1552839092722893,3.168507466839456,3.180110739690211,3.190127534607569,3.1985974267783037,3.205565272451497,3.2110807024287134,3.2151975964438653,3.217973539328111,3.219469260812481,3.2197480618506624,3.2188752313954145,3.216917458582273,3.2139422462124303,3.2100173322348966,3.2052101265631903,3.19958717098777,3.193213630133844,3.186152821346713,3.178465791054226,3.1702109445603632,3.1614437353769804,3.152216419124511,3.142577875757456,3.1325735024356947,3.1222451778127214,3.111631296896659,3.100766874011422,3.089683709796785,3.0784106166892187,3.066973695968588,3.0553966582830894,3.0437011786129333,3.0319072759317383,3.020033707393644,3.0080983667245453,2.99611867662893,2.9841119654304693,2.9720958188272846,2.960088398535051,2.9481087206792957,2.9361768880429464,2.9243142716319945,2.9125436384457335,2.900889223779389,2.889376747802137,2.878033377496706,2.8668876362808815,2.8559692647215993,2.8453090366729015,2.8349385359011468,2.824889898793387,2.8151955290758055,2.8058877906041744,2.796998684240778,2.7885595146223854,2.780600552277382,2.7731506960971872,2.7662371406405146,2.7598850521830127,2.754117256853163,2.7489539436497052,2.7444123846447397,2.740506674263594,2.7372474892152283,2.7346418704366995,2.7326930283158593,2.731400172464957,2.730758367423597,2.730758415855763,2.731386771049589,2.7326254808026254,2.734452165048991,2.7368400298251023,2.7397579203449007,2.7431704160321306,2.747037970307914,2.751317097732793,2.7559606107359316,2.760917907619511,2.7661353128011195,2.771556469356908,2.777122782868438,2.7827739143795878,2.788448318968189,2.794083825068646,2.799618248291066,2.804990032118239,2.8101389065755438,2.815006554812573,2.8195372765598945,2.8236786366770685,2.8273820865312547,2.8306035457738297,2.8333039322420372,2.8354496282191795,2.837012872145295,2.837972066073414,2.838311990695317,2.8380239215845093,2.8371056423805703,2.8355613529170327,2.8334014727127776,2.830642342738934,2.827305830866227,2.823418848818763,2.8190127907345133,2.814122905489746,2.8087876167175403,2.8030478058807864,2.796946074798472,2.790526004632178,2.783831428492727,2.7769057345127846,2.7697912154531297,2.762528479685183,2.7551559367516236,2.747709368694779,2.7402215960152674,2.7327222445473476,2.725237616786892,2.717790668362891,2.7104010874869315,2.7030854724307254,2.6958575994507186,2.6887287711775594,2.6817082333857267,2.6748036463147282,2.6680215953759445,2.6613681251841177,2.654849280420898,2.6484716370770416,2.6422428081221057,2.636171908594314,2.630269966453668,2.6245502672514687,2.6190286226821096,2.6137235553328226,2.6086563943626784,2.6038512793486137,2.599335072057639,2.595137178366122,2.5912892848786724,2.587825016935985,2.584779526586817,2.582189020687217,2.5800902405446307,2.578519905421654,2.577514132742576,2.5771078480059857,2.5773341972114308,2.578223974080673,2.579805073527864,2.5821019817494513,2.585135312011519,2.5889213937621056,2.5934719211433035,2.598793665377792,2.6048882539101,2.6117520176440383,2.619375906178753,2.6277454696444984,2.636840904605286,2.6466371605504286,2.6571041027530145,2.6682067267338274,2.6799054192290255,2.69215626040579,2.704911362081903,2.718119236857425,2.731725193328537,2.7456717528935686,2.7598990840444744,2.7743454504313334,2.7889476693619075,2.8036415777253474,2.818362502587161,2.833045733874733,2.8476269966494323,2.862042920439568,2.8762315029924,2.8901325656036843,2.903688196916714,2.9168431817714797,2.9295454113546135,2.9417462705809,2.953400998357608,2.9644690161735747,2.974914220343998,2.984705233254188,2.9938156091014663,3.0022239899484697,3.009914208381409,3.0168753337138625,3.0231016594836175,3.028592630942306,3.033352712313253,3.0373911947637655,3.0407219472698346,3.0433631138055373,3.0453367615248443,3.046668485777096,3.047386978866909,3.047523570393868,3.0471117477506375,3.0461866658884142,3.0447846557512417,3.04294274081857,3.0406981709703302,3.038087982401486,3.0351485915739005,3.031915430221785,3.0284226272511274,3.0247027420292696,3.020786552090422,3.016702896734147,3.0124785764171795,3.008138306287111,3.00370472073105,2.9991984244631675,2.994638084497227,2.9900405563833243,2.9854210373637615,2.9807932386446327,2.976169568800672,2.9715613204344673,2.9669788525901613,2.9624317620590483,2.9579290375827774,2.9534791920244547,2.949090368795075,2.9447704201451,2.9405269563057126,2.9363673658374427,2.932298808862396,2.928328186067362,2.9244620874233638,2.9207067254301817,2.9170678583298297,2.9135507091163806,2.910159886287102,2.90689931212781,2.903772163911482,2.9007808327310216,2.897926903812521,2.895211161101101,2.8926336177212244,2.8901935726369636,2.887889692528563,2.885720116614646,2.8836825809391406,2.8817745575602323,2.879993403172282,2.878336511001042,2.8768014593694966,2.8753861501584788,2.8740889304944544,2.8729086913867645,2.871844937697304,2.870897824734944,2.8700681578929172,2.86935735304845,2.8687673568715484,2.86830052768947,2.8679594790671894,2.867746889732813,2.8676652848423005,2.8677167947850473,2.8679028987317077,2.8682241608763706,2.868679967794341,2.8692682755026144,2.8699853746626034,2.870825681905698,2.871781564506221,2.8728432045992993,2.873998507879991,2.8752330602713956,2.876530134467535,2.877870746601957,2.879233761628594,2.8805960443922336,2.881932651875009,2.8832170607915995,2.884421423621948,2.885516845360248,2.8864736727562366,2.887261787651058,2.8878508961737523,2.8882108060611635,2.888311685175137,2.8881242953855795,2.887620197322339,2.8867719230206,2.8855531151303584,2.8839386330633463,2.8819046281387104,2.8794285913892868,2.8764893791334254,2.873067222637699,2.8691437291356987,2.8647018820799177,2.8597260487519147,2.8542020032189273,2.8481169720960633,2.841459709661143,2.8342206075986,2.826391843059257,2.8179675668676127,2.8089441316532615,2.7993203575038232,2.7890978305162313,2.778281227448868,2.7668786576373803,2.754902011518504,2.7423673035899534,2.7292949964928463,2.715710292197148,2.7016433760471603,2.6871295997138507,2.6722095899167133,2.6569292711142687,2.64133979219453,2.625497349481541,2.609462901050736,2.593301770337839,2.5770831402433774,2.56087944227695,2.544765648644378,2.528818478444876,2.5131155322029057,2.497734371702622,2.482751564421606,2.4682417136862664,2.454276496919473,2.4409237349648336,2.4282465154141333,2.416302392118775,2.4051426816385435,2.3948118752999408,2.385347182851782,2.376778220487915,2.369126852344728,2.3624071905786757,2.356625754903374,2.351781788142261,2.347867720061793,2.3448697676223187,2.342768655946404,2.3415404408765936,2.341157411083891,2.341589045386806,2.34280299932234,2.344766094127703,2.347445281175186,2.3508085555592118,2.354825793946395,2.359469493926624,2.3647153948823796,2.370542963741749,2.3769357327987493,2.38388148095697
0.0,0.0007995007200663017,0.003192020984519278,0.007159685884663042,0.012672938611153803,0.019690888257632662,0.02816178833604133,0.03802363782079723,0.04920489451844968,0.06162528876522796,0.07519672392475077,0.08982424892288174,0.10540708713936366,0.12183970539131005,0.1390129064982278,0.15681492900980493,0.17513253809570214,0.19385209232262904,0.21286057205243372,0.23204655645379058,0.25130113759198935,0.27051876170480654,0.2895979895429911,0.3084421695054762,0.326960019185624,0.3450661128202337,0.36268127395448535,0.37973287436361236,0.3961550418703042,0.411888781135252,0.4268820127521995,0.4410895370299194,0.45447292967971487,0.4670003772428208,0.4786464604882346,0.48939189419474377,0.49922323171332394,0.5081325425045186,0.5161170704805451,0.5231788804775651,0.529324499565578,0.5345645591988323,0.5389134434456545,0.5423889477396757,0.5450119517896064,0.5468061094946512,0.547797557957362,0.5480146469817312,0.5474876898047367,0.5462487352435973,0.5443313609542293,0.5417704870907589,0.5386022093300354,0.5348636499746219,0.5305928256659318,0.5258285301174358,0.5206102302063121,0.5149779737299404,0.5089723071308438,0.502634201509817,0.4960049852733482,0.4891262817904456,0.4820399504600251,0.47478802960973027,0.4674126796589736,0.45995612498406935,0.4524605929245036,0.444968248371384,0.43752112238832763,0.4301610333386655,0.42292949903893284,0.41586763853530617,0.409016062214436,0.40241474911961744,0.3961029105529172,0.3901188393066525,0.38449974418484123,0.37928156984525274,0.3744988024114062,0.3701842617643527,0.36636888191682687,0.3630814813853631,0.36034852599515654,0.358193887061997,0.35663859837852796,0.35570061587082946,0.3553945841683545,0.3557316146287859,0.35671907956401694,0.3583604275108595,0.36065502436951946,0.36359802508682587,0.36718028028571115,0.371388281837449,0.37620415084273306,0.38160567083997354,0.38756636830639013,0.39405564167555823,0.40103893918336997,0.4084779848951065,0.416331051283948,0.4245532757517528,0.4330970175329864,0.441912250528897,0.45094698680701306,0.4601477247946336,0.4694599156154505,0.47882844058370994,0.4881980925944466,0.4975140540408901,0.5067223639559706,0.5157703673137413,0.5246071398332908,0.5331838821920919,0.5414542782629641,0.5493748128197851,0.5569050450890389,0.564007835531528,0.570649524293158,0.576800060836413,0.5824330853252517,0.5875259633565625,0.5920597765831722,0.5960192726312263,0.5993927784560475,0.602172081886599,0.6043522865648845,0.605931645783319,0.6069113808553889,0.6072954896230972,0.6070905505139415,0.6063055272205844,0.6049515786022236,0.6030418778164067,0.6005914440050037,0.5976169891023588,0.5941367815329898,0.5901705277471229,0.5857392717312582,0.5808653118537631,0.5755721336856804,0.5698843567964741,0.5638276929813687,0.5574289129463323,0.5507158181691288,0.5437172144768911,0.5364628838344541,0.5289835509208136,0.5213108412772772,0.5134772281297963,0.5055159654059522,0.4974610049675352,0.48934689664389025,0.48120867025884123,0.47308169947398737,0.46500154790226994,0.4570037985574297,0.4491238682780865,0.44139680928239466,0.43385710045574416,0.426538431337831,0.4194734820478626,0.4126937025622859,0.40622909483628655,0.4001080012397823,0.3943569026653112,0.38900022946654056,0.3840601881120532,0.379556606101567,0.3755067973042935,0.37192544945615935,0.36882453510887614,0.3662132468739533,0.36409795736252787,0.36248220380000346,0.361366696903899,0.36074935326306945,0.36062535015334796,0.3609872014731292,0.36182485328452524,0.3631257973011659,0.36487520057003986,0.36705604954757654,0.36964930676343655,0.37263407829198225,0.3759877903030775,0.3796863730323156,0.3837044505876497,0.38801553508688874,0.39259222369171415,0.3974063971630878,0.40242941860605785,0.40763233109657004,0.41298605288842316,0.41846156888622055,0.42403011704311355,0.42966336830500845,0.43533359868172905,0.44101385198751875,0.44667809176598394,0.4523013409062516,0.45785980747549854,0.46333099534554645,0.46869379828399166,0.4739285763182776,0.47901721336718084,0.48394315536942256,0.48869142842226526,0.4932486367704773,0.49760294085198786,0.5017440160029882,0.5056629928416343,0.5093523807744904,0.5128059764897822,0.5160187597024735,0.5189867787836104,0.5217070292258643,0.5241773281551416,0.5263961882821219,0.5283626947870028,0.530076388637323,0.5315371597468059,0.5327451531901839,0.5337006913954904,0.5344042148454247,0.534856243340416,0.5350573593185637,0.5350082141053464,0.5347095572950712,0.5341622887649768,0.5333675321117235,0.5323267275998593,0.5310417420441153,0.5295149924332088,0.527749579562228,0.52574942749194,0.5235194243124599,0.5210655594686335,0.5183950528147929,0.5155164706130262,0.5124398238735316,0.5091766447555133,0.5057400371959002,0.502144698500295,0.4984069093016972,0.49454449005008616,0.49057672301944305,0.48652423968572767,0.48240887421557777,0.4782534846862978,0.4740817445083002,0.46991790731754896,0.46578654932534647,0.46171229373581457,0.4577195223503283,0.45383207985905927,0.45007297656253265,0.44646409536472065,0.44302590883184734,0.43977721192034924,0.43673487564985825,0.4339136265432918,0.43132585609006824,0.428981463827244,0.4268877368964652,0.42504926814324145,0.42346791400163997,0.42214279257465276,0.4210703215006223,0.4202442944104552,0.4196559940484551,0.41929433946881467,0.4191460641445375,0.4191959213472668,0.41942691278312977,0.41982053620567505,0.4203570475732178,0.4210157332718409,0.4217751879812494,0.4226135939099488,0.42350899735792624,0.4244395788660979,0.42538391356796523,0.42632121875511897,0.4272315860891157,0.4280961963229987,0.4288975148221674,0.4296194665842692,0.43024758984012385,0.4307691676641898,0.4311733373274108,0.4314511773837896,0.43159577269359684,0.4316022577519311,0.43146783881490236,0.4311917954023643,0.4307754618128178,0.43022218932091616,0.42953728974964,0.42872796112658695,0.4278031961555194,0.42677367426812945,0.4256516380735289,0.42445075509924346,0.42318596582067497,0.4218733191071464,0.4205297963707,0.41917312588548605,0.41782158894555466,0.4164938197398691,0.4152086010366224,0.41398465797441864,0.412840452444749,0.4117939807073458,0.41086257699656037,0.41006272594266924,0.4094098866381155,0.4089183311178396,0.408600999890015,0.40846937694597724,0.4085333863959897,0.40880131252361107,0.4092797446315514,0.40997354757460597,0.410885858351628,0.4120181085719985,0.4133700720379362,0.4149399361089588,0.4167243949563517,0.4187187622913262,0.4209171006779586,0.42331236413719747,0.4258965504257535,0.42866085914583485,0.43159585171794546,0.4346916092357168,0.4379378843217877,0.4413242433162996,0.4448401954500444,0.4484753060744352,0.45221929152862306,0.4560620938053251,0.4599939338138753,0.46400534271190147,0.4680871714649198,0.47223057947399194,0.4764270037636581,0.48066811082439975,0.4849457337362292,0.4892517976451696,0.49357823700765,0.49791690824784773,0.502259501582246,0.5065974557505104,0.5109218792531305,0.5152234814389451,0.5194925164189106,0.5237187423188825,0.5278913978404647,0.5319991974937504,0.536030346220653,0.5399725734650089,0.5438131860890831,0.5475391389086612,0.5511371210426008,0.55459365576784,0.5578952111551019,0.5610283184483595,0.5639796949532992,0.5667363681230722,0.5692857975757443,0.5716159919446344,0.5737156177433536,0.5755740978107589,0.5771816973722326,0.5785295962944776,0.5796099467003584,0.5804159157253312,0.5809417138136826,0.5811826095468273,0.5811349325437676,0.5807960664533289,0.5801644344493302,0.5792394799267436,0.5780216452663731,0.5765123515790234,0.574713982253646,0.5726298729184582,0.5702643100853387,0.5676225402964661,0.5647107910431084,0.561536304098627,0.5581073812232917,0.5544334414822067,0.5505250886959568,0.5463941868437711,0.5420539405881206,0.5375189775136339,0.5328054281958752,0.5279309998577519,0.5229150391502202,0.5177785795222946,0.5125443687309372,0.5072368722867446,0.5018822490336535,0.49650829561176724,0.49114435723847466,0.4858212030459167,0.4805708651099923,0.47542644127140776,0.47042186285384,0.46559162939752236,0.4609705135170679,0.4565932399288817,0.4524941435462748,0.44870681228174913,0.4452637208014204,0.44219586192594995,0.43953238264984695,0.4373002318463029,0.43552382663298417,0.4342247440964178,0.43342144461550713,0.43312903240068557,0.43335905809153996,0.4341193673546735,0.43541399842081036,0.43724313042479884,0.4396030832950942,0.44248636881261694,0.44588179135473915,0.44977459578952883,0.4541466590174573,0.45897672079866164,0.46424064877601595,0.4699117320256795,0.4759609970505656,0.48235753988604657,0.48906886791349663,0.49606124507279703,0.5033000344212991,0.5107500323906257,0.5183757896264789,0.5261419139390051,0.5340133516180661,0.5419556441528293,0.5499351582112282,0.5579192875547467,0.5658766263612205,0.5737771141782553,0.5815921534102952,0.5892947008345926,0.5968593351302841,0.6042623027799843,0.6114815449585677,0.6184967081578798,0.6252891413121511,0.6318418820945081,0.6381396348617352,0.644168742447292,0.6499171536592617,0.6553743879501164,0.6605314983098283,0.6653810330141596,0.6699169964566201,0.6741348089249561,0.6780312648683328,0.6816044889541113,0.6848538890443594,0.6877801051394199,0.6903849533423044,0.6926713639926166,0.6946433132973303,0.6963057480393016,0.6976645032607456,0.6987262131828667,0.6994982160168475,0.6999884537264103,0.7002053681979976,0.7001577956414056,0.6998548613620666,0.6993058772985222,0.698520244889672,0.6975073659137281,0.6962765639158407,0.6948370187090771,0.6931977161935146,0.691367415394139,0.6893546341783245,0.6871676545897425,0.6848145481435682,0.6823032207866585,0.6796414765572559,0.6768370983051726,0.673897943179118,0.670832049977186,0.667647754912708,0.6643538118924975,0.6609595130567848,0.6574748051060274,0.6539103968509541
0.0,0.0007994518638370849,0.003191240850119678,0.007155749620876248,0.012660556065363468,0.019660838356659948,0.028099931907512032,0.03791002838114789,0.049013004490305344,0.061321366173232535,0.07473929191496305,0.08916375752310718,0.10448572359749668,0.1205913662697834,0.13736333153945918,0.15468199369307126,0.17242669884967202,0.190476975604066,0.20871369600761747,0.22702017169391647,0.24528317177666512,0.2633938511679327,0.2812485801312248,0.29874966813864046,0.31580597738763116,0.33233342359493545,0.3482553638705035,0.3635028735344418,0.3780149156325423,0.39173840859474013,0.4046281989371125,0.4166469471108871,0.4277649355384695,0.43795980854194155,0.4472162542667405,0.4555256388425218,0.4628856029212701,0.46929963041197326,0.474776598718609,0.4793303191143765,0.4829790750827918,0.485745165559463,0.4876544590508694,0.4887359636210077,0.489021416753865,0.4885448981467929,0.4873424675907817,0.4854518292678081,0.48291202305776726,0.4797631428081385,0.47604608098390483,0.47180229868430745,0.46707361968367,0.4619020469190409,0.45632959969815723,0.4503981698253543,0.44414939482723903,0.437624546490086,0.43086443298318483,0.42390931292337114,0.41679881982401656,0.4095718954568174,0.40226673072912966,0.3949207127383937,0.3875703767057078,0.3802513615133881,0.37299836757879445,0.3658451157939878,0.35882430625447403,0.35196757549850666,0.3453054509899275,0.33886730161131917,0.3326812829988521,0.32677427665317477,0.3211718219079961,0.31589804003362465,0.3109755499982405,0.3064253757040418,0.3022668448547948,0.2985174799891225,0.295192882620846,0.2923066118521997,0.2898700592541617,0.28789232222531236,0.28638007843049534,0.28533746426672835,0.28476596059031634,0.28466428915104164,0.2850283233034695,0.2858510165910078,0.28712235271747766,0.2888293202290506,0.2909559149256019,0.2934831726078466,0.29638923425198915,0.2996494450978028,0.303236488453402,0.30712055427801926,0.3112695418230136,0.3156492948133853,0.32022386686072135,0.3249558140378291,0.32980651083901696,0.33473648512064796,0.3397057670848496,0.34467424695302296,0.34960203568965265,0.35444982299149674,0.35917922675886776,0.36375312841609475,0.3681359887443504,0.3722941393241602,0.376196045244914,0.3798125354083605,0.3831169975125809,0.38608553562965936,0.3886970891593143,0.3909335128259886,0.3927796182617979,0.3942231785560223,0.3952548979290057,0.3958683493814674,0.3960598837600734,0.3958285141503159,0.3951757798466238,0.39410559434969555,0.39262408189959025,0.3907394069724247,0.38846160095516846,0.3858023898783238,0.38277502664524155,0.3793941306679613,0.3756755372239147,0.37163615820866625,0.36729385530119096,0.36266732590433903,0.3577760015977286,0.35263995826548145,0.3472798365567983,0.3417167709202227,0.3359723251359016,0.3300684320635583,0.32402733523234495,0.31787152992295997,0.3116237015287501,0.3053066592231969,0.29894326329460247,0.2925563449200306,0.2861686176219699,0.2798025801630664,0.27348041116566774,0.2672238562723489,0.2610541091699188,0.2549916882625908,0.2490563111818145,0.24326676964499,0.23764080741020366,0.23219500421003458,0.22694466857889103,0.22190374241373953,0.21708471992984296,0.21249858339742697,0.20815475768171124,0.204061085170253,0.20022382217342866,0.19664765734345285,0.19333575209326004,0.19028980242810128,0.18751012104896858,0.1849957380662749,0.18274451819141607,0.18075329186770864,0.17901799747292127,0.17753383148245863,0.17629540333119642,0.17529689165565776,0.1745321986358461,0.1739950992836401,0.1736793827350237,0.173578982886904,0.17368809606381494,0.17400128379169055,0.1745135591803621,0.1752204558580287,0.176118078844542,0.17720313718121986,0.17847295853992923,0.17992548640153397,0.18155926071427714,0.18337338320899302,0.18536746875603868,0.18754158429665052,0.18989617697013428,0.19243199309134368,0.1951499896160468,0.19805123967265942,0.20113683364656487,0.20440777718792838,0.20786488738612124,0.21150868822407126,0.2153393063039388,0.21935636773026612,0.22355889695543119,0.2279452183402112,0.23251286116274575,0.2372584688230489,0.242177713035939,0.2472652138789821,0.25251446665775146,0.2579177766604735,0.2634662029884939,0.2691495127574235,0.27495614705517846,0.28087320010624905,0.2868864131157891,0.2929801842429488,0.29913759607232165,0.30534046180957225,0.31156939121880073,0.3178038770443547,0.32402240232085444,0.33020256857747765,0.3363212444942746,0.3423547340804798,0.3482789629309297,0.35406968059231525,0.3597026765531568,0.3651540068780725,0.3704002280564111,0.37541863424549826,0.38018749377635486,0.38468628056979676,0.38889589599584884,0.39279887670902885,0.3963795841124107,0.3996243713468155,0.4025217240663711,0.40506237174222637,0.4072393668226547,0.409048129756508,0.4104864586409048,0.411554503063122,0.4122547025485019,0.41259169087663855,0.41257216836231725,0.4122047449903836,0.41149975802088856,0.4104690683195607,0.40912584019866555,0.4074843099574269,0.4055595485757345,0.4033672241306217,0.4009233694670645,0.39824416046306355,0.39534570988843143,0.39224388137670135,0.388954127423916,0.3854913546146075,0.38186981847524815,0.378103049492823,0.3742038109368394,0.3701840882140841,0.3660551085939859,0.3618273892951217,0.35751081114527206,0.3531147143411681,0.3486480122593485,0.3441193188222804,0.3395370846159049,0.33490973679326436,0.33024581778642687,0.3255541179833272,0.32084379780059147,0.3161244949867992,0.31140641350793846,0.30670039097972757,0.30201794229901435,0.297371277865757,0.2927732955541336,0.28823754636187765,0.2837781744172509,0.2794098327307761,0.2751475767236058,0.27100673812856846,0.26700278232908503,0.26315115256448623,0.2594671046808766,0.2559655362416798,0.2526608138324272,0.24956660230511757,0.24669569951693068,0.2440598798377055,0.24166974934439164,0.23953461520458097,0.23766237129249335,0.23605940159721517,0.23473050249230867,0.23367882445510843,0.23290583336862702,0.23241129112273917,0.2321932548654078,0.2322480939478052,0.23257052336484862,0.23315365231754975,0.2339890464152601,0.23506680199112295,0.23637563101704245,0.2379029551670876,0.239635007680848,0.24155694180957799,0.24365294477648575,0.2459063563361903,0.2482997911659644,0.25081526445229896,0.2534343201417589,0.25613816139785944,0.2589077828409144,0.26172410414297004,0.26456810450502954,0.2674209574612766,0.2702641653397334,0.2730796925677055,0.27585009685220596,0.2785586571004086,0.2811894967840646,0.28372770130607433,0.2861594278082096,0.2884720057767711,0.2906540267669353,0.2926954215841516,0.29458752333755694,0.29632311491886726,0.2978964596608499,0.29930331418977046,0.3005409228008914,0.3016079930473333,0.30250465263017284,0.3032323880993152,0.30379396630666483,0.3041933399805796,0.3044355391982241,0.3045265509050802,0.3044731889540764,0.3042829573975188,0.30396390995203804,0.30352450866134334,0.30297348479770136,0.302319704967836,0.3015720452227762,0.3007392757177828,0.29982995813487684,0.2988523576767249,0.2978143709795624,0.29672347078954464,0.2955866677183746,0.29441048885829724,0.29320097251223076,0.2919636778002815,0.29070370745676366,0.28942574174805646,0.2881340811350596,0.2868326950857437,0.28552527432130154,0.28421528375818966,0.2829060134886633,0.2816006253212842,0.2803021926737075,0.27901373196263723,0.2777382240570743,0.2764786248349108,0.27523786439170883,0.27401883497480073,0.2728243682357032,0.2716572028893056,0.2705199443203143,0.26941501806850665,0.2683446194390564,0.26731066171018586,0.2663147255383975,0.2653580121860807,0.2644413031157569,0.2635649283120214,0.26272874541264823,0.26193213136435733,0.26117398787973706,0.26045276147595325,0.25976647834158995,0.2591127937252474,0.2584890549891546,0.257892376943844,0.25731972759592225,0.25676802201862425,0.2562342217104213,0.25571543655380813,0.2552090263344895,0.254712698736705,0.2542246007954989,0.25374340095938186,0.2532683591909716,0.25279938289895587,0.2523370669386944,0.2518827164246391,0.2514383516467797,0.2510066949551967,0.250591140050317,0.25019570467037544,0.2498249681814364,0.24948399603021207,0.24917825339923644,0.24891351069407908,0.24869574368302738,0.2485310311947767,0.24842545325697235,0.24838499243005457,0.24841544086297368,0.2485223152801242,0.24871078171594385,0.24898559136168424,0.24935102839684745,0.24981087016625753,0.2503683595540074,0.25102618891880263,0.2517864945118135,0.2526508599165315,0.2536203267463064,0.25469541062197393,0.25587612033838625,0.2571619781195192,0.25855203895783313,0.26004490723065954,0.26163874907642715,0.26333129938410826,0.26511986268463783,0.2670013077140144,0.268972055923528,0.27102806471999963,0.27316480670519766,0.2753772466256543,0.2776598181205187,0.28000640264649423,0.2824103131490374,0.28486428512531886,0.2873604776787631,0.28989048699390424,0.29244537436541,0.2950157105031605,0.29759163731785687,0.30016294778507374,0.30271918381033563,0.3052497512975148,0.3077440508840436,0.3101916220771781,0.31258229783456953,0.3149063660079615,0.3171547335376962,0.3193190888720806,0.32139205781019364,0.3233673478456699,0.3252398761335453,0.3270058764178775,0.32866298064406635,0.3302102715299604,0.33164830307122645,0.3329790867906751,0.3342060424845504,0.3353339132430755,0.336368645595942,0.33731723672157865,0.3381875517260897,0.3389881150076744,0.33972788064009996,0.34041598750165525,0.34106150551461856,0.3416731798198135,0.342259179971904,0.34282686129048523,0.34338254533327983,0.3439313260714536,0.34447690775092926,0.3450214796323633,0.3455656318374415,0.3461083154176634,0.3466468485362072,0.34717696935033615,0.34769293484058217,0.34818766349475644,0.34865291846113117,0.34907952657636243,0.3494576275879006,0.34977694696219763,0.35002708492862844,0.3501978138785238,0.35027937593650915,0.3502627724574249,0.35014003737941757,0.34990448677723407,0.34955093759709555,0.34907588939652223,0.3484776639332827,0.3477564986161513,0.34691459111060924


==> Data/data/stringbreaking1D/string3-Fs3-Fb.txt <==
1
10
2.12
1.5
3
1.0
50.0
501
|s_3\rangle
F_{s_3},F_b


plain,T2,Dynamical Charges-string3,T2ec,Static External Charges




1.0,0.9633600322293121,0.8717757051684676,0.7679222610997062,0.693814786264412,0.6737071307085976,0.7106386453749516,0.7881384075437163,0.8726843046322202,0.9232236644042047,0.9109893581090894,0.8375534189498438,0.7342068177028929,0.6421472255535172,0.590917339264748,0.5895994618320024,0.6288879656875943,0.6856349831161088,0.7289367262708927,0.7318324863595949,0.6856582327683596,0.6057498238273522,0.5219222498051421,0.4612082407829495,0.4362023077218913,0.44389823155090485,0.4701152482446887,0.4948722737106259,0.49917186558880877,0.47334974934840884,0.4223026738962109,0.3624970548249796,0.31227464549237366,0.2827798258898393,0.2749118216919983,0.28150404740795276,0.2912631491677952,0.2929420085628125,0.27966266841899423,0.25195944621122845,0.21721080417966854,0.1853362793586007,0.1637196139432097,0.15455677256507833,0.15525168648606297,0.1603725759987021,0.1638446510943205,0.16105600699361117,0.15059825668800259,0.13481157520568293,0.11855860829408979,0.10684638647223937,0.10274724101353268,0.10659465760723946,0.11627182676067924,0.12792973610789715,0.13700293380787212,0.1398263727582551,0.13553233016869884,0.12694310185408103,0.1194553999585389,0.11851835298441163,0.12735845784005353,0.14585206240601475,0.17024650120054954,0.1936936278038357,0.20849537522389586,0.21010406010781457,0.20045313962757497,0.1875933246791561,0.1815854703364136,0.18981740184954216,0.21438570111661692,0.25129598770238837,0.2906660399373377,0.31926436981854783,0.3266847624944656,0.3122061128330581,0.28642374936424464,0.26552360962962507,0.2628906025971985,0.2840648050043754,0.32589352077257033,0.37710400174310643,0.42025697102596493,0.43814906878692883,0.4238127361781872,0.3864297798773072,0.3466824957693527,0.32493457599333586,0.3319140490971633,0.3667145941724537,0.4187699131715451,0.4700974248763941,0.4999047168613979,0.49427533746678043,0.4558896603700182,0.4041218011236025,0.36367224263281733,0.3512560545448467,0.3700132555746046,0.41155546387253816,0.4598485413635449,0.4950730131507036,0.5004287861740219,0.4715407490195239,0.4209859549348369,0.37170402984977835,0.34372580481353293,0.3449566027849356,0.37072528762396006,0.4080695656238539,0.4402257450477928,0.45161054358576636,0.43454359491813854,0.39449518616569723,0.3482036983086275,0.31429818261264586,0.30351827235209705,0.31532010601248583,0.34055468691027857,0.36595300045334533,0.3784965307706082,0.37017700052484714,0.3421328182221734,0.30489479150033505,0.2730751767892379,0.25762241314250045,0.261052926436515,0.2778689514617338,0.2980346320542948,0.31091112562048023,0.30897797128630783,0.29100258479780383,0.26307999004893146,0.23603235989815402,0.2200368532316419,0.2197447348653852,0.23276157816721663,0.25157049426954314,0.26697585310411076,0.27148903149397635,0.2620831887537706,0.2416956354771841,0.21841429377979574,0.20199611488636127,0.19922586582819218,0.2107982442042272,0.23138885472000298,0.25231202907747946,0.2649979265443048,0.2640993595651306,0.2497260814982864,0.22799306447693016,0.20888071678246692,0.20174812533530412,0.2108510956511219,0.23350555057206315,0.26152177806338306,0.28452760066779464,0.29375729207190815,0.2856377327672056,0.2640698578685552,0.2395350626627545,0.22445597490946637,0.22722657191182288,0.24857507504405435,0.28175680600610564,0.31528838976455176,0.3367856793728585,0.33770882920598294,0.31801292903501543,0.28751579480845724,0.26158245697930377,0.2533090376750223,0.2675941237185605,0.30017825681428034,0.3400929053462892,0.3730455159012743,0.38593687905252944,0.3730357363523074,0.3405611030974041,0.30468121447266205,0.2828586780733955,0.2849344550186423,0.31003152240952153,0.3489098445307547,0.38761090117479435,0.41110384340702155,0.40883448679357154,0.3812223835258813,0.3413898680980799,0.30845309961892503,0.29684103227222736,0.3099712998405901,0.34121457628352914,0.37814474626024497,0.4062892991049682,0.4132757160875362,0.3947149624579032,0.35833353190479944,0.32098526601592164,0.2991298287109527,0.3002357232288795,0.32106908453257477,0.35137513489197086,0.37822512844777467,0.38969388169074093,0.37927840233685334,0.35007870248051265,0.31461163688458915,0.28831858858681486,0.28101186783006965,0.2927647208530301,0.31584291969566486,0.3390463934433632,0.3515461832463533,0.34645335320957626,0.324170565365217,0.29324329505986596,0.2666064127860506,0.2547442364447865,0.26046038611813277,0.27857258384208206,0.2993822259660603,0.3128122238145253,0.31187784145329445,0.29542522767480717,0.26914687332779297,0.24349420354125476,0.22881090210996666,0.2302462329883696,0.24550134197251786,0.2664489905347524,0.28307086895387656,0.28751909915295554,0.2770559346780069,0.2551873395658601,0.230436509133957,0.21290003798489301,0.20983148850933483,0.222255981106468,0.24442365337525207,0.2664613616558719,0.27876595635729934,0.27599208557833377,0.25911267613446043,0.23500821060035562,0.213810572406002,0.20484746212447613,0.2126151463923437,0.23456523238013038,0.2620008268242129,0.2838066246355062,0.29118724575039284,0.28132599299534794,0.25864539352626037,0.23319792330612163,0.2165843562486177,0.21694134486117583,0.23531611222971327,0.2652016455296209,0.29528728985503655,0.3139773144674466,0.3139800208653071,0.2956002633803608,0.26728561955493746,0.24233534342948007,0.2327512183294543,0.24360709156865312,0.27116776969975187,0.30511812657661685,0.33280293895738133,0.343644579555249,0.3332560210742583,0.3062633506564747,0.2753626742030407,0.25545814900563085,0.2559840451922102,0.2766654420352602,0.30890375331988085,0.34031465056012605,0.3591136047522776,0.35777503990539083,0.3365256306461531,0.3048303479784337,0.2777806473440022,0.2681162156406524,0.2794940350183756,0.30582774913512983,0.3357174619702099,0.35747364904352236,0.3625063306995714,0.3481460315424715,0.3199697625875636,0.290703841842211,0.27398699406430643,0.27666737485127296,0.2956884558871889,0.3212264954665089,0.34215220030619437,0.3498693154416811,0.34052183544506864,0.3168783925411389,0.2885760407146244,0.26821553704146317,0.26441049810117556,0.2769929516063394,0.2981033485047309,0.3172567605923133,0.32588336535249907,0.3196386409866282,0.29967194219381565,0.27305945607946847,0.25062592619006513,0.24166263100519653,0.24866118033641144,0.26621740362998064,0.2846593120587762,0.2949636902534079,0.2919058463023521,0.2753727849534506,0.25059035123051754,0.2266693803232157,0.2128508237047363,0.21388016753721806,0.22748800926963783,0.2457843267261233,0.2593610670204593,0.26131732642976274,0.24962049321543422,0.22772123993383664,0.20335097512592226,0.1854555866035344,0.18031269729134095,0.18871488321069174,0.2056464917011993,0.22255913888017084,0.2310676217353886,0.2264378482712956,0.20956645676055458,0.18662272803290422,0.16631919205730467,0.1560941507796755,0.15912654798663342,0.17328464133856175,0.1920082295137268,0.20676357632294787,0.21050589393359062,0.2009278524514279,0.18176431641417723,0.1610958130006465,0.14747216095706012,0.14617188618469198,0.15742347970200726,0.1766880534675546,0.19629766690783168,0.2081563956632163,0.2071610827859858,0.19392975976643384,0.1749072177678769,0.15928567127886847,0.1545200448570246,0.163179291256401,0.18245404988881497,0.20563287581614356,0.22447043749107837,0.23212824388598938,0.2262643987808094,0.21074775778567167,0.19429865444284986,0.1862225386348928,0.19180313805489976,0.2102172866737937,0.2355938693722867,0.2596963250333788,0.27479343634027686,0.2764180532468586,0.26566267025849294,0.24956601861626207,0.23822909804199985,0.23963926646420436,0.2555784691955351,0.28130643961957436,0.3084530516712579,0.32858019494479973,0.3359196728424025,0.3294307307847297,0.3140068490913537,0.2993201057660027,0.2953881430099683,0.30702787125116743,0.33128939000002555,0.3596263113814079,0.38246021511773054,0.3928410814005091,0.38835853436776224,0.3721782152409083,0.352919411840808,0.34170909158954216,0.3464825391935144,0.3671457713749844,0.39562449139520717,0.4206312363445159,0.4330908752515926,0.4290676413098388,0.4104964238698599,0.38496965613783146,0.3639078679727965,0.35787949327747287,0.3707070316190072,0.3967474042633125,0.4239342782818414,0.44019224955607045,0.43856363244229707,0.4190047620120776,0.3879557267867154,0.3565761702866739,0.3369897720279487,0.33676302359889654,0.35455856527107743,0.38043478938841324,0.40095911761337255,0.405540281599334,0.39035622536758585,0.3591553893503583,0.32180069490607144,0.2908028414941596,0.27619550294472234,0.280839747662026,0.29902465960434016,0.3193666998643922,0.3301136628277254,0.32386841115245035,0.30009560274833247,0.26524535139945127,0.23036421530021442,0.2063785136801788,0.1990561783533655,0.20665858021713227,0.22147779616303184,0.23369831853341794,0.23523037427553598,0.22239608971470756,0.1973414297127153,0.16757711249965881,0.1428158079175132,0.13012981583041722,0.13058998770735541,0.13963404191705883,0.15012453935869974,0.15543218123872812,0.15135146312669634,0.13738483683469493,0.11742690012039302,0.0985623389974787,0.08750913611249937,0.08687968561389753,0.09424387813397997,0.10434417895697348,0.11198735529614356,0.11361979658160887,0.10800467718180726,0.09694032648971636,0.08525914562318607,0.07874756030895577,0.08072831034193326,0.09011568964460122,0.10261275573057121,0.11353762905853093,0.11968259613487736,0.1197287837406048,0.1145492097534108,0.1076511006099921,0.10426622820372455,0.10847953493723886,0.12044901252257331,0.1363754040153353,0.1511625397218503,0.1610800846628848,0.16458918786845506,0.16220015781919928,0.15670603420432566,0.15308301967421603,0.15646691704666657,0.1688002061667923,0.1871380328856726,0.20550272538573836,0.21852665324797163,0.2236587384788992,0.22116014750240848,0.21362907469194758,0.20593705055667302,0.20419196552822835,0.21264822596524802,0.23043643585702744,0.25145300855631947,0.26801719044268657,0.27505247001597066,0.2716237028172463,0.2601929973692271
1.0,0.9493902612901644,0.826229458896676,0.6928903620012073,0.6028949598082936,0.5814778465603803,0.630535225828266,0.7330487444683795,0.8489574344583213,0.9210010559884003,0.9053989510752394,0.8056972585331116,0.6709453328676094,0.5584312972538671,0.5018370190509029,0.5079409983643319,0.565667733766153,0.6484283820130307,0.7148913161354435,0.7241567746064603,0.6626829247797801,0.5561829798833225,0.4501299461778463,0.3792601131296503,0.35508909214711754,0.37185599569623307,0.41327641713924257,0.45441471611131673,0.4676449832965417,0.4372381078348474,0.3711311168199686,0.29535228996852275,0.2352299323578591,0.20221430834902349,0.1946099527814858,0.20366000343787408,0.21689989094184556,0.2206915240997977,0.20585138291618157,0.1734810224670264,0.13416784518182012,0.10000566527056548,0.07722753558648784,0.06535233593694752,0.06046046405420571,0.05788994384378993,0.05357420282712963,0.0453587782744636,0.033999957570461106,0.022376532272138143,0.01315661299632761,0.007148111808656854,0.003609184860054926,0.0014944723037962173,0.00027716688653882024,9.310951934544103e-05,0.0013933034272775992,0.004268393925719745,0.008024409299812118,0.011693682493756848,0.01511015423248488,0.019350726417807294,0.026230866820524775,0.03754975676198471,0.054204532296260516,0.07481883225166147,0.09484648382577753,0.10831731359984498,0.11235874805176764,0.11048144631340713,0.11071606627594463,0.12065500859395753,0.14444612223657313,0.18219783765844602,0.22878538877313162,0.27261190372357075,0.29895192317616837,0.29943934080056767,0.2805144996495803,0.2608738223739379,0.25927874942631485,0.285201366414571,0.3380482560387288,0.4084831158809038,0.47799299932380823,0.5224402114309281,0.5243935046966193,0.4875578072018216,0.4383832232031962,0.4096336604920578,0.4212606536495315,0.4750301499474575,0.5586545613112167,0.6482018672521009,0.7116953181610521,0.7221916381254647,0.6760426461001161,0.6001795118001667,0.5373864021014989,0.5203061746599259,0.5575750595999615,0.6374994808038884,0.7342874663219077,0.8117946966242647,0.8352130992448549,0.791423734189983,0.7015179033363876,0.6106620642451944,0.5607499930786051,0.5691850612264158,0.6283943741272193,0.7149471180968612,0.7945746129094857,0.8298278018893916,0.7986411587311075,0.7114968708531124,0.6081856703684859,0.5334000192079864,0.5116120594908337,0.5409530495067733,0.6026275683289076,0.668830152946274,0.7070759664428345,0.6921026852973136,0.622905994562714,0.5270799004042838,0.44413996814255263,0.4013421588828892,0.40252170566145834,0.43438472850502324,0.4765085610934101,0.5057028114730028,0.5012863218060063,0.4562309963795854,0.38438312318548423,0.3130394302997221,0.26551999420525396,0.24904578635409674,0.25627873131175033,0.27380729121174024,0.28747421028003717,0.28477804265649953,0.25957852941318055,0.21686019985755794,0.17065134815281718,0.1350005526626231,0.11587213336690283,0.11037964104990046,0.1115358594525931,0.11241425115101131,0.10769440622180113,0.09492648572397638,0.07591682030595645,0.05584324056229595,0.039800652302566936,0.029789228618893732,0.024604233502929514,0.021824175775529545,0.01950386922543825,0.016668142581759953,0.013301770029827784,0.010135159299001831,0.007997592884649806,0.0071860541160391166,0.007557994081869007,0.009122908113060782,0.012300814918090437,0.01762141574111496,0.025277805144177507,0.034673801486068155,0.04405410919569687,0.05104005633950103,0.054486605804796154,0.05614884901354046,0.06013554461766121,0.07037148876062972,0.08847427729704253,0.11340820235920443,0.14151703482905972,0.16615791675593858,0.17961256332532316,0.17868445389239165,0.1691645990929793,0.16334432183248657,0.17208990973721847,0.1989458626903937,0.2404513741381326,0.288828128520495,0.3322053633511327,0.35587502384008335,0.3506964292157026,0.3233367055582681,0.29527862654947956,0.2887273306107111,0.31291261773096896,0.36261782295333445,0.4252667105958473,0.48488728033869344,0.5218673689561435,0.5195097584605197,0.4789217786194937,0.4250915228315662,0.391956889152441,0.39941437489590625,0.44450890021210004,0.5104798267451667,0.5775300616635388,0.6244159436878393,0.6303212888162928,0.588123425079949,0.5175755527902873,0.45736996518978806,0.4386788628388244,0.4663025683220638,0.523283200489569,0.5867391968560034,0.6352460296398194,0.6484202500038062,0.6139766151345954,0.5420767681374422,0.466526909242707,0.4234363516822091,0.4268243463727795,0.4648662468742448,0.514871274627778,0.5561474106002785,0.5712980583391318,0.5475765901630866,0.48700576996826045,0.41284579842086633,0.3574885352572806,0.3400013420216129,0.35594055289620496,0.38687012049272484,0.4146612502295125,0.42596560694333946,0.4109641829651777,0.36764360359893916,0.3084914949625633,0.2564008217437835,0.2291509405796861,0.2279170131921271,0.2407088763341667,0.2538576975735256,0.25824417264889765,0.24822932565942646,0.22165723853751432,0.1836532798948493,0.14663068609449725,0.12239917244221686,0.11388153408795171,0.11511517955577291,0.11794270802739655,0.11713732844167038,0.11035122966676214,0.09684022616631939,0.07841946082832353,0.06005040479644181,0.04696252349613547,0.04085206245975283,0.03951724473847258,0.03969859567815029,0.039394585132218565,0.03783755782573401,0.034742033810412395,0.03046434052851458,0.026306737441253825,0.02382918995673095,0.023928703599866517,0.026800896008833848,0.032315497888667395,0.03991800941594543,0.04834764990669688,0.05590437409176043,0.061144982041461675,0.06350150883492443,0.06390806486843237,0.06532565331699428,0.07195571648489622,0.08661613615954175,0.10829889939527798,0.1324166177430301,0.15332940333126974,0.16651528042973718,0.1695559143027351,0.16371980269697586,0.15599585246413755,0.15755987561174697,0.17692670977978067,0.2132645285418434,0.25666256346638167,0.29454297614981034,0.3172758468660024,0.31974282721245273,0.3027626482261078,0.27664039576977556,0.260609772364763,0.27249475210901,0.3155491127254164,0.3757446182952695,0.43182340274495923,0.4668196585166957,0.47178507482479176,0.4457463659093104,0.3993501715941786,0.3571865943390991,0.34744769162668676,0.38248999786551025,0.4491991358598275,0.5191522945079405,0.5667673610275763,0.5782383557357458,0.5503297327907923,0.49115575669404987,0.4248449329882944,0.3858780387441736,0.39783683030139977,0.45530310781311023,0.5284442462587666,0.5844779021587074,0.6038656819785346,0.5811794521605494,0.5216196380859152,0.44399764762416283,0.38105497608548133,0.3634361286590167,0.39714590071795475,0.45889921284118124,0.5143435795595565,0.5391460881170831,0.5251708696406434,0.47556831433907243,0.4030859249353213,0.33236897151537387,0.292505544274503,0.29783463082421213,0.33642347345733925,0.3800141978865893,0.4040025778573549,0.39798583820392525,0.36316520202177166,0.3076902665744997,0.24695856633555674,0.20181410205430164,0.1873584564398889,0.20125757934286595,0.22584482976300657,0.24200538326063303,0.23991614373273323,0.2192437857448534,0.18473478719734893,0.14458726628609792,0.11021887408497853,0.09169350494322648,0.09052382742964496,0.09850472439604502,0.10475825581667547,0.10303328256524875,0.09281359152163858,0.07647771515217937,0.05756446945315248,0.0407028224886597,0.030255971467256816,0.027386386298558878,0.02917383575675805,0.03140141973349044,0.03169807500165608,0.029881079541315452,0.026552603590145676,0.02248553656645541,0.019024013544593984,0.017945580995357133,0.020410410908892247,0.026350878196642075,0.034913786167290815,0.04491345658069914,0.0546978082190679,0.06222141067679156,0.06596166045060635,0.06617898124801741,0.0655662073384661,0.0686889614681547,0.08009288136011722,0.10157185158194479,0.13022419865023446,0.15918483760549496,0.18082805430167148,0.19010304548108276,0.1864729368276733,0.17489671687770725,0.16583810354632553,0.1721626202086788,0.201888040164278,0.25138152663322466,0.30600634376964125,0.3483926401057971,0.36686435852070454,0.35874880578939916,0.33054999466568336,0.2980155563414762,0.2834604866186527,0.3055774150721013,0.36571498066629626,0.44400562041183383,0.5112661358476076,0.5453585862853688,0.5386696228818294,0.49725317220752074,0.4393832496693917,0.39385109539797575,0.39042164505670585,0.4413807659435796,0.5293365513093549,0.6167875698263967,0.669610832586117,0.6722585277970885,0.6277552215425641,0.5535014832566965,0.479478087877355,0.44177920485163913,0.46457932892638487,0.5408970763492218,0.6336738865235049,0.7002205185342002,0.7159940349200726,0.6790415145358647,0.6033349454636354,0.5150046768899954,0.4490865109618572,0.43639141889509214,0.4829223628930127,0.5614999159585807,0.6291378700443252,0.6547064452877794,0.6306254102420058,0.566568948435968,0.48234088531931585,0.4057589716021598,0.36593238115235954,0.37731914463241045,0.4268274019098481,0.4806013350142625,0.5073014962017067,0.49489068705752565,0.4486704693766661,0.38235332918199494,0.3144747848387997,0.2661054241133265,0.2521506040883734,0.27033881917631186,0.3006068540208441,0.31901458911939884,0.31306056532705473,0.2842384463199026,0.2410451334269161,0.19407959528600785,0.15501191079391452,0.13350261667233052,0.13125638694889596,0.13964801495943274,0.1456194382736561,0.14091916233116883,0.12540821906754754,0.1033593523898116,0.07958650110089388,0.058641831820339274,0.04427008687072275,0.03750085247576759,0.03561771841244236,0.0341584532017172,0.03038949701988404,0.02453418975882652,0.01807970054000252,0.012152592047489533,0.007515842501123094,0.004813733794322928,0.00424554396684086,0.005451082372734017,0.008005160926131693,0.011773805187369767,0.016475253913092843,0.02116886617660953,0.02480304231596787,0.027343517131089387,0.030174605007848986,0.03564285998283093,0.046183559444321245,0.06296325465611263,0.08440072167872881,0.10594386334334593,0.12206593913587385,0.12940153241041194,0.1287322074078504,0.1250129355898939,0.1262152900147665,0.14079810034125198,0.17312495769814829,0.2189610731793626,0.26561678717004283,0.298478589500623,0.3092563159861622
0.0,0.0007993150193938461,0.0028588881124113038,0.005572782728614811,0.008798053364114449,0.01316594978269178,0.019856055400643325,0.03000480667202532,0.04377797639994905,0.05946878625233802,0.0736891125011811,0.08335125958669164,0.08821179783014693,0.09160438691508674,0.09872119807694822,0.1141490029627389,0.14005046906031612,0.17476417888659118,0.2119500598377915,0.24204094616304925,0.2570956161685523,0.2564695614279803,0.2483811100614392,0.24558595156687565,0.2588413771663304,0.29259436187292104,0.34344019510336343,0.4001823279435708,0.44656766907111334,0.4683166784443884,0.46181100801025327,0.4377848107058722,0.41609394331839605,0.415312517780277,0.44447932451524214,0.5001963212900854,0.5676640582721648,0.6250300162548188,0.6520936380040468,0.6410804529126597,0.6024030686606678,0.5599778414243411,0.5388498048446011,0.5535845038348859,0.6030625246595986,0.6713312799845371,0.7329544929727249,0.762944574486512,0.7490526477872895,0.69933096968596,0.6386426773083789,0.5958636825494761,0.5903980055874893,0.6250041920862695,0.6856003851493109,0.7462450087182455,0.779018548240339,0.767060297666107,0.7139698952313169,0.6423142608201626,0.5816603656888824,0.5545062352867786,0.5679956130834585,0.6127042447341187,0.6662587505410398,0.7013256623418501,0.6975901642946023,0.6524689557655611,0.5826844539691306,0.5147993616667602,0.47173139337187064,0.46389539548871794,0.4873839677754596,0.5264789406061146,0.5589575418530303,0.5648150946065098,0.5360972967101252,0.4813193467690139,0.42032995597445144,0.37336038547416883,0.35213807567823446,0.35714792920497673,0.37934562726704113,0.4036990244949486,0.41446431761398583,0.4020287802654421,0.36787284593121194,0.32353059449925814,0.28393487259926214,0.26008743171138843,0.255383978165107,0.2658967880434987,0.28264386937173547,0.29480211456000077,0.29384391621137584,0.27740474591304776,0.25038316103515207,0.22218419408696646,0.2019724526855265,0.19490007910861973,0.20079119030743509,0.21488810517526255,0.22975033313490284,0.23787501050488313,0.2346509943856669,0.22051249163438202,0.2008932897401964,0.18371730117134516,0.1757852450046298,0.1800155361891944,0.19464923872491224,0.2141718881302972,0.23118945178322334,0.2389443485955921,0.2342124704211037,0.21935135259740182,0.2017456378063212,0.19033989163275689,0.19131272445969644,0.205555660261297,0.22877238710536685,0.2531641592020486,0.26990644652577606,0.2725289059007844,0.260465590736556,0.24031432875905154,0.222928181146192,0.21781072826503922,0.22866535859083723,0.25242971252893326,0.2809530165986166,0.30374752746188904,0.3116936835937037,0.30148350395495715,0.2783480354567626,0.25411014144217103,0.24103044801961773,0.24569799781462026,0.2667020705428895,0.29602756991456214,0.3221286724717731,0.3339130147668735,0.32561152395054194,0.3005126895799519,0.2701696237629404,0.248507682437573,0.24476351142549752,0.25981980185589393,0.286824085906654,0.31413698425794995,0.32939409101352163,0.3245836567539061,0.30048966187365084,0.2670720030289612,0.2384178827665322,0.22553989392327436,0.23186071397118735,0.25293700351902,0.2786798061568404,0.29678139197068587,0.297495543017446,0.27860425364756763,0.24715945228607133,0.2158104604449937,0.19605354084357635,0.1932711988712365,0.20581276505093876,0.22651704977528006,0.24503194771059023,0.2513875991483573,0.24071109959708126,0.21623219585618605,0.18762212720177956,0.16550716192958012,0.15636829225849663,0.16088232044440903,0.17491389592841697,0.19109487165321254,0.20096854127269562,0.19848503079939422,0.1833779330770827,0.1614903562225812,0.14135474124001782,0.12969986206567535,0.12900225246773958,0.1375927249218752,0.1507823085204696,0.16221853650756027,0.16605967252668977,0.1597787600292308,0.1456928717636542,0.1297053607841731,0.1181213052196961,0.11482270224738615,0.12019462442995557,0.1315279825902158,0.1440962555288881,0.15267651106301663,0.1535521595607686,0.14635521082605615,0.13449533999271332,0.1235768443660001,0.11867241330705719,0.12208162584828774,0.13264875238110918,0.14657285390278663,0.1589283493233204,0.16530212551239232,0.1634616277233845,0.15471036730759308,0.1438387520255202,0.1369696980267176,0.1383610895333162,0.14834684997763345,0.16360552509232648,0.17896804257879093,0.18929998604096338,0.19107627743501454,0.18400963524123745,0.17204960135322384,0.16211914581576606,0.16047957387304196,0.16921442832603925,0.1854692299014737,0.20340750237822752,0.21678274721752394,0.22086848795841824,0.2141730649702902,0.19989541996638827,0.18543555737072276,0.17889587363604054,0.18452853948726178,0.2005843041782396,0.2207633932028311,0.23735532074408355,0.24397606300877717,0.23773001051521084,0.22095714740409922,0.20118106407208866,0.18789683846139962,0.1875954931886724,0.2005145264630707,0.2210784998677033,0.24078701071804914,0.25140642772266397,0.24786910722692967,0.23079586890149711,0.20710138271399525,0.18704655567800374,0.17896895060059612,0.18534635365665394,0.20248451228829234,0.22277174298932362,0.23740458361922379,0.239227518038148,0.22601274740715568,0.20248931736150905,0.1784758930369396,0.1635331474187646,0.16216163173290316,0.1727886369808163,0.18973642573400804,0.20547208025108146,0.21250499816490986,0.20617303804877138,0.18773800361123638,0.16462467435983635,0.14629975307214793,0.13888538334284747,0.14286936408263362,0.1545250861062026,0.16819707742527826,0.17766613652069085,0.17771029583412573,0.166782072111206,0.1487891981664011,0.1313110268947873,0.121056420572832,0.12044981116366014,0.12766992301071586,0.1386325417783914,0.14850151439934098,0.15266135273432105,0.14839109622154587,0.13678146962564564,0.12275041339733744,0.11234884521313691,0.10938954573426105,0.11401634704201613,0.12354565600953935,0.1339663937665551,0.14109307767868984,0.14180396101932188,0.1355662652380444,0.12516590491860846,0.11555418616932787,0.11130814146644682,0.11443080144006182,0.1237454705211079,0.13575068852417874,0.146080809543231,0.15102673422789292,0.14895305596068492,0.14121875192895444,0.1319110509226134,0.12614204056116843,0.1276292449816276,0.13687806642587833,0.1509731623804582,0.1649933948284453,0.17415024188897277,0.17563485918561944,0.16970502403729942,0.15984186482852442,0.15165817918755123,0.15051678329575782,0.15881287071008124,0.1745705761352897,0.19236383513881986,0.20594654210727306,0.21093855667717948,0.20642458084909074,0.19535956277009325,0.18378586164633562,0.17858432671411203,0.18421217955523334,0.20018562855110855,0.2211130382677821,0.2393454119312723,0.24848036587583852,0.245885369293799,0.23365308575297838,0.2180472908024701,0.2072787110778278,0.20789857474003187,0.22144924195353546,0.24350612550592643,0.26579774789666755,0.2799863661309504,0.2810556026957747,0.2692412377600064,0.250203900838934,0.23304589558157296,0.22635145684292002,0.23405134432857674,0.2535807118376512,0.2773111622920303,0.29603446082128443,0.3025411046913205,0.29427470584107634,0.27469253882297806,0.25241636505898524,0.23751361554426798,0.23650613884414798,0.24934545134928582,0.27010011973442427,0.29012435372799383,0.3013793191774458,0.298953720305944,0.2830392764884355,0.25969105985380786,0.23866642728258208,0.22849398385028852,0.2320438136097635,0.24581149044528866,0.26263929607854497,0.27504281323127117,0.2773645813020599,0.26732404968049095,0.24747908837341556,0.2250632317772605,0.20867745240720265,0.20351292649091973,0.2088878346021143,0.2196832241023578,0.22957350721319963,0.233322861443682,0.22785057460732616,0.21327079694934786,0.19366213252312686,0.17576886070905534,0.16538941337305596,0.1641121394209312,0.1690779546242197,0.1753653712436264,0.17844938982499386,0.17534610502707598,0.1651878860289837,0.14989362115807786,0.13396319297268178,0.12239711204635528,0.11784089121812064,0.11930514862248322,0.12332143639975836,0.1260801736450889,0.12482554971741462,0.11838859802938903,0.10758688473610535,0.09531155821202181,0.08543911964284165,0.08075564130543506,0.08143204724478678,0.08523738112627502,0.08904166038768915,0.0902669099036556,0.08762162249378129,0.08141594166083171,0.07363176256432956,0.0672976919879938,0.06501526900528264,0.06750461846657393,0.07327715077465097,0.07958909902220916,0.08385035358090887,0.08464540512110116,0.08215922021398323,0.07814760886108232,0.07539500900246815,0.07655012351228817,0.08274454356595687,0.09285281309699478,0.10394035998726531,0.11265580173794601,0.11679354788594237,0.11627034484102991,0.11316728666227656,0.11093923522492774,0.11309753360583849,0.12173611443829804,0.13642413387513352,0.1540490534925421,0.16989428315196178,0.1796575289563926,0.18151714321798243,0.17713146057666196,0.171000210506992,0.16858821692104292,0.17413150227482468,0.18892197233541402,0.2105894690802307,0.233688617957009,0.25161311534734443,0.25934619553811933,0.25589876166010594,0.24507156867546817,0.23395073852888498,0.22985199849269425,0.23722030093790403,0.2558341391242831,0.28089197411782146,0.3047697814353649,0.31982781757222595,0.32145894683007076,0.31029964230355134,0.29240656933399883,0.27684940579509054,0.27162263417127597,0.2800199208639684,0.2993983980341552,0.3226419960215597,0.3411486210788187,0.34798277042852044,0.3404393311324,0.3214450468371084,0.2988750621932589,0.2822667660185663,0.2782198196213367,0.2872700126345377,0.30412082572061105,0.32056331005851646,0.32894710204348454,0.3247616308762951,0.3081659086673478,0.28434149104320044,0.26181459936796053,0.248549338326497,0.24782624885955792,0.25680638843845494,0.2685751578264634,0.2757326573598906,0.27322082082910004,0.2597316852950119,0.23815458815498974,0.21491666683426147,0.19747314206027503,0.19053335110534741,0.19352030149745064,0.20125434625835956,0.20708582971004902,0.20598044721911624,0.1960465693120232,0.17879921753452394,0.15872559722751464,0.14181733590261558,0.1328559550177048,0.13279385972342572,0.13828232791754935,0.1437866845190495,0.14456375419067127,0.13853205736348914,0.12658425383629648
0.0,0.0007915996900339536,0.0027603045074581544,0.005223414788306058,0.008113208903782438,0.012291492966080196,0.019315646706685244,0.0307897792028285,0.046959340707072826,0.06507318182209902,0.07979525501704075,0.08692414595632154,0.08728820430395923,0.08654976616331853,0.09173501935317384,0.10856951825587104,0.14028744734644602,0.18530229213006175,0.23399643030983344,0.2701193268222019,0.2805509343760697,0.266425073735579,0.2434775939780192,0.2313665230848666,0.2440955353346648,0.28771572239707754,0.3593820996461853,0.44346075719208655,0.5115946965038312,0.5359575948272958,0.5099278087717181,0.4555352760995369,0.408336267834495,0.39645313136773574,0.43242728199711233,0.5143660056725824,0.6241743352988012,0.7255115150919481,0.7756755075587932,0.7527377603668524,0.6746493363753114,0.5878915642464314,0.5368766068046774,0.5447151958783029,0.6134021465223651,0.7266109269900682,0.8474472584928815,0.9250312312137988,0.9209860107551714,0.8388815977417368,0.7247512349309528,0.6349476251600648,0.604650949013847,0.6416886915748956,0.733684042935876,0.849635834613974,0.9413305449112521,0.9616365373951601,0.8960745974218332,0.7775020187773024,0.6636873536169423,0.5994992428348375,0.5998333193527613,0.6563286088603926,0.7452899908028706,0.8289958527649436,0.8641148819125849,0.8251033882344239,0.7254438232012461,0.6110901950914784,0.5285319455161006,0.4994217710093275,0.5203316169388963,0.5735540562476771,0.6324904134222121,0.6654622742043333,0.6479788105363773,0.5794477625314352,0.48694962189068536,0.40740713209563273,0.36414987288722117,0.359304887886717,0.3812046562101403,0.41213226226485083,0.43209893212677053,0.42446586894686633,0.38464148445438073,0.32457082638715506,0.26597247128375634,0.2263852555549513,0.21067688870015178,0.21319860888164918,0.22370843748908725,0.23115422764196142,0.22660888969677112,0.2068463855040789,0.17624301249456642,0.14434962179202776,0.12014005413597667,0.1074596077297925,0.10479623984934947,0.10775319626342292,0.11131105808608767,0.11138355071991922,0.10609879010039999,0.09634662736706662,0.08511632929815535,0.07601808541411596,0.07186716594062412,0.07389868707303378,0.08161498276696252,0.09307210801248933,0.1053722548444817,0.11522080105563835,0.11988276710627155,0.11877261547782716,0.11470864667987128,0.11325249768105591,0.12000204365698153,0.13781580026907736,0.16575448385089261,0.19916548911863124,0.23000858209192315,0.24897884337106144,0.2507485062935975,0.23913153336829973,0.2266840623458541,0.22775274224133157,0.25068653483794245,0.2951175290168041,0.3532385333116108,0.4108085036178686,0.44949977356119586,0.4553375854690581,0.4298797945636763,0.39302863682492806,0.372138765679493,0.386001258885325,0.43713187415156396,0.514579641381989,0.5981855232397735,0.6611517895843292,0.6787333528559321,0.6444683469791175,0.5798519991227827,0.5242750200965501,0.511344877515645,0.551899526710949,0.6346839235949184,0.7350463280517222,0.8201498279910144,0.8561486416911914,0.8254613810354987,0.7432392172644973,0.6533992962161423,0.6028135169292778,0.6150633686076079,0.6841590426968367,0.7847782919977901,0.8817107744115694,0.9361433238582175,0.9204394603386754,0.8382438745292414,0.7286046378522311,0.6441109393218304,0.6200089362190813,0.6596596942572402,0.7420091810221945,0.8343134680446382,0.8987549113261194,0.9024114964286409,0.8365467643598219,0.7281336610379426,0.6261764451629801,0.5718140544572139,0.5777634815636511,0.6302448623592132,0.7024116878547354,0.7628055113514904,0.7806716159308855,0.7393096644405985,0.6507771731483847,0.5524821002475705,0.48387553974240366,0.46390585232942116,0.4868080098301932,0.5327845741673422,0.5782038132178088,0.5996354900520954,0.5801267116935716,0.5204933869927123,0.44295707713752813,0.3782256712922638,0.3464921668001655,0.349006274778545,0.3734344953348775,0.40301665834226574,0.42144212987008045,0.4158889577953536,0.3828242642919795,0.33237574609717246,0.283733562977169,0.25356224482630685,0.24750732867458725,0.26039545280752185,0.2815082579762631,0.29916814011023063,0.3036578383651328,0.2904508084329331,0.2630077138548871,0.2318040613596712,0.20900044887515562,0.20247307517556715,0.21298781342632744,0.2350023905438276,0.25938391029845687,0.2766572512466762,0.28025261565471626,0.26911878657661203,0.24867680804105072,0.2292368267279772,0.22183718273916453,0.23305954799939804,0.26173553311093267,0.2996013773997246,0.33503754873158265,0.3572567157053553,0.3597155737009208,0.3433173264788927,0.31835594657033206,0.30166031069414645,0.3080693967844839,0.341800162457076,0.3946210426492215,0.4510603784863172,0.49472883770692333,0.5124149044084702,0.49875087738323826,0.4623047809534472,0.42601613605453637,0.41599885171664164,0.44542755482047164,0.50750716158666,0.5821156417279996,0.6466215376047193,0.681553361904413,0.6744226368846874,0.6282282269790154,0.5677721075269714,0.5301194253671623,0.5415170601602465,0.6011097611221121,0.685488781654944,0.7652620440823441,0.815743956793738,0.8193041247544501,0.7715877373292797,0.692492243737848,0.6238934961862458,0.6054124051263473,0.6478823909223623,0.7297583458701151,0.8159562967632403,0.87646349875189,0.891036504194318,0.850419854428854,0.7658599907065116,0.6748035330252299,0.6238016251893976,0.6373517241355228,0.7029265004783395,0.784878101264511,0.8484742187864092,0.8711780410382373,0.8420662781587323,0.7653737743551283,0.6683448799403329,0.5944558063091231,0.5768827042620772,0.6159020180483289,0.6826853557113789,0.741928609899093,0.7689657133587755,0.7520437094585064,0.6915165226663422,0.6045604798084466,0.5247835237063551,0.48531498098363635,0.4966287494164539,0.5413409830555534,0.5895690554669094,0.6169633474387176,0.6109742853778559,0.5695948527660442,0.5025693610374826,0.4325341415241702,0.38624354579405706,0.3781718181174718,0.40174697600975123,0.4364084608803136,0.46157358197825693,0.46466119251135807,0.4416843433186347,0.3972097142320683,0.3451286752226413,0.30443282316365744,0.28889488859244455,0.29903438152075995,0.32360694984607064,0.34772317519173557,0.3596517183146988,0.3532556650112728,0.3289210497647058,0.2945028435224703,0.26334618832619616,0.2478884708565748,0.2531016152189106,0.27485817379062844,0.30322013305560463,0.32699406769851247,0.337196607695581,0.32978566120325614,0.3078947352382729,0.28174677113685154,0.26469974345823444,0.2670218394731957,0.29100820953207895,0.3299748130209297,0.37120478508454247,0.40103236778110596,0.40990985791554135,0.39614795664204566,0.3675898257158896,0.34014552697065314,0.33201696027856187,0.3546524451881181,0.40557486311445484,0.4688615022579128,0.523153994640992,0.5511136010675728,0.5452809866283809,0.510454399753597,0.4641820724934914,0.4330729637146023,0.44124069734262195,0.49524411857945283,0.5782296162708259,0.6595419893078616,0.7109724720183084,0.7172764674706641,0.6789112461742675,0.6125720748238541,0.5500753852606579,0.5280998226670381,0.5674079871824302,0.6570532120082037,0.7602136377804157,0.8365236669863072,0.8605579743739684,0.8267608633141295,0.7483119133273891,0.6569225147906089,0.596695634985795,0.6032351551874363,0.67891743197197,0.7889481632433303,0.8840966101753223,0.9278737707990632,0.907282195728616,0.8303222131655004,0.7238206092290587,0.6311812148146538,0.5970770224150338,0.6398448833541408,0.7360954680617476,0.8360374749313932,0.8948321002202998,0.8915008337221565,0.8283311601642626,0.7253132420870904,0.6183511809400558,0.5514463144604246,0.5541032029374824,0.6192265536484873,0.706400690104302,0.7694367786417247,0.7811015564118098,0.7378257123597538,0.6530098887020555,0.5528240886005258,0.47273902699070836,0.4439031279505269,0.4726675951968145,0.534011211709777,0.5889431424815573,0.6087432885221566,0.5849115603047729,0.5248262167447658,0.4459304123318295,0.37292872706448593,0.3310603254350417,0.33235140652504275,0.36605428083469266,0.4056391758237783,0.4265879153367003,0.4179920706180547,0.3820040030305888,0.3289713050303235,0.27454231233085635,0.23620536690588556,0.225579407451585,0.24071728178364155,0.26703631255445837,0.28721109352717433,0.29048916141207815,0.2748602860155814,0.24488221265272964,0.20976425829989082,0.18140872911570038,0.1699878649953234,0.17836283743677864,0.20030515689522527,0.22458284716309812,0.24095212040501623,0.24358412456524364,0.23184404710027073,0.2103192825784081,0.18818192283360713,0.1764347233166279,0.18294745344257562,0.2080855577210633,0.24421001595423114,0.27930676561293083,0.3021577770229483,0.3064213513136455,0.29268733994487595,0.2688875458942945,0.2488740753276976,0.2478085804510047,0.2746056748485637,0.32562655391068207,0.3850820092945547,0.43299665156145273,0.4549323444201602,0.4470323403187507,0.41627532081575724,0.3793173732895634,0.35914328092456277,0.37591660766619106,0.4342257200268462,0.5168866528619167,0.5933465619568363,0.6370711787977579,0.6373350229083116,0.5997317278392197,0.5427150811971269,0.49481292144856803,0.4868439859533581,0.5356021341952086,0.6292168164706889,0.7303437994480451,0.7984812300314778,0.8119383348226865,0.7726472436335861,0.6995760265092755,0.62367681307848,0.582327171161025,0.6041135882286837,0.6885715114365991,0.8002302754155728,0.8886768663827426,0.9191065297705969,0.8861154143584034,0.8067977525596112,0.711434929596461,0.6386982812992752,0.6244185087194366,0.6808175431821659,0.7826621051208342,0.8788347912756629,0.9243676025057768,0.9041097148176795,0.8305015897334862,0.7303700766404583,0.6384963112395201,0.5913588057404867,0.6103385551552337,0.684188536364142,0.7708190007332816,0.8230151419362317,0.8169084206543225,0.7580851388586247,0.6683650943206492,0.5754756709497453,0.5099030694170515,0.4953953243062781,0.5328961302170652,0.5950486761033933,0.6417879519013814,0.6458675196428401,0.6054917188130904


==> Data/data/stringbreaking1D/string3-res-Ls.txt <==
1
10
1.5
3
1.0
0.0
5.0
501
|s_3\rangle
L_s
plain,T2,Dynamical Charges-string3,T2ec,Static External Charges
3
black,black,black
1.0,0.4,0.2
2.5807156674812215,2.580689924673043,2.5806277293074102,2.580571726249789,2.580584969043205,2.5807397720927465,2.5811039547521992,2.581724869306942,2.582610497717852,2.5837138809136526,2.584956167359325,2.5856659218247096,2.5862849741630454,2.586185142860922,2.5841375791829955,2.579622254220081,2.5736724800192987,2.5676492799147503,2.560355348845016,2.5559762234454553,2.5515461220583426,2.5488446783292065,2.5457636187862605,2.542404599590482,2.5368863502824928,2.531581369637688,2.523437524565205,2.51334715403966,2.506443230969608,2.499666397969964,2.4916288224857777,2.4866069057453175,2.483079795017736,2.4806065493015774,2.4791225523562783,2.4786257266268343,2.4794139155907104,2.482755068515739,2.487002231828179,2.4929910406520475,2.4999210427467533,2.506625066285884,2.513492752830454,2.519234216263336,2.5228315014363085,2.524954553960356,2.5272495559403736,2.5305919654833415,2.534800507133239,2.539367492451972,2.5439478336267833,2.5486294641047804,2.552258191178062,2.555343659600205,2.559163469990955,2.563160466035307,2.5670216816235776,2.570506996955021,2.5738112505096478,2.5765677722354967,2.5792029788197803,2.58193736984515,2.5847054983769087,2.587465140377624,2.589917840204693,2.5918568073426513,2.5935687298730974,2.595211359776861,2.59497796290617,2.5981692477554423,2.5995368001171584,2.6009781309248616,2.602618213876873,2.604953991902278,2.6069733062916565,2.608763063266008,2.6103451315402566,2.6116585862163664,2.6126764086182077,2.6138364812639723,2.6152060003969484,2.6166744785335085,2.6180700019228746,2.6194612320827524,2.6208787360056003,2.6221541411517086,2.6234979536628775,2.623492579892636,2.6260135463685303,2.6272984051181547,2.6286250011239494,2.63230329596568,2.631725344488996,2.6322545257594725,2.6334018353758966,2.6346283384116727,2.6361933723482247,2.717479849294349,2.6383681950189595,2.639241467979757,2.640395449362599,2.6414194578044072,2.642539966090451,2.643654460958159,2.6447123424072,2.645831503850805,2.6469221289708864,2.6480114015482616,2.649081882868353,2.6502014423252462,2.651288283437739,2.6524232424678282,2.653513695974232,2.6548946622276555,2.6542105610277056,2.656578113225609,2.6593334765567316,2.6674562295742423,2.660516901252006,2.660170733864057,2.661441970456763,2.665757489096573,2.676922555327492,2.6909233917248834,2.6780657695642778,2.6662122299067534,2.6752175761322365,2.6884043230669596,2.72620655338574,2.9432405338182233,2.732126287218568,2.688066213311276,2.679574015308804,2.678812746480044,2.6755408709602975,2.673545286993378,2.674353982014608,2.6731638972944407,2.672361994800754,2.6730215745543826,2.673295257993391,2.6735711989802273,2.673782816052368,2.673978322775913,2.674073654517577,2.6741592933092777,2.6741893768065763,2.6741636319241895,2.674078692560457,2.6739326962320438,2.673717613391233,2.673390347748761,2.6730783356358363,2.6726448087860724,2.6721229397621102,2.671514984417823,2.6707741580068602,2.670037176774407,2.669151490165895,2.6683499736294087,2.6670242214796005,2.66577184979217,2.6643821226393567,2.6628866031792984,2.661212056658756,2.659381277136163,2.6573998796913263,2.655241297502004,2.6528949300123115,2.6503486483229124,2.6475892305890976,2.644602369382496,2.6413725607543785,2.637883118304727,2.6341157277513028,2.6300507133226003,2.6256667574137915,2.620940435870075,2.615846638174839,2.610357811618965,2.604444039089679,2.5980727369173473,2.5912084162124436,2.5838124164133625,2.575842621509183,2.5672531699887045,2.5579941347842254,2.5480111739795115,2.5372451522344206,2.5256317347164594,2.5131009734589353,2.4995768788868262,2.484976923789881,2.4692113410992165,2.4521818850384873,2.4337793634191303,2.413880294701458,2.392345393025426,2.369024466050914,2.3438623226430475,2.3171067808667387,2.28894115358041,2.258762579257368,2.226468507839032,2.1920030669256714,2.1554274636436412,2.116834532700269,2.076282189106488,2.033847986427708,1.9912719311902722,1.9488291390619892,1.9061836348249472,1.8635593594441915,1.820695306025408,1.778943723582616,1.7402989072807618,1.706432236616077,1.6789748727762321,1.6587910397659793,1.6453940662046262,1.6380022634253342,1.6363973666086482,1.639961597823156,1.6482456014591147,1.6605887917079614,1.6767453488151582,1.6978375134051098,1.7256408617774959,1.7629021879425946,1.8100144753517418,1.864659987915335,1.9264863540454724,1.9908955889150173,2.0544522260237823,2.1148076051955558,2.170947193299075,2.222350026541642,2.2691273790669326,2.3121878710705763,2.351124650828643,2.387108424175108,2.420011415476365,2.450190367726087,2.4779177201186884,2.503432895406243,2.526949208431409,2.5486572346165133,2.568727427075907,2.5873123689878117,2.6045487562503515,2.620559152887429,2.6354535478644747,2.6493307363914402,2.662279545503757,2.6743799213241086,2.6857038934471498,2.696316430231523,2.7062761973046907,2.71563623027386,2.724444531447067,2.732744599297115,2.7405758984298316,2.747974276945774,2.754972337298299,2.7615997660472336,2.767883627279266,2.7738486239064852,2.7795173305588525,2.7849104013456025,2.7900467553720696,2.794943742555413,2.7996172919804523,2.804082044769947,2.808351473210945,2.8124379876705676,2.816353032656741,2.82010717321767,2.8237101727358995,2.82717106304956,2.8304982077256535,2.8336993592156006,2.836781710539282,2.8397519420711963,2.842616263938324,2.845380454479759,2.8480498951717,2.8506296023739868,2.853124256217462,2.8555382269151135,2.8578755987517166,2.8601401919765306,2.862335582802804,2.864465121694915,2.86653195010482,2.8685390158039756,2.8704890869415016,2.8723847649452448,2.874228496372029,2.876022583801971,2.8777691958619456,2.8794703764572045,2.881128053278623,2.8827440456496234,2.88432007177133,2.8858577554144174,2.887358632107536,2.888824154862052,2.8902556994750697,2.8916545694414877,2.8930220005093403,2.894359164910467,2.895667175275771,2.8969470883159163,2.8981999081601653,2.8994265895647335,2.900628040825822,2.9018051265274516,2.902958670091564,2.9040894561638346,2.9051982328359993,2.906285713724571,2.907352579912446,2.9083994817643415,2.9094270406268463,2.9104358504198173,2.911426479125409,2.9123994701866014,2.9133553438160353,2.9142945982270327,2.915217710785727,2.916125139097278,2.917017322023028,2.9178946806398502,2.918757619140144,2.919606525681113,2.920441773183206,2.9212637200822194,2.922072711039174,2.922869077609033,2.923653138871206,2.9244252020267183,2.9251855629578762,2.9259345067628035,2.9266723082552994,2.927399232439689,2.9281155349613153,2.928821462530753,2.929517253325332,2.9302031373721045,2.930879336906466,2.9315460667154687,2.9322035344640756,2.9328519409978644,2.9334914806445256,2.9341223414767748,2.934744705592598,2.9353587493496778,2.9359646436117153,2.9365625539685056,2.937152640967558,2.9377350603004686,2.938309962996354,2.9388774956259502,2.9394378004436943,2.9399910156113718,2.9405372753038557,2.9410767098806616,2.941609446041466,2.9421356069596727,2.9426553124051735,2.9431686788862503,2.9436758197606734,2.9441768453306576,2.944671863058024,2.9451609774604957,2.945644290432431,2.9461219012200295,2.9465939065427866,2.947060400679022,2.9475214755549484,2.947977220819929,2.9484277239279266,2.948873070208978,2.9493133429427756,2.949748623425567,2.950178991034232,2.950604523291093,2.95102529592354,2.951441382920929,2.9518528565903246,2.9522597876104353,2.9526622450816906,2.953060296577925,2.953454008186555,2.9538434445623434,2.954228668967811,2.954609743313578,2.9549867281989366,2.9553596829533046,2.955728665670601,2.9560937332475117,2.956454941416026,2.9568123447786623,2.9571659968397697,2.957515950035916,2.95786225576628,2.9582049644219905,2.958544125412959,2.9588797871949706,2.9592119972962694,2.959540802340847,2.9598662480739684,2.9601883793857935,2.960507240330302,2.960822874152237,2.9611353233033495,2.961444629467282,2.961750833574532,2.9620539758239324,2.9623540956988976,2.9626512319898777,2.9629454228066052,2.96323670559408,2.963525117155117,2.963810693657003,2.9640934706572035,2.9643734831043718,2.964650765365766,2.9649253512331337,2.965197273937549,2.965466566163171,2.965733260058806,2.9659973872509684,2.9662589788568585,2.9665180654885224,2.9667746772760193,2.967028843863929,2.967280594435684,2.9675299577166516,2.9677769619813943,2.9680216350683173,2.9682640043848827,2.968504096921011,2.9687419392591043,2.9689775575664314,2.969210977632731,2.9694422248449417,2.969671324226261,2.9698983004186497,2.9701231777077584,2.970345980015351,2.970566730921744,2.970785453659463,2.971002171126158,2.9712169058943987,2.9714296802120126,2.971640516004935,2.971849434896615,2.972056458198473,2.9722616069268373,2.9724649018049045,2.972666363264082,2.9728660114567633,2.9730638662543645,2.973259947258294,2.9734542738007375,2.973646864949311,2.9738377395186175,2.9740269160632318,2.974214412892264,2.974400248069845,2.9745844394182064,2.9747670045214627,2.974947960734109,2.9751273251808255,2.9753051147644247,2.9754813461631597,2.975656035837777,2.975829200039882,2.9760008548077765,2.9761710159741974,2.9763396991697912,2.976506919824393,2.9766726931683123,2.976837034247031,2.9769999579061315,2.9771614788123917,2.977321611441265,2.977480370091349,2.977637768882553,2.977793821757453,2.9779485424876198,2.9781019446724066,2.9782540417461347,2.9784048469761935,2.978554373468133,2.9787026341678704,2.978849641863973,2.978995409190707,2.9791399486271914,2.9792832725029474
2.6395432689843745,2.6394452973126827,2.63912858569542,2.638512692905543,2.6374103299190863,2.6355230312526636,2.6328352847154064,2.6297780938295574,2.626191794147729,2.621931468814702,2.617249194794682,2.612438765819764,2.6075313791373294,2.602313291515527,2.5966826703467634,2.5909481235259793,2.5857130019359453,2.581500618453594,2.5782930047688533,2.5759974263716456,2.574073958588508,2.573000679130842,2.5727653403716064,2.57352067506431,2.5754465796829114,2.57894503329035,2.5849846796967464,2.594450937452761,2.607294913135947,2.608844569867909,2.5981482780577965,2.5867130089204857,2.5801141186785337,2.575756392768349,2.5737853063044454,2.5730342967511146,2.572899519502122,2.5721881660511294,2.5723106190123812,2.575510787678128,2.5791891549641877,2.5817933423007386,2.5862686282381437,2.589556980853397,2.5920695762325523,2.595140423622132,2.593589295279371,2.5916035521798677,2.587985590201294,2.583821388875089,2.5788502700273277,2.5733381326002065,2.567445458868552,2.5614504858733365,2.5555362977095437,2.549809658325087,2.5444984568712465,2.5416792273711293,2.5348639967386797,2.5303007285255488,2.526270965315405,2.52279462343441,2.5201115723382395,2.517982977385009,2.516528457880186,2.5153249882331115,2.51443125352138,2.5136157511471353,2.5126833840091356,2.5114355367250982,2.5100399190241025,2.5087395977541065,2.507685128755644,2.5069148107769466,2.5064089031600845,2.5061773914694614,2.5061714023643344,2.5066421657819373,2.509152373129768,2.5095748782002003,2.507840955528311,2.507804396282001,2.5081731835231977,2.5086958572688665,2.510132737354956,2.510002065125417,2.5107429363956695,2.5115332431742905,2.512432078556124,2.5132192672846307,2.5141129238156865,2.5150337754637637,2.5159789473812495,2.516944377935999,2.5179269294278197,2.518940296584373,2.519951789821068,2.5209781913748404,2.522040079628192,2.523069537442551,2.524211249610878,2.5252137304907736,2.5262615899617553,2.5273345066334456,2.528410279301214,2.5295650167414077,2.5305630425659253,2.531633319994472,2.5327080799827386,2.533775016130619,2.5348273661357874,2.535909736801047,2.5369291810273866,2.5380158291890407,2.5390199695938964,2.5400097685277827,2.5409996152014545,2.542043877435471,2.5430335479881796,2.5440784733070685,2.544882718556487,2.54596256709059,2.547741266890633,2.5487190950558416,2.5490343130735384,2.5497527817753634,2.550211622589809,2.5512273421204026,2.5519084369354195,2.5524354687742443,2.5533801065685324,2.553882756617207,2.554960298986955,2.555406158390146,2.557042813228529,2.560798713039792,2.5564695263124126,2.5569967463174095,2.5602708900018634,2.557000432357136,2.55697714978681,2.5570331435851834,2.5570518680151255,2.55701186697957,2.5569024622477037,2.5567177689469176,2.5564522895820874,2.556101038422285,2.5556589642624243,2.5551209607635497,2.5544814534441116,2.5537353085480023,2.552875578523227,2.551896144942487,2.5507903594448873,2.549575904965577,2.548172084475753,2.546642410220973,2.5449550323473478,2.543100786631475,2.541069594619533,2.538850850022457,2.53643354355585,2.5338052416522694,2.530953065450048,2.527863420364387,2.52452141767138,2.5209112033796583,2.5170157940127247,2.512816987847927,2.5082952745847393,2.5034297413674,2.498197975423908,2.492575970185772,2.4865385391063763,2.4800564479720975,2.473102016837281,2.465643243227871,2.45764651397786,2.4490761038967372,2.43989436980393,2.430059373814215,2.4195298856826235,2.4082609657617966,2.396204361257913,2.3833097426483674,2.3695249334219306,2.3547937260015117,2.339060267240708,2.3222688932750706,2.30456484425742,2.2852625959908948,2.2649108472982697,2.2432531034640353,2.220220064834342,2.1957431905762532,2.169765903070231,2.1422008046827608,2.1130313215605643,2.0821934946852703,2.049717772122221,2.0156141240771763,1.9799494358737721,1.9429063195240899,1.9048430342808913,1.8667417613355575,1.8302152243439178,1.797421220871382,1.7720324698544898,1.751060963150619,1.7382522394586104,1.7306192543824772,1.7230664398687598,1.706192678770195,1.661784978785668,1.5906698905019494,1.6139824817855617,1.7234898147150453,1.811104196023623,1.8761774154753137,1.9257933352740664,1.9744360334956166,2.0169359650490493,2.0577167642797742,2.0962748155677717,2.1318153055236757,2.16823264945052,2.2023854237187206,2.2355315988339193,2.267073400301563,2.2968729671297186,2.325304887020356,2.352369880762914,2.3779890207436702,2.4022596714672275,2.4252121346973188,2.4468973566621743,2.467371371102763,2.4866934852640976,2.5049249238935016,2.522127742133487,2.5383637315757666,2.553693110417714,2.568171971602639,2.5818540754341908,2.5947893340658914,2.6070138816387294,2.618582090420509,2.629532490699319,2.6399052838268724,2.649738621782176,2.659068255197462,2.6679275814474206,2.676347668969823,2.684357391147729,2.6919821467745395,2.6992502555076094,2.7061821484509956,2.7127983686510815,2.719120378277099,2.725166045150396,2.7309523958886843,2.7364952472845565,2.7418092899311612,2.746908173187807,2.751804584540543,2.756510323041198,2.761036367105552,2.765392937039682,2.76958955265123,2.7736350862948744,2.7775378118751615,2.7813054497701657,2.7849452085984985,2.7884638245738596,2.7918675763901737,2.795162375352108,2.798353723943435,2.801446783703462,2.804446392480014,2.8073570870370506,2.81018312450614,2.812928502160391,2.815596975648507,2.8181920758197494,2.820717124257071,2.823175247624809,2.8255693909277273,2.827902329768726,2.830176681718291,2.8323949167292737,2.8345593669649984,2.836672235738618,2.838735605880221,2.8407514474814257,2.8427216250827696,2.8446479043477217,2.84653195826309,2.8483753729028876,2.8501796527890755,2.8519462258802384,2.8536764482165196,2.8553716082468665,2.8570329308625486,2.8586615811588083,2.8602586679449673,2.861825247021448,2.8633623242408253,2.864870858368534,2.8663517637575624,2.8678059128504083,2.869234138520271,2.8706372362626777,2.872015966247754,2.8733710552426457,2.874703198413254,2.876013061013468,2.8773012799704323,2.878568465373348,2.8798152018731775,2.8810420500000706,2.8822495474041676,2.883438210025103,2.884608533194482,2.8857609926749848,2.8868960456398036,2.8880141315953467,2.8891156732505907,2.890201077336251,2.891270735376935,2.8923250244192644,2.8933643077190236,2.894388935389989,2.8953992450169834,2.8963955622354614,2.8973782012798375,2.8983474655023547,2.8993036478644765,2.9002470314022952,2.9011778896676077,2.902096487146033,2.903003079653497,2.903897914712379,2.904781231908463,2.905653263229768,2.90651423338829,2.907364360125653,2.908203854503548,2.90903292117976,2.909851758670709,2.9106605596010935,2.9114595109414347,2.9122487942342663,2.9130285858092866,2.9137990569884873,2.9145603742814554,2.915312699571502,2.916056190293153,2.91679099960136,2.917517276532981,2.9182351661607266,2.918944809740266,2.919646344850575,2.920339905528024,2.921025622394453,2.9217036227795985,2.922374030838105,2.9230369676614147,2.9236925513848155,2.9243408972898086,2.924982117902131,2.9256163230855994,2.9262436201319315,2.9268641138467864,2.927477906632301,2.9280850985660343,2.928685787476798,2.9292800690172798,2.929868036733753,2.9304497821329663,2.931025394746281,2.9315949621913373,2.932158570231174,2.932716302831088,2.9332682422132494,2.9338144689091474,2.934355061810078,2.9348900982155905,2.9354196538802166,2.9359438030583043,2.9364626185472438,2.936976171729018,2.9374845326102794,2.9379877698608428,2.9384859508508843,2.9389791416867186,2.93946740724525,2.939950811207264,2.9404294160895006,2.940903283275557,2.9413724730457393,2.9418370446058755,2.94229705611508,2.9427525647126247,2.943203626543843,2.9436502967851688,2.944092629668332,2.944530678503747,2.944964495703115,2.9453941328012423,2.945819640477236,2.946241068574939,2.9466584661226864,2.947071881352492,2.9474813617185545,2.9478869539152623,2.948288703894528,2.9486866568826873,2.9490808573967446,2.9494713492603,2.9498581756188313,2.9502413789545097,2.9506210011007563,2.9509970832561403,2.9513696659979742,2.951738789295522,2.95210449252278,2.9524668144708905,2.95282579336022,2.9531814668520773,2.953533872060103,2.953883045561339,2.954229023406987,2.9545718411328683,2.9549115337695877,2.955248135852467,2.9555816814310956,2.955912204078795,2.956239736901652,2.9565643125474335,2.9568859632142397,2.9572047206588987,2.9575206162051564,2.957833680751695,2.9581439447798927,2.95845143836142,2.9587561911656413,2.9590582324667967,2.9593575911510777,2.9596542957234595,2.959948374314397,2.96023985468635,2.960528764240176,2.960815130021321,2.9610989787259476,2.9613803367067932,2.96165922997901,2.96193568422583,2.9622097248040418,2.9624813767494804,2.9627506647822206,2.963017613311768,2.963282246442142,2.963544587976749,2.963804661423264,2.9640624899983097,2.9643180966320877,2.9645715039729317,2.9648227343916593,2.965071809985969,2.965318752584638,2.965563583751698,2.9658063247904543,2.9660469967475156,2.966285620416657,2.9665222163426552,2.966756804825031,2.9669894059216904,2.9672200394525508,2.967448725003036,2.9676754819275573,2.967900329352872,2.968123286181399,2.9683443710945108,2.968563602555695,2.9687809988136835,2.968996577905573,2.9692103576597546,2.969422355698989,2.969632589443193,2.9698410761123712,2.970047832729384,2.970252876122696,2.970456222929095,2.970657889596306,2.970857892385621,2.9710562473744515,2.9712529704588397,2.9714480773559133,2.9716415836063517,2.971833504576668


==> Data/data/stringbreaking1D/string5-res-Ls.txt <==
1
10
1.5
3
1.0
0.0
5.0
501
|s_5\rangle
L_s
plain,T2,Dynamical Charges-string5,T2ec,Static External Charges
3
black,black,black
1.0,0.4,0.2
4.349915416210687,4.350056695900688,4.3504789377331745,4.351177454974444,4.352144609033831,4.353369618673357,4.354837717519147,4.356527919974951,4.358405133080297,4.3603770262785,4.361874796654143,4.362215948509453,4.367325658541412,4.370284349227273,4.372952728690826,4.375538006414398,4.378123180700698,4.3807061332968935,4.38319195547543,4.385337858242969,4.386569814818464,4.3905516948750645,4.392107679143959,4.394141405556264,4.399152256567549,4.402806942621136,4.406318460757321,4.410084208768456,4.414803743530668,4.420894718021647,4.425532049262003,4.4304868485987665,4.435693607176261,4.440674576614376,4.444953636777785,4.447943008064352,4.448968206644244,4.448826626949715,4.4493427744428224,4.447889717862018,4.447429383134798,4.447476842357669,4.4472296869441035,4.447913756573555,4.44878691855163,4.450309386574656,4.45223543472283,4.454258973162567,4.456099924085136,4.457464089393373,4.458058062338304,4.457573792453154,4.456218868667752,4.454053636783794,4.451094338368206,4.4480555110157365,4.445014615309433,4.44212961786932,4.439225183033494,4.436727888684067,4.434747819388055,4.433252459509426,4.432036508227394,4.431041764864559,4.430235095832349,4.429622482316248,4.429238161557265,4.429085209131749,4.429038654213836,4.429152182327244,4.429340147421451,4.429735362799705,4.43018205362648,4.4305930391971025,4.43113201369304,4.4316770113309625,4.432167884463452,4.432655472196693,4.433269001165373,4.434003629666059,4.43476001172996,4.435197983870502,4.436084319630991,4.43676098142128,4.43711827458029,4.437466425392723,4.43594820908138,4.360264123793398,4.434368774004036,4.440173036862832,4.441544910481998,4.443723733393452,4.442703035383411,4.44349528682453,4.44467618785678,4.445566960480569,4.4458891011870785,4.446918106572938,4.447112188573063,4.447626219787118,4.44785680241125,4.448323735636395,4.448975492634547,4.449105798599881,4.448497772502942,4.4495171975750205,4.449632861380563,4.449403879640899,4.428559949457475,4.4483476263687045,4.44047545102989,4.444238538026027,4.421081736320441,4.390973807450508,4.3597918275057985,4.414363972217887,4.3293710801479,4.190351796538601,4.384289917577689,4.384215417162288,4.408851882615009,4.146739455881773,4.060313798029399,4.243749469384428,4.127628864210582,4.238678980127395,3.919635860803363,4.171056354505844,4.357271802782546,4.423374547067963,4.477550409825573,4.203724559868157,4.187107033895588,4.379088792699108,4.323677772764054,4.156076923270498,4.238110095485162,4.3165465508867396,4.382971039249482,4.418625145402997,4.4242892869180865,4.424670680322662,4.4235574998189575,4.42164965191472,4.419234573690613,4.416509620365901,4.413460695849225,4.410132979045411,4.406543498178164,4.40267215340207,4.398571739733191,4.393941483885758,4.389550996688643,4.384523248807175,4.379168634192575,4.37390928200037,4.3596750727319105,4.361635197438156,4.355017291311054,4.3481771709821455,4.3404613775271015,4.332607036632953,4.32436873809046,4.315572008310919,4.306350924716183,4.296586388952482,4.286245966511108,4.275314393487791,4.263756878083851,4.251536379499351,4.238613607876751,4.224945643090774,4.210487659984264,4.1951918348534525,4.179006748492806,4.161878216055354,4.143746912159843,4.124552492448789,4.104228166241697,4.082704690713861,4.059908277771036,4.035761163487213,4.010181356220645,3.983082766571431,3.954375408976475,3.923965583073564,3.8917563639729793,3.857648241044423,3.8215399123844094,3.7833292917731804,3.742914691668205,3.7001962668296375,3.65507791605558,3.6074703033531637,3.5572967334791494,3.5045027622668083,3.4490606241738946,3.3909618965872093,3.330227360453764,3.266881777705013,3.2009681062102495,3.1324447103704274,3.062438474894276,2.9902542440621986,2.9164041528653106,2.8412430730557707,2.7650697245163074,2.6880239742108794,2.6105303772382644,2.536011514909733,2.4624217092261977,2.3890291040320077,2.319878946080826,2.2605347237642976,2.2091626496430834,2.1624623767752467,2.1207816065628067,2.0855792786002176,2.0587832329083073,2.0421992299769802,2.0380767376737707,2.06931849509584,2.118264784361207,2.176336728335331,2.2510893200857116,2.3419432916355554,2.446452700209778,2.5579737240775895,2.6573026012684786,2.778978043510073,2.895407572164532,3.010818413219915,3.1167519653380076,3.2144596511158596,3.304657696107448,3.3785629317150425,3.4742586185022977,3.5527733993466613,3.624922958623866,3.692200474314001,3.756560649578836,3.8163228686240758,3.87229720168416,3.924741348691725,3.97388117458579,4.0199315357739085,4.063098088576321,4.103576785278882,4.141553213482053,4.177202172872908,4.210687531006516,4.242162317171458,4.271768998189238,4.299639884210165,4.325897620778066,4.350655732546857,4.374019192139437,4.396084994560912,4.416942722796597,4.436675094960133,4.455358486520677,4.4730634236000775,4.489855045391714,4.50579353501216,4.520934519137136,4.53532943712625,4.5490258811977,4.562067909366866,4.5744963324014485,4.586348977107234,4.597660927460988,4.608464745375026,4.618790672771296,4.628666816091009,4.638119315870483,4.647172500925332,4.655849030321645,4.664170022768907,4.672155175144781,4.679822871299567,4.687190281730505,4.694273454582396,4.701087399708967,4.707646165169779,4.713962908419626,4.72004996015161,4.725918884757666,4.731580534871427,4.737045101656736,4.742322161452774,4.7474207192879465,4.752349246070351,4.757115718867396,4.761727650283355,4.766192123433627,4.770515817512394,4.774705036935272,4.778765733058247,4.782703530954506,4.786523746406712,4.790231410434549,4.793831281190787,4.797327864188617,4.80072543114838,4.80402802697164,4.807239493059631,4.810363471336028,4.813403418153015,4.8163626290927235,4.8192442038644705,4.822051140213473,4.824786313526257,4.827452193829894,4.830051553184348,4.83258677393789,4.8350601724175775,4.837473952524957,4.839830243761993,4.842131044470483,4.844378296098847,4.846573825686388,4.848719398300603,4.850816688250324,4.852867303045429,4.8548727746750195,4.8568345780967315,4.858754119093032,4.860632748970587,4.862471755282911,4.864272378283915,4.8660358076801655,4.867763192017313,4.869455603820456,4.871114110338753,4.872739704703447,4.874333367676211,4.875896028391077,4.877428578554261,4.878931878475823,4.88040675009941,4.8818540084438515,4.883274405569438,4.884668672323759,4.886037559567443,4.887381693247814,4.888701764337406,4.889998406638463,4.891272239879118,4.892523848484628,4.893753842662088,4.894962705290813,4.896151105107451,4.897319192524683,4.89846804085842,4.899597579809728,4.900708617000991,4.901801815303715,4.902876040772615,4.903934758438324,4.904975571609142,4.906000149717842,4.907008364612527,4.908000958082233,4.908977860824365,4.909940222176783,4.910887812602945,4.911820866883552,4.912739955289382,4.91364524241876,4.914536773092274,4.915415482059672,4.9162815296444355,4.917134822211643,4.9179757210663615,4.918803696520629,4.919620622427705,4.920425883487786,4.92121970486308,4.922002292064295,4.92277409898962,4.923535262679622,4.92428580049192,4.9250260802415715,4.925756199042074,4.926476603544662,4.9271872960462915,4.927888363341777,4.928579995104627,4.929262694240281,4.9299361348353905,4.930600932535368,4.931256956933581,4.931904699168692,4.93254391456914,4.933174859088485,4.933797866330556,4.934412965429568,4.935020198060989,4.9356197983165515,4.9362119465371626,4.936796668936839,4.937374163257884,4.937944521475573,4.938507897074655,4.93906436574621,4.939614009891449,4.940157061235846,4.940693500396882,4.941223567196132,4.941747287064781,4.942264710725327,4.9427760182837055,4.943281301408515,4.943780694508007,4.944274165402767,4.944761885444703,4.945243924966373,4.945720534981739,4.946191585030183,4.946657221321031,4.947117361261284,4.947572698494452,4.9480226304877535,4.948467422835016,4.948907057716404,4.949342185183214,4.949771923028788,4.950197397105425,4.950617342887101,4.951033722492292,4.951444576657743,4.951851545540862,4.952253685833081,4.952651425513533,4.953045533522818,4.953435165290953,4.953819899287801,4.954201019382207,4.954577451930128,4.9549509652222286,4.955319030170501,4.955684033942251,4.956046278924278,4.956403612923831,4.956757098323756,4.957106421974705,4.957453003425986,4.957795255723595,4.958135823941698,4.958471440880124,4.958802324525609,4.959131705505042,4.959457674416802,4.959779400417556,4.960097987946981,4.960412941031908,4.960726246410374,4.961035167153488,4.961341844772063,4.961644236535613,4.9619452018462,4.962241290899019,4.962534523642672,4.962826638888405,4.963114083235443,4.963399791428612,4.963683321300677,4.963962945896084,4.96423870818098,4.964512974569112,4.964784849466097,4.965054127449146,4.965319914621486,4.9655841042888795,4.965845063486045,4.966103531587039,4.966360374536939,4.966614761193537,4.966865962393575,4.967115140799197,4.967360624071384,4.967605022676834,4.967847488409708,4.9680871966557945,4.9683245590247935,4.968558628602051,4.968792344645229,4.96902346485867,4.9692516685148105,4.9694785236238825,4.969702340639667,4.969925121652183,4.970145148681215,4.970363572605358,4.970580042747383,4.97079438016638,4.971006519889679,4.971217247307511,4.971425333175304,4.971631732582099,4.971837137109864
4.1520833088601945,4.152119899108684,4.152230211697168,4.1524147110612475,4.152667144336462,4.152924146910379,4.153494259372804,4.154240013471888,4.154887067772378,4.15557909643594,4.156104155991064,4.157090832256948,4.158512112061029,4.160147269954488,4.1622590878987715,4.165181718196792,4.168982418156635,4.173908830602846,4.180350270632646,4.188597294560439,4.198631892908815,4.209616325196414,4.219232299123422,4.224056213409355,4.222051490377347,4.214631138822432,4.205644216958777,4.197622104188608,4.187629021909622,4.188067094418332,4.184995877804418,4.18142380534513,4.179124127914824,4.180738580754693,4.182013454611502,4.182001241777326,4.181953102529224,4.182406419993946,4.182100890818858,4.182943743593358,4.183295803656799,4.184378285526152,4.185296607163193,4.186199877510724,4.187064090277279,4.18780268343279,4.188325749441412,4.188487588229135,4.188329420471115,4.187649582917784,4.186554949937322,4.184896920207462,4.182876817957383,4.180512352800767,4.177995959287571,4.175452287808703,4.1730190703616605,4.170862574072344,4.168890168721308,4.167214041597099,4.1658619815627995,4.164812836655456,4.163930583484763,4.163403787469724,4.163190496171874,4.162983234776865,4.162724959218389,4.162491590344546,4.162326711798517,4.162261439055661,4.16233919045358,4.16257485303414,4.162961637561607,4.1635337704629505,4.164136028076523,4.164888562887221,4.165731476670849,4.166651488642009,4.167637290809601,4.168678964322863,4.169767627040014,4.17089720431723,4.172060025576919,4.17324949251234,4.174461896947844,4.175692230037842,4.176933339751634,4.178190393818707,4.179441250293419,4.18070352891837,4.181729898488968,4.183213579504884,4.184450797743501,4.185676964955182,4.18689216171573,4.188059709263629,4.189243604120274,4.190382269411894,4.191473109118772,4.192528323001864,4.193533414072898,4.1944837476380705,4.1953861349291905,4.196172747702966,4.196882099516538,4.197470761771689,4.195928945245505,4.198225565329644,4.198132121068466,4.198102951671067,4.197255113625449,4.169712539759766,4.193665419731063,4.1901913574986605,4.183077080061983,4.1734811716425755,4.154348646052518,4.110930785392114,3.978193239145176,3.316529668546315,3.0848654616214195,3.932090439407155,4.041179984258938,3.6796067694392973,3.8925122794868074,4.15031394097781,4.1808685949931075,3.983568970420088,4.196934152263247,4.205446924730918,4.207599752286448,4.208091122471419,4.208357589603054,4.208523528812573,4.208152185027646,4.207491875904986,4.207144530742498,4.207092982441424,4.204040026579229,4.202322210044028,4.200495174788678,4.198482848620261,4.1962691722906555,4.193845412167324,4.191203757578683,4.188336016913301,4.185233291825053,4.1818858924007785,4.178283316713802,4.174414233006111,4.170266482369919,4.165827140295346,4.161088535312748,4.15601687667256,4.150614883037312,4.14486178902733,4.138736401790613,4.132223315701362,4.125301443655529,4.117947103085913,4.11014111680922,4.101858456647404,4.093074087457576,4.083761173298064,4.073891496819299,4.063435226859095,4.052361091171716,4.040636139988886,4.028226582880223,4.01508930308265,4.001191356705797,3.986488354240972,3.970936477246462,3.954489128429316,3.9370968117588756,3.918706209087565,3.8992597854357083,3.8786911690961943,3.856922386433548,3.8338562054089342,3.809433185671278,3.783762366493166,3.7570244477374506,3.728956992264098,3.6993466118115115,3.6681026999838893,3.635180724568428,3.6005378705228592,3.5641265860511635,3.525895320474546,3.4857878059479117,3.4437380169187586,3.39966874794527,3.3534689841183605,3.3049909197484797,3.254031796264023,3.2003253844371646,3.1436504829012897,3.084127279553288,3.0220434453989076,2.956971771649203,2.8881455009706527,2.815438251954936,2.739855572940981,2.6640921895679024,2.5925944492808104,2.5160056415070664,2.487945862467505,2.456799700012366,2.424205972461658,2.4110723885695498,2.4039001411922114,2.3867563258630033,2.327050020499805,2.2597510932823996,2.2873358000794575,2.3429273151835655,2.42428413211541,2.4786629369058,2.4598258079460615,2.612624514418125,2.6708097471461003,2.696860841525507,2.81439058427003,2.841396641585606,2.962329653572892,3.0366751279099753,3.1137779082492605,3.186773600461324,3.2581544125487323,3.3277970863583843,3.3953555851824753,3.4599618035877664,3.521344642606838,3.5840777730882514,3.641573493075191,3.696285897177986,3.7483036055781063,3.7976969604020905,3.8445519025573036,3.888966045267807,3.9310445328527384,3.9708967714544157,4.008633865836865,4.044366917860892,4.0782048114807115,4.110253867611807,4.140616735134907,4.169391886147444,4.196673292709727,4.222550317921184,4.2471078201378605,4.270426083783304,4.292579893801557,4.313639559548902,4.333671354832096,4.352737518485547,4.370896329733328,4.3882022980542414,4.404706375611933,4.420456199327433,4.435496342302968,4.4498685387378965,4.463611513621354,4.476761457814054,4.489352307699619,4.5014157826706365,4.512981521200959,4.524077228853962,4.534728814983347,4.544960518712137,4.55479502562452,4.56425357608273,4.573356065824092,4.5821211393803045,4.5905662768060616,4.598707874169303,4.606561318229435,4.61414105570692,4.621460657525248,4.6285328783856325,4.63536971201216,4.641982442384818,4.64838169125649,4.654577462230292,4.660579181654282,4.66639573657196,4.672035509950255,4.677506413389667,4.682815917506537,4.6879710801624634,4.692978572703203,4.697844704356565,4.70257544492723,4.70717644591608,4.711653060181609,4.71601036024944,4.7202531553862315,4.724386007481162,4.728413245902191,4.732338981323277,4.7361671186443886,4.739901369054493,4.743545261301807,4.747102152227977,4.7505752366189125,4.753967556420631,4.757282009365229,4.760521357048134,4.7636882324951095,4.766785147254559,4.769814498047536,4.772778573006368,4.775679557529359,4.778519539778166,4.7813005158415045,4.784024394587821,4.786693002227576,4.78930808660422,4.791871321231998,4.7943843090968405,4.796848586235971,4.799265625110291,4.8016368377831915,4.803963578917649,4.806247148603663,4.808488795026273,4.810689716984408,4.812851066269778,4.814973949914382,4.817059432314864,4.819108537241052,4.821122249735987,4.823101517913511,4.8250472546601655,4.826960339246669,4.828841618854347,4.830691910021838,4.832512000016322,4.834302648134043,4.836064586933903,4.837798523408133,4.839505140093735,4.8411850961277265,4.8428390282496725,4.844467551754391,4.846071261397442,4.847650732256243,4.849206520549142,4.850739164414733,4.852249184653566,4.853737085434517,4.8552033549672755,4.856648466143223,4.858072877146072,4.859477032034067,4.860861361294984,4.862226282375762,4.863572200187582,4.864899507588136,4.866208585841861,4.867499805059586,4.868773524618427,4.870030093562991,4.8712698509887975,4.872493126408864,4.873700240103052,4.874891503458704,4.8760672192728975,4.877227682087497,4.8783731851548,4.879503987395456,4.880620381269814,4.881722621376873,4.882810966975226,4.883885670826197,4.8849469741272,4.885995115905702,4.887030328181481,4.888052837097525,4.889062863181361,4.890060621512224,4.891046321903184,4.892020169070956,4.892982362799695,4.893933098098649,4.894872565353653,4.895800950472831,4.8967184350266635,4.897625196382778,4.898521407835564,4.899407238731036,4.900282854586809,4.901148417207823,4.902004084797621,4.902850012065626,4.903686350330404,4.904513247619317,4.905330848764391,4.906139295494844,4.906938726526309,4.907729277646832,4.908511081799824,4.909284269164224,4.910048967231669,4.910805300881135,4.9115533924509425,4.912293361808299,4.913025326416432,4.913749401399487,4.914465699605301,4.915174331665884,4.915875406056046,4.9165690291500805,4.917255305276441,4.917934336770759,4.91860622402711,4.919271065547573,4.919928957990244,4.920579996215645,4.921224273331804,4.921861880737676,4.922492908165475,4.9231174437213845,4.923735573925298,4.924347383749112,4.924952956653955,4.925552374626212,4.926145718212531,4.926733066553707,4.927314497417573,4.927890087230956,4.928459911110547,4.929024042893057,4.92958255516434,4.930135519287717,4.930683005431441,4.931225082595533,4.931761818637533,4.932293280297905,4.932819533224376,4.933340641995833,4.93385667014542,4.934367680183058,4.934873733617291,4.9353748909766,4.935871211830058,4.936362754807453,4.936849577618907,4.937331737073953,4.937809289100031,4.9382822887605675,4.938750790272581,4.939214847023798,4.939674511589351,4.940129835747904,4.9405808704976915,4.941027666071716,4.94147027195296,4.941908736888856,4.942343108905764,4.942773435322725,4.9431997627651105,4.943622137177845,4.944040603838337,4.944455207369056,4.944865991749824,4.945273000329821,4.94567627583927,4.946075860400905,4.94647179554106,4.946864122200604,4.947252880745583,4.947638110977555,4.948019852143781,4.948398142947102,4.948773021555676,4.949144525612348,4.94951269224397,4.949877558070423,4.950239159213411,4.950597531305129,4.950952709496729,4.9513047284665275,4.951653622428091,4.951999425138173,4.952342169904397,4.952681889592824,4.953018616635393,4.953352383037072,4.953683220383023,4.954011159845527,4.954336232190702,4.954658467785232,4.954977896602848,4.955294548230654,4.955608451875472,4.955919636369822,4.95622813017802,4.956533961401986,4.956837157787004


==> Data/data/stringbreaking2D/string9-Fs9-Fb.txt <==
2
4
1.22
1.5
3
1.0
50.0
501
|s_9\rangle
F_{s_9},F_b


plain,TT2,Dynamical Charges-string9,TT2ec,Static External Charges




1.0,0.975646875069199,0.9128894760826214,0.8373599155788001,0.7776930013827411,0.753439146270524,0.7684610900832732,0.8107319394455728,0.8573189111911234,0.883286088616188,0.872248532383268,0.8240270658004475,0.7547124626888625,0.6885495979261262,0.6463932376837995,0.6371298474887388,0.6554310749432564,0.6851882822803063,0.7063166307156441,0.7027520179378278,0.6691734741903586,0.6133773821016335,0.5524853292220822,0.504680662500591,0.4810828067848829,0.48186466331285993,0.4975198621869595,0.5134897578267431,0.5158959977813783,0.49672673106201304,0.4569203521095033,0.4058062755231202,0.3566830406650596,0.32066051355898834,0.30213568260517776,0.29803843349567416,0.3004297448196841,0.3004324169180859,0.29165935294772743,0.27224016604352436,0.2451041116174313,0.21644313021098088,0.1928696143778223,0.1785565323989684,0.17376534405205582,0.17530083409965963,0.17830260387182392,0.17831383066061846,0.17286078109077918,0.16221828082220302,0.1492154164196584,0.13806374612552416,0.13256966019077895,0.13451466043942206,0.142957574318309,0.15466643678700415,0.1653402238878739,0.17115937536557985,0.1703097545808162,0.16402212714287456,0.1564609497643134,0.15308676011841238,0.15807500579151124,0.17221050138656466,0.19246067129746902,0.21330250642244694,0.22894952291401394,0.23558624304355735,0.23305856309918124,0.22543451790308916,0.21972248590237542,0.2227334221934708,0.23752952567144378,0.2616542752634369,0.288286154172801,0.30946630113906765,0.319526916105194,0.31738878736179976,0.3072665525593869,0.2974668869344332,0.29705955075142765,0.31135105489597187,0.3386319585982265,0.3705620586423146,0.39620121315152923,0.4071776812451824,0.4012000885071623,0.38282737043739445,0.36185298244339237,0.34977122269725053,0.354881940845241,0.3778221792307008,0.41037817345462835,0.4391175967656974,0.45203987226271675,0.44421561616886274,0.4194796675516384,0.3882130451768892,0.363028944247639,0.3539388227621795,0.3641231814441232,0.38794648244701496,0.41297525583454786,0.42583586345166413,0.41886228893765054,0.39360353686025296,0.35950142808548835,0.32919402562415295,0.313173019493171,0.3157493042375337,0.3333061557149915,0.35553515340093017,0.3697527034755995,0.36674255762274616,0.34510936857630337,0.3116898473810401,0.27802220462259497,0.2550914721493145,0.24890770785178676,0.25840233901864945,0.2760587418551079,0.29105530223175446,0.29392479964541096,0.2807690926157658,0.25488068244495093,0.22490074234200064,0.20062273895830418,0.18869905080259117,0.19015279999046908,0.2004091714816266,0.21151361675724828,0.21558752028500172,0.20819424236673797,0.1901992493133978,0.1672351390234803,0.14701301750385304,0.1358243098403269,0.13591520260232642,0.14482621818859298,0.15675804345769281,0.16518159751871622,0.1655593103510352,0.15713714538606877,0.14315512676691589,0.1294106929481212,0.12176830755442994,0.12368091769497698,0.13478709821300566,0.15112923018360863,0.1668114196699358,0.17638315225060444,0.17704634900369443,0.1698464107072218,0.1592881911148892,0.15140947937973903,0.15112793295095767,0.16013522306064099,0.17629254469307193,0.19461337198178502,0.2092423111607391,0.21572576116611256,0.21294696166453564,0.20397156893329363,0.19507055753704972,0.19297069659483024,0.20164635237313983,0.2204879589898981,0.24475970311263906,0.26775120236519967,0.28337524668420006,0.28839128003914627,0.2838594402578444,0.2752157048772731,0.2703132224860457,0.27582830034571015,0.2939024529910881,0.321067415688099,0.34992413217103996,0.37229989708650174,0.38230624301375515,0.37850933805952947,0.3648131805976967,0.3493858632379619,0.3413203274489197,0.3462965630325223,0.36379594607601334,0.3876182123221346,0.40907900412576353,0.4207224349907013,0.41893184203414924,0.4051372862456907,0.38560509277221156,0.3693488567341178,0.3642107998170699,0.37285034777563403,0.39126387267383067,0.41097681364980837,0.42337707461810964,0.4234454715683511,0.4112764949356586,0.39155937214412934,0.37176412614625387,0.35940397893896575,0.358863103067901,0.3691229532875014,0.3839481720976118,0.3947965076668368,0.3948651284533481,0.382020560018987,0.35933975026041776,0.33347231255768434,0.31182889151679233,0.2996572025311623,0.29796769149675867,0.30315051561451273,0.30861128483055733,0.30778245526549364,0.29705705310157343,0.27722174258999427,0.2528329894671928,0.23003223372221654,0.21389676402033442,0.20641932607647007,0.20583026770804705,0.2074713355012218,0.20589296684641853,0.19733060615613474,0.18142692897929166,0.16131309834920343,0.14199500998858358,0.12794411257864344,0.12117163848165385,0.12061438242109515,0.12284449700928683,0.12359839584594005,0.11954684277910332,0.1097448582182988,0.09613881033844841,0.08270390148935422,0.07349164955178726,0.07063770744803632,0.07344991420982712,0.07894435956814846,0.08333994319368529,0.08372960844802722,0.0793229784704841,0.07183871881091873,0.06477960676528985,0.06176495364974785,0.06473109949379287,0.07301211624214513,0.08374972768398649,0.09326588596247301,0.09867950267121348,0.0991864636887149,0.09656711444046165,0.0945501183083018,0.09707141054901684,0.1062562290838306,0.12134747030049506,0.1391826173133962,0.15572259705349595,0.1676808372535452,0.17371892650653928,0.17509142065353075,0.1754627510957505,0.1795084705537504,0.1906229008503435,0.2090591586539553,0.23178972656651015,0.2540664571730707,0.27147653785355313,0.2814467168546563,0.28405772907373755,0.28228276088810117,0.2812536947653423,0.2861903361562096,0.29977575854106514,0.32071746643269716,0.3445300221802611,0.3657853857486641,0.380217408897437,0.3858960210218545,0.3837630537934824,0.37767380426880587,0.37333507798125865,0.3758520414684131,0.3870702591549098,0.4046434532150294,0.4235163754106951,0.4385354690670912,0.44638750692887996,0.44630435663839346,0.4401181556393755,0.4319639843430252,0.42710502532422834,0.4296511761571535,0.4402813388258054,0.4556839424866741,0.4702611396167232,0.4788613668263104,0.47880134090324694,0.4704806568813642,0.4570048027530149,0.44325970537360726,0.43435958065876457,0.4335296857490805,0.4403463874312561,0.4506311768483807,0.4583707967921453,0.4585619952964422,0.4493135769780052,0.43231758929874053,0.4119395239310305,0.3935881635349574,0.381784751428096,0.3783123975863718,0.3812381477205487,0.3856743829886514,0.38621849621829074,0.37970140733977087,0.36655389307347874,0.35019251929791767,0.33520835566711416,0.3254950390942149,0.322850220786403,0.32616977269023495,0.33160906767557685,0.3341625801960839,0.33022890025981966,0.3196043461753016,0.3054663612825754,0.29244855063032626,0.28429774275744724,0.2824606596358459,0.285806090088498,0.29108937422818243,0.29408146722812534,0.29140854635483826,0.2824119671486927,0.26970932493853705,0.25782915458192324,0.2508294410063439,0.2504948797677281,0.2559002240147762,0.26402939229549083,0.2709716564895721,0.27355388285326876,0.27100520415274054,0.2655874354636222,0.2613885835069441,0.26193699279628246,0.2683742883230917,0.2792703963837579,0.29161660771861103,0.3019980819322704,0.3077063097739746,0.3080060698421538,0.3050217772268113,0.30306270942711533,0.30620963903843096,0.3158272521217321,0.3299880548218588,0.3449782214544262,0.35726177022993855,0.36455656559617233,0.36622149988915065,0.36363334163783134,0.3601997148226355,0.36008617908171087,0.3659315792559003,0.3773104677916013,0.39127434515777665,0.404287297964245,0.4137745248791773,0.41853475184920796,0.41874266608447797,0.41614134152901283,0.41381575505426493,0.41480698340564337,0.4202544989784259,0.42873789974607834,0.43744276197872123,0.44390834421895753,0.4468131950198698,0.4457648964100469,0.44120682783964943,0.43483703344184255,0.4295779587022362,0.42826689684745545,0.4318357992700517,0.4386597293709191,0.44566711477476484,0.4500470975978224,0.45011040482794884,0.44520313775935993,0.4356350223823939,0.42305095627227635,0.4104853064123485,0.40127225964393753,0.3972425690143821,0.39762541979863797,0.3995368040414514,0.39952648833424703,0.3949941667565255,0.38489198811469155,0.36995339864674204,0.3526669367905527,0.33666951807655277,0.3252774993376062,0.31974589417170846,0.31848728957253697,0.31792766789294635,0.31439406671793924,0.30577768404136774,0.2922369530353503,0.2760402976390761,0.260821210968458,0.2502429465202709,0.24625560563945592,0.2478394198133126,0.25130596773560937,0.2522080113651051,0.24758514097830708,0.23710853595617493,0.22279868688371582,0.20800143450095449,0.19622736378456707,0.18991096394350815,0.18924756453897915,0.19186133097371977,0.1939444484933226,0.19235096549056158,0.1861861982348254,0.176900766913795,0.1672242356267941,0.1599097890351335,0.15677614439825374,0.15800696672511913,0.16190351199146824,0.1655995591672567,0.16666967357372017,0.16455545025575002,0.16069647530261993,0.1574338166553412,0.1567488415359939,0.15959100373475016,0.165647213625143,0.1732857936269395,0.18000324588968566,0.18368779203682492,0.1840136169756204,0.182676032668322,0.18212265272208267,0.18395888205883493,0.18838559887836115,0.19468764820394252,0.2017776182501768,0.20833980840166824,0.2131262304425634,0.21575200340229406,0.21722645115490005,0.21928654664720773,0.22292909237621256,0.22763701713189016,0.23206554997888965,0.23528378136815092,0.23723883872030843,0.23834535533690718,0.23915290445024645,0.2405104512988276,0.24353885102554146,0.2488509189102133,0.2557033177685121,0.2622357035551391,0.26678840604259124,0.26898442193711053,0.2695792849813033,0.2695720431226451,0.26973092826092016,0.27077518706092707,0.2734207276266763,0.27782595784576763,0.2830977333349185,0.28771859415036294,0.2906571914341313,0.29200948505612195,0.2925438790191681,0.2927986832077305,0.2927630020755782,0.2922808259473676,0.2914258651192186,0.2903247543855737,0.28879514480615065,0.2864393511661345,0.2831675653327052,0.2794848367465511,0.27614099018642047,0.2735450655673763,0.2716257190051602,0.2702349751544121
1.0,0.97564424332738,0.9128528649610257,0.8372125799823603,0.7773532856105108,0.7528828936112818,0.7677529212106384,0.810004856638732,0.8567105415447823,0.8828475393941919,0.8718536866711275,0.8233363614753849,0.7532462305957334,0.6858627101168613,0.642254259679885,0.6315868118314254,0.6487224548452369,0.6775604000515103,0.6978524737462659,0.693284325489785,0.6582914145310258,0.6004923018681992,0.5369134160116735,0.48571529439815736,0.45805601124866235,0.4542292089310913,0.46499229142720333,0.4762431456036876,0.47469260205157116,0.4528209241235295,0.411637529311845,0.359910994803169,0.30984350151571105,0.27132225846604363,0.24791670739694494,0.2365129520757175,0.23003425767580704,0.22119812915489137,0.20546503031490626,0.18232502630425584,0.15482986606546204,0.12774653182395201,0.1051908939395313,0.08889864595550412,0.07794128461984637,0.06979081417838628,0.06188736977863418,0.05280565709146047,0.04259536504695582,0.032384327357383225,0.023604845403546196,0.01726504224387107,0.013600429746189321,0.01220497844431302,0.01244520864210365,0.01381645491123033,0.016030788361713472,0.018905990829604237,0.022294148888608124,0.026202589329450698,0.031015813356737854,0.037565123951502306,0.04687347135841182,0.059651182635033405,0.07580007729604574,0.09417002935141297,0.11271032491805595,0.12910094700537228,0.14183348639649118,0.1513589894989944,0.1605236812850902,0.1736340798255085,0.1943537408689373,0.22359332128343792,0.25867593692535534,0.2942230645665876,0.32426969181771853,0.3447947002711183,0.35587777070428744,0.3625192506619549,0.37311969276267537,0.39559563878409243,0.4329267403539814,0.4809029249118186,0.52964315355703,0.5679874335145912,0.5883731880733212,0.5902180609246093,0.5808786207578562,0.5736427994377628,0.5825778737856135,0.6156791432887802,0.6698788177656806,0.7314552041165341,0.7821829154163881,0.8077191919262223,0.803717272604324,0.7773690672559681,0.7446799383519118,0.7246541272829198,0.731707939196099,0.7687701991290391,0.8247972586166942,0.8791695619548642,0.911315574490116,0.910296995233842,0.879357047850438,0.8339752977155707,0.7952521359244178,0.7814252013664764,0.800166158297698,0.8445240145304811,0.8950856837494041,0.9284060658066801,0.9278760666664658,0.8912883675616439,0.8314001760056503,0.7699524189631486,0.7284906193286286,0.719716744823265,0.7423016375798831,0.7811957120979565,0.8138915660971192,0.8203292783699193,0.7917342737618014,0.7339522564337014,0.6639925380153164,0.6020980159562077,0.5632927805181179,0.5517749722942504,0.559984816275709,0.5724975155109236,0.5730925570670294,0.5518482815907638,0.5089917431507804,0.45395395274706807,0.4005584603645179,0.36087317543887,0.3403643757116985,0.33613631315194364,0.33880262451407933,0.3370820064853627,0.32291443512191936,0.29461631464892757,0.2567790728255258,0.21747681564196447,0.18451780175909827,0.16240984130351943,0.15099954615549158,0.14607471477531347,0.1416110564182101,0.1326458091685912,0.11734802476260064,0.09729086512066633,0.07606033708688403,0.05725698618837423,0.043000161883798016,0.03345440462811191,0.02730137199229773,0.022756631491319845,0.018582543694313478,0.014577091388800869,0.011353255746953913,0.00971612834559993,0.010156528917056366,0.012727953770291959,0.017198782369655163,0.023264090727122218,0.03070521203011344,0.039427452012932684,0.04930784659188412,0.05996093696280365,0.07076144634956302,0.0813254539243041,0.09211762751129639,0.10453541675917948,0.12020669139711099,0.1399445279234759,0.1630483500983796,0.18728901175987708,0.2095537793865342,0.22707366423108313,0.2390019497250821,0.24757894345077783,0.2578257767474795,0.2754378788068063,0.3039098685891789,0.3425651346653228,0.3864611423022043,0.42800567936113504,0.4596651218363373,0.47716477560789206,0.48214885308685285,0.48258822067348545,0.48973145703435494,0.5125941183494555,0.5531112946552256,0.6048909884668573,0.656056646750268,0.6943208934400501,0.7119825572192788,0.7093258525017003,0.6953445987984719,0.6848295425299755,0.6920219000785325,0.7234073236828937,0.7737156077540164,0.8277981807037146,0.8675156481292814,0.8799522152861347,0.863088277018782,0.8268216505996586,0.789183163278227,0.7690661554574642,0.7780949217719574,0.8151437770863724,0.8663909903797979,0.9112506251059953,0.931438122336199,0.9188664892519092,0.8788969655440209,0.8278128095523594,0.7858103106245621,0.7684374230809052,0.779972669618757,0.8115713639879851,0.8451322934029679,0.8613372771170251,0.8483083631492999,0.8068855575915859,0.750031614103867,0.6967018090026545,0.6632292467580819,0.6563369472156866,0.6707480228976037,0.6919431539593456,0.7024784172408121,0.6892627605316501,0.6490646045067712,0.5899529162898391,0.5276980897108009,0.47851154234372967,0.4517234590879502,0.4462016731662328,0.4519969134643113,0.4556445588506829,0.44608266117464695,0.4187594900775984,0.37684497212945217,0.32939379443842526,0.28709464140404095,0.2573588027142474,0.24122843870724897,0.2337322248436735,0.22713912800339126,0.2148954129480692,0.19420866298323683,0.16660818363690846,0.1368204841588761,0.11051990952902055,0.09170325308115312,0.08088778032802335,0.07523459439382323,0.07051797618985839,0.06352156625529173,0.05333457588621747,0.04116413561738794,0.02932265136640619,0.020094189135045452,0.014769392436885406,0.013100451214873483,0.013567831394307122,0.014455025571849849,0.014970864536502027,0.015537046873047557,0.01717614725595494,0.020728326115272658,0.026496049911741683,0.0342711448495299,0.043505649037417465,0.05366960277401398,0.06479081003916023,0.07767376056878575,0.09327719233535953,0.11163515408062541,0.13147077698394694,0.15106681869600835,0.16956963883783463,0.18747236135181491,0.20607300899274317,0.22673941647636925,0.25048756450819415,0.27747375019827497,0.3061876607523638,0.3332842807029129,0.35514596948398275,0.370565626948689,0.38227378979380305,0.3956957379961662,0.41581377657003077,0.4445105381894049,0.47981324031549594,0.5166773289685744,0.548560156146997,0.5697763696632462,0.5784994720286258,0.5788716529307948,0.5800847840400892,0.5921024536863602,0.6204561685235177,0.6633558765094065,0.7124800180189823,0.7564467344885755,0.7852266961040968,0.7942322953992109,0.7868897551312801,0.7741132608254297,0.7698321305737119,0.7841293908082406,0.8177362243006832,0.8612423351824378,0.8994715622432374,0.9184798121472613,0.9117087698765871,0.8828829711062488,0.8447976438137107,0.8143692152795188,0.8054831382257228,0.8224241033403302,0.8571558298627179,0.8923767718093412,0.9093348418464574,0.8966095087546082,0.8554178599748727,0.7989452909066892,0.7463651880050781,0.7145854003667159,0.7112856117675351,0.7318573964479196,0.7613287391339656,0.7806695558361749,0.7750988560705435,0.7407247075902461,0.6861887359357408,0.6283968661937624,0.5845940785191288,0.5647949545779425,0.5678962981381253,0.5826535085925071,0.59272063197686,0.5837321407052681,0.5496550669824248,0.49552687075124846,0.43500666986611686,0.38385348142605963,0.35278792087079747,0.3432998792542472,0.34789011780171164,0.35388948017760485,0.3489137312831231,0.32595487436652804,0.2862301616122651,0.23837078970847975,0.19406302037515188,0.16238386338646904,0.14599012332345193,0.14096519625181753,0.1396858825497006,0.13466198011314634,0.12159142597791364,0.10077050478624598,0.07653115152452492,0.05485177638585955,0.04020403489192725,0.033422478400404416,0.03184170494876296,0.03132972987400185,0.02866274408415796,0.022917047670707652,0.015552351838520283,0.009473136159328934,0.007460345520024532,0.010589935744093773,0.017575831627477573,0.025623137943116873,0.032240555020577696,0.03665811106951548,0.03997587351766917,0.044332067945926076,0.05187211421066138,0.06387875784679961,0.08010591021166151,0.09868151993171043,0.11707333685408997,0.13376733622071385,0.149307161273197,0.16567335870039895,0.18457140034769387,0.2062239478648929,0.22952601036369136,0.2529699625973845,0.27538378093612975,0.29633568077444994,0.3165198256116375,0.3378525489261984,0.3625649773514054,0.3914392354420151,0.42264341893629676,0.4525079015161671,0.47784785886633063,0.497996135004601,0.5151357908874687,0.5330740135629416,0.5554420688796315,0.5839840232253868,0.617263753782901,0.6504661588575562,0.6771034600442373,0.6923657747943529,0.6962657431196045,0.6943761469756677,0.6954546707911591,0.7072739106813088,0.732870244245348,0.7688986030675666,0.806692162642132,0.8356557993119241,0.8477956083641177,0.8415405819454259,0.8230019101355521,0.8037816235411392,0.7960326695349875,0.8068641595711727,0.8346978335941377,0.8695235669019847,0.8972698473558505,0.9063635054929486,0.8932286650694221,0.8639666523767316,0.8315150670451152,0.8097944736538203,0.8074681155061885,0.8238509539051544,0.8487226944721648,0.8664835580230733,0.8631961827747812,0.8332913031368013,0.7824808590925628,0.7253252924993033,0.6787531516038356,0.6546860752217384,0.6549446086483062,0.670428355471725,0.6849837890772433,0.6825719926240919,0.654621712620902,0.6039212263656792,0.5430297819630353,0.48822426200468333,0.4522613849415441,0.43927993148938893,0.4435916869202601,0.45243216105360917,0.45156411080899517,0.43161234974110335,0.39230394198047247,0.3423692182467612,0.2950696320482105,0.26180603760615834,0.24712666865273647,0.24725957113410812,0.2523146614126747,0.2508759475553966,0.23505095357069028,0.20387124106031707,0.1634411000924148,0.12372418056704554,0.09371330820565127,0.07756404812381404,0.07343238359966013,0.0750809490605869,0.0751126127012202,0.06835742805966039,0.054056190761168035,0.035861482519761026,0.019588128324990055,0.009938705739270791,0.008142105584556176,0.011797916759878105,0.01669915263980875,0.019303493536669422,0.018518793042640876,0.016117617473535985,0.01571764917654944,0.020764523311848346,0.03247387759181795,0.04892629279215527,0.06596880444305665,0.07943470574259576,0.08735485990682942,0.09096198589566969
0.0,0.000809956476510147,0.0030001833000993846,0.006104692803416928,0.009934279182946072,0.01486539261143222,0.02170001948521538,0.031185224716377573,0.04340156786199979,0.05732175070710939,0.07096131222854327,0.08236850534730503,0.09102388547158768,0.09861303823649141,0.10844322647510725,0.123807694401461,0.14625445554072664,0.17452645817580925,0.20452803972110745,0.23054599058315633,0.24772282710485083,0.25491428700842267,0.25612434601601675,0.2591010329875945,0.27161800568708067,0.29764690450403697,0.33541547225752066,0.3778929210385121,0.4152419839223018,0.43860105635098445,0.4442116825617299,0.43599899979739026,0.42454054412148257,0.4222160035933491,0.43709868750368697,0.46910688696032343,0.5102047076171694,0.5479825845291997,0.5707906800795445,0.5726455159702929,0.5562019175708329,0.5321422295900017,0.5145418670028329,0.5141988013711166,0.5335307476568689,0.5656862967335583,0.5978878605738566,0.6170383387998174,0.6152257824248233,0.5931503042159314,0.5599913094207423,0.5293216852660495,0.5127296559871183,0.514501234804698,0.5301750444347842,0.5492558665069028,0.5601578327377965,0.5550317278578749,0.5328423843809916,0.4997012040673493,0.4660680224414123,0.4417519882010734,0.43123050200665625,0.43195142801848474,0.4363274495290909,0.4357912577857488,0.42459029194131526,0.4019101701042699,0.3719378627438466,0.34191559083676454,0.3187338413594706,0.30557242699519516,0.3005553531107906,0.29824581446238624,0.2928059215720109,0.28073911222545694,0.26197908286107485,0.2394084536999742,0.2174045691931739,0.19990301532535643,0.18858968243230184,0.18216051437963116,0.17725972002070245,0.1705415853906828,0.16043203787340093,0.1475679565072468,0.13402911570913587,0.12213403098055002,0.11341529066955858,0.10804232310777248,0.10486058933495106,0.102104852373607,0.09843954462680096,0.09364554469757289,0.08852868906930488,0.08426592328620139,0.08173331418317847,0.08115921642864327,0.08213467331822198,0.08390721818492872,0.08583514300710259,0.08773562131033785,0.08984315783199161,0.09241885864516006,0.0954192911940055,0.09855824014246245,0.10164839530301611,0.10486584432298846,0.10876786064302638,0.11412020649643022,0.12155158315211399,0.13102830403041496,0.1414288235295344,0.150750635472612,0.15713076325140207,0.16007703989493338,0.1609793254762527,0.16253647421924125,0.1675395185904721,0.17764976103027358,0.19251833861743917,0.20950475563600832,0.2243972164991211,0.23324611177354526,0.23453480115822128,0.23030558171691973,0.2253838281999256,0.22513111408797995,0.23299292392721013,0.24892359565486477,0.26918317478482595,0.2876392210495996,0.29832877385031864,0.2983120507887946,0.2893146794546942,0.27711421563978333,0.26894090294350775,0.2702611596262748,0.2824105334258625,0.3019311979080697,0.32184896107447314,0.3345714672803918,0.33532029165500565,0.32440784523475885,0.3070766390577505,0.29102092052125483,0.2829803874045292,0.2859898117504382,0.29822963725012386,0.3137725634326702,0.3250603397377417,0.3262711698721247,0.3159865725472576,0.29766413263289127,0.2777373509098827,0.26262136818399007,0.2561958427188653,0.2585541368741486,0.26610663689612996,0.2730071347305026,0.2736671428138547,0.26536627035319116,0.2494403630817323,0.23026539800039306,0.2128459129513932,0.2006496028166417,0.194652463410504,0.1934258317294985,0.19381152365478913,0.192107084943607,0.18564212146729528,0.17402287830669588,0.1591553416758929,0.14399653688890296,0.13100248622356342,0.12128016955793311,0.11459482237791951,0.10976674184725428,0.10516477116329388,0.0993296069292066,0.0916099001875456,0.08240260590238485,0.07277891529759206,0.06382133791888611,0.0561963354017387,0.05010914957404768,0.04539917043599841,0.041619372678905954,0.03820035960298809,0.034733266493529265,0.0311616298292864,0.027709788988542847,0.024672628350628327,0.022307964635591183,0.02084901490610839,0.020455774328375476,0.021074610247167003,0.02241696727543312,0.024161314303363463,0.026172947961339513,0.028526907357103226,0.031406333423746456,0.03505986086876473,0.03979288737298952,0.0458207824682824,0.05301547440293927,0.06084751687210807,0.0686889330411915,0.07620892601621346,0.08349435635666107,0.09090681278559522,0.09894723515946958,0.10818356805431964,0.11904181880972167,0.13144229800847118,0.14463935880944914,0.15757491979946417,0.16951467542151263,0.18039779180258173,0.190688082794222,0.20105439160909452,0.2121836517737188,0.22461694533220647,0.2384303060755517,0.25296685131395963,0.2670266143302396,0.2795313996948069,0.29014962751439816,0.29939465008487753,0.3082517562860085,0.31771582748332106,0.32843483297453924,0.3404337450466616,0.35299341102561965,0.3648751230804305,0.3748676344024256,0.38231624201114633,0.38732802179117787,0.3906837197943153,0.3936178681795301,0.3974338680846321,0.4028996302494232,0.40973548665224835,0.4166928439786317,0.4222647121095583,0.42544391353522215,0.42597118357392344,0.42417237166144284,0.42085524091837156,0.4173074358829485,0.41494240683758465,0.4144825948719692,0.41533911740633433,0.4158693484739903,0.41432193013582763,0.4096370696144822,0.40164139228414264,0.39094551581614984,0.3789207335041561,0.3675194215099563,0.35852605057193393,0.35253069418823263,0.3485020549511151,0.34437152251188974,0.3380909357963958,0.3283861923411915,0.31502686534780283,0.2989059015148241,0.28196820289546,0.26663964834771736,0.25472549744093054,0.24646068369913415,0.2404519551494515,0.23448467387265606,0.22653504535733615,0.21547185184398776,0.2013936638896531,0.18564589868655415,0.17037680281748013,0.15760644883553976,0.1482645696653554,0.1418393935548585,0.13680117878018913,0.131382953629177,0.124264953116027,0.11502434019035614,0.10431410133784016,0.09361764122394935,0.08453624832667381,0.07798074278987152,0.07382887919142676,0.07121646623753569,0.06909082972705605,0.06662002665949543,0.06341635933797779,0.05967466343818126,0.0561228617356284,0.05363139902197681,0.052669070841457666,0.053067041189480024,0.054281864692630494,0.05582509186079195,0.05745168022034612,0.05912196868608205,0.06099753254912421,0.06347951942261741,0.06704985821174544,0.07190074541837874,0.07772258714453864,0.08393399322733557,0.09011468269313253,0.09616947515535457,0.10215111458265906,0.10810636325662691,0.11416041118654478,0.12061600237297299,0.1278063007535783,0.13582638011960807,0.14446913077309403,0.15340612422592964,0.16232768236613232,0.17089253043020644,0.178700959018616,0.18549685883682282,0.19143485444791306,0.1970997510121945,0.203240034316493,0.21044493068311954,0.21891612094378254,0.22829843994067622,0.23761102144674243,0.24550739457020124,0.2509261058741504,0.2537396389972328,0.2548923887423783,0.25595334236741796,0.25844701432681405,0.2632886129562555,0.27038205693027184,0.27844540024045356,0.28533812741951786,0.2890120120925228,0.2886065501152137,0.28490268490177806,0.27984637236745885,0.27559345650404954,0.2736716958602165,0.2744576063896326,0.27694478901566444,0.2789848927895903,0.27822776739405836,0.2734270837751742,0.26519839631005304,0.25561603744330186,0.24701213265060198,0.24087871840853806,0.23739362945224984,0.23547714172384734,0.23318801376338624,0.22849638837115435,0.22033483202563664,0.20932555618913232,0.19752431716418478,0.18725899613142408,0.17988867702200032,0.17524380388657074,0.17186429160446165,0.16771700087439534,0.1610921814029213,0.15143599113067543,0.1397257784555866,0.128022070629464,0.11836184596205382,0.11171487271644291,0.10763177023807556,0.10461751223465114,0.10087137013963943,0.09508502191142584,0.08709615149835714,0.07808647690411027,0.07002233480204662,0.06453251752858044,0.06199289976123344,0.06146311217692684,0.061367795601450593,0.06032265967466102,0.0576946478162594,0.05385677838680207,0.05011545406819697,0.04814655420782687,0.04902608168213074,0.052486702428060514,0.0570637243840542,0.06103594013002331,0.06338811169282776,0.0641999565666558,0.06449268425348303,0.06580705737692713,0.06958637985215779,0.076405035644117,0.08545347790716593,0.09484717666561082,0.10272257352817937,0.10829821394230259,0.11213703573970828,0.1156542379630281,0.12042206172838195,0.12758744226004118,0.13737438101640048,0.14878906626089103,0.15993333311440933,0.1690244919645833,0.1754567398250374,0.18004378276187594,0.18434383399527524,0.189757235787894,0.1970055086377934,0.20600083126565027,0.2158934472636585,0.22535177932259057,0.23319828990043848,0.23909095875112465,0.24365193581407538,0.2478978640368032,0.2525226473502027,0.2576152007356417,0.2628131505025434,0.26755428357805355,0.2713194869074164,0.2739704900840978,0.2760119450711864,0.2783408397047478,0.2814626813926489,0.284876426940186,0.2873074084035916,0.2875870813634026,0.28535076152779276,0.2811033524093596,0.275944369421816,0.2713119989742461,0.26859482261136186,0.26838129800355304,0.2697709463917576,0.2705667639128643,0.26849344011626664,0.26254232080046835,0.2534331569574281,0.243086457053346,0.23373958172848694,0.22717482993024235,0.22406572697068716,0.22352367062783848,0.2232890018303187,0.22080065210395522,0.2145814470842513,0.20496573200212043,0.1937484619116518,0.18319935753831076,0.17511266048269195,0.17017796478736513,0.16770992048074518,0.1658888379379192,0.16261483942433405,0.1566100602515032,0.14805374384729808,0.1383476535381895,0.12929408817782723,0.12227628718350919,0.1177734452173901,0.11524323952286014,0.11339553478412093,0.11085348300800169,0.10689871162764963,0.10178563654144229,0.09640922366240426,0.09166878077575644,0.08803962053021866,0.08550543596867641,0.08366954916076186,0.08194403240451627,0.07987564326856675,0.07749492177220202,0.0753356586760924,0.07398083501368422,0.07351643266693715,0.0734319827319939,0.0730333326932667,0.07191737888595728,0.07013971737744462,0.06814997969327902,0.06667990948860454,0.06650749416752148,0.06798824085724328,0.07062560768154354,0.07317216007868979,0.07434971760237959,0.07364531696302601,0.07156256553808939,0.06927078922370905,0.06804880024879364,0.06879835751044173
0.0,0.0008142361543346812,0.0030605276137211056,0.006358409587411629,0.010582808044081566,0.01615168230128045,0.02390421556299079,0.034579295134276405,0.04813651337966626,0.06333797497483634,0.07803719459463589,0.09028280060138562,0.09969777383846938,0.10818975828778785,0.11937887650715906,0.1369575146754371,0.16278519791835178,0.1955438254074521,0.23057009351292546,0.26128192921727295,0.2820847427393094,0.2915905997117857,0.29419737350988573,0.2986686284592321,0.31421314761830516,0.3461354789057438,0.3931486107793202,0.44732677360633444,0.4966900315941184,0.5298535266630098,0.541340515210778,0.5350667872303382,0.5235444200635742,0.5224865492770301,0.5434383669327103,0.5883116541305679,0.6483432689489267,0.7075653991674244,0.7492265002086776,0.7629108894525939,0.7496393971126012,0.722287888954637,0.7003472943667527,0.7011358069171992,0.7318357931106162,0.7862269178751731,0.8473052703348731,0.8943378762670519,0.911543004439187,0.8951041023868317,0.8553497536390412,0.812477846980026,0.7874126389364017,0.7923492018831562,0.8257093378452883,0.8734289199305677,0.9152245754932354,0.9329526637923632,0.9181142387510992,0.8757226131684788,0.8223782898470711,0.7786975787219139,0.759630486004907,0.7678537696627237,0.7934587103188345,0.8192198464652125,0.8282002057465502,0.810546618500674,0.7674228368111685,0.7106589029591308,0.6576237768180566,0.6231262052483634,0.6125050195472497,0.6198004259480364,0.6315887751018094,0.6336060846078972,0.616567351240721,0.5792599910926709,0.5285747616420757,0.47657721856999363,0.435247129448835,0.4109652120197138,0.40178257501618075,0.3991543897324456,0.3928310134139191,0.37572157249453586,0.34631845885434875,0.3083746290286523,0.26878027462746396,0.23459452947954193,0.21010588140481054,0.19511136227278894,0.18543901527080398,0.17548829311391326,0.16117410589230607,0.14153995379646578,0.11850029098573486,0.09539460940334314,0.07533386267393442,0.05997917059563837,0.04909428357397415,0.04101631963074617,0.033791623576360966,0.02627596445670386,0.018525333404549437,0.01138693027576662,0.005768420423688757,0.002121009329843453,0.000350493502321224,8.080843569712424e-05,0.0010604483572985916,0.003426497531621292,0.007583594780723934,0.013746560380884775,0.02154844368662451,0.030120914923580207,0.03864623248076125,0.046989444744883396,0.056006186749467904,0.06734439878520167,0.08272528953730819,0.10285871337557548,0.12650470805281266,0.15046781131305934,0.1709465848834534,0.18567625627186102,0.1955515247332394,0.2046605925660605,0.21864944141332382,0.24217800274834342,0.2764992828944069,0.31816627462022345,0.35972298283916193,0.3926124003089818,0.41129255068222303,0.41647090023171834,0.4155221110823515,0.41962792622543416,0.4388920592347737,0.4775745135988869,0.5315059505491702,0.5890180656773016,0.635457518057428,0.6596521691199909,0.6593676473055069,0.6429453304782546,0.6261334136403152,0.6254611524153622,0.6509953477532244,0.7015174130665476,0.7643343432254901,0.8202497075679134,0.851880242177345,0.8515406205889625,0.8248413563472892,0.7883286359713145,0.7624536758919059,0.7629893830661669,0.7942317665946711,0.8466647874560245,0.9005195985571472,0.9343680730542219,0.9350058866568325,0.9035278386848606,0.8544252058943325,0.8086218648396828,0.7843809738753288,0.7900700788861081,0.8210422811104607,0.8614293499117947,0.8906007485719113,0.8922696862154009,0.8621030926276653,0.8095737825762961,0.7529307551054782,0.7103824838652832,0.6923436681827035,0.6979429471884092,0.7162425371536116,0.7310817168051964,0.7279145322164121,0.7002169220911237,0.6523984660089412,0.5973540831185669,0.5498974820088969,0.5198703085830401,0.508453971920969,0.5087336504586895,0.5093629607616923,0.49953339521494766,0.4735404178816699,0.43318619166031147,0.38667439831605854,0.3443315264875622,0.313532817938203,0.29568856007515515,0.28653157371440885,0.2788407995641445,0.26586935991202776,0.2441116182413494,0.21456676022618532,0.18199527094811752,0.15237462859107198,0.12986081607274833,0.11502612095230949,0.10524774900813537,0.09661168610920084,0.08595946918583793,0.07211515740349424,0.05606371985782649,0.04021494567054694,0.027065309859845687,0.01789407549031102,0.012280219051053264,0.008729467730373164,0.005852948294864448,0.0031929873431479384,0.0012476469731397854,0.0009068895193297109,0.0027587282651951395,0.006623957925260932,0.011578977919219312,0.016575322082799722,0.02134546162992096,0.02687897587407315,0.03495019769623881,0.04696357867819621,0.0629623709051005,0.08143572323625946,0.09992919930773496,0.11612613262098002,0.129066332059239,0.14003531697093907,0.15241723468577045,0.17011633414191066,0.19520358948301392,0.22631414143394873,0.25897782477986925,0.2877326097120081,0.3087955407124521,0.32200048196626685,0.3312387152775155,0.343117739438058,0.3640689837350763,0.39698622785109844,0.43918687353642055,0.48311504550567663,0.5196710695013639,0.542504451113253,0.5511771748756382,0.5517749408953737,0.5545976672261747,0.5696437863476913,0.6017072540328113,0.6475435642248225,0.6968642930145412,0.7368868301585356,0.7581684292062103,0.7589375223663444,0.7461254535896371,0.7327289206987846,0.7323499659283403,0.752919031722729,0.7925047824284543,0.8396877275253342,0.8786875108823505,0.8966339620106831,0.8892684460779287,0.8626263283729024,0.8304325582756074,0.8084426473992232,0.8077185886734033,0.8294566915538649,0.8640415498378313,0.8953721127367595,0.9085054291963378,0.8965431191767534,0.8633193956498872,0.8211389043455843,0.785204014919478,0.7671837324391497,0.7702456776564433,0.7875619925125876,0.8053448682274466,0.8093458012216311,0.7915652188121365,0.7536462478435595,0.7055124595988228,0.6604807452491007,0.6294001119322674,0.6161727441030648,0.6162863380043959,0.6190666955177399,0.6128583951106534,0.5906268670317988,0.5529988443455707,0.5073177825183094,0.4637062217267004,0.4304423082502096,0.41062219106152437,0.4011380994085923,0.39429113378251696,0.381556379506737,0.3578312547555393,0.32382865947985706,0.2852446290651181,0.24946217417109995,0.2219726349422594,0.20430198785390774,0.1938845293363003,0.18548168201366813,0.17359469171607445,0.15507065247381455,0.130635601090022,0.10431400322567062,0.0810159762128399,0.06391420947805602,0.053228875476589055,0.04677843716956338,0.0414992494642783,0.034975601997684645,0.0264343524164942,0.01692078088436246,0.008533508588373838,0.0030594375225726353,0.0008828492305804545,0.0009450503458995156,0.0017131608675272111,0.002366743301196789,0.0034012505054974275,0.006369565111433675,0.012947322523671112,0.0237627398663269,0.03763799046846392,0.05188484542992826,0.0637316101529502,0.07206765515394363,0.0783264720037583,0.08592444657176673,0.09863252275418624,0.11872489025049314,0.1456532969951672,0.17583301536984988,0.20394552570239613,0.22550875056785671,0.2394366969036961,0.2489223745213692,0.2599435459335424,0.27827829309582536,0.30669823130079915,0.3435697225298845,0.3832968597281146,0.418553209896737,0.4437089860698139,0.4579403644115928,0.4660509996113821,0.476132801835921,0.4953407313399973,0.5263040359851083,0.565950472493468,0.6068561698417477,0.6403119496350507,0.6601907822425809,0.6663235336262576,0.6654404816313358,0.6683048897119178,0.6840663549397542,0.7151964985988407,0.7561486977940203,0.7961917101612104,0.8243615567836348,0.8341138595465718,0.8262344678085101,0.8091210178939993,0.795720037145741,0.7976062905135213,0.8188974104819957,0.8536857379110414,0.8887739029590561,0.9100742911733642,0.909064975164762,0.8863939708048856,0.85160987230687,0.8193409052616751,0.8030930352545314,0.8089515790024333,0.8322903705339785,0.85963216821739,0.8749788688112466,0.8672834716652329,0.8353243887813129,0.7879974044153681,0.7402935690858753,0.7067818627189882,0.6952277045932047,0.7031127051652672,0.7188176201685035,0.7270355810938222,0.7157714000233617,0.6815770200577502,0.6307955244742524,0.5765310605911693,0.5327661122139452,0.5081433369899826,0.5022198527227737,0.506044679172277,0.5067422050283971,0.4936211028687625,0.4627230027867267,0.41796481333592217,0.3688980863216187,0.3263604220310447,0.29778707049334263,0.28407450360916675,0.2794926163007129,0.2748068620931093,0.26195613365784254,0.23771706999379721,0.20460020266512222,0.16901611641166256,0.1380510215188421,0.11639317563333908,0.10455019616912378,0.098997611237028,0.09420239062707521,0.08551835470028679,0.07136202186661349,0.05352454465176641,0.03571565704779092,0.021441959371513115,0.012412941446919668,0.008098731766547119,0.006436624878478956,0.005228346142664456,0.0034579118423284758,0.0017535357413822044,0.0017238814965799213,0.004666838141800054,0.01055333291614814,0.017925403794175728,0.024737384305074203,0.02967327410525914,0.0332279694472354,0.03784289972386154,0.04678758845117436,0.06227858544236981,0.08398021827924075,0.1088658566407738,0.1325123825908074,0.15109255600249696,0.16318618186735648,0.17074402545927486,0.17866039318019636,0.19271119230234945,0.21655205802940825,0.2495095963545521,0.2867505506482292,0.3217834213919799,0.34960080979029395,0.36869447683984113,0.3813966645134676,0.3928988513157664,0.40922308092428816,0.43442511587530286,0.4681867500458026,0.5056101067323596,0.5398970620237217,0.5662486152486677,0.5842351425044204,0.5973419832592491,0.6106963026337504,0.6286844343003896,0.653203176512851,0.6826253986131345,0.712055572940681,0.7356145202684808,0.750025041443727,0.7570047281809975,0.762367282167614,0.7723741035829315,0.7900404086342833,0.8136549272191768,0.8377293628278841,0.8553852288884221,0.8613687632607911,0.8549687133803966,0.8413895135379997,0.8300065200222713,0.829682689907832,0.8437448515897625,0.8677779291245536,0.8914562450015547,0.903164132181127,0.8951467936744512,0.8672469778459524,0.8277614348286584,0.7905342052583433,0.7689091549032916,0.7692527838139324,0.7875709512661768,0.8111163287419814


==> Data/data/stringbreaking2D/string9-res-Ls.txt <==
2
4
1.5
3
1.0
0.0
5.0
501
|s_9\rangle
L_s
plain,TT2,Dynamical Charges-string9,TT2ec,Static External Charges
2
black,black
1.0,0.4
10.848409319625853,10.846650674455468,10.839047201610432,10.82679401900408,10.808639648846736,10.769963810368878,10.720498960193504,10.666397975628943,10.60411265087239,10.540693766089749,10.56954084668825,10.53984454706059,10.500359857281886,10.425523749084876,10.398233989286586,10.34768236312106,10.312221908800007,10.31435064068923,10.264622528029209,10.190734998505121,10.07736728059742,9.979970696882324,9.900526642550517,9.851710835374622,9.763866228392915,9.687394566703109,9.569435036550434,9.498892069148184,9.542953092648569,9.45462160966099,9.202072077052526,9.304077099696876,9.387894138226578,9.43733084834608,9.36724263701315,9.313065253027062,9.152618452893329,9.257377323874369,9.25059024594128,9.207520936237945,9.120282746328956,9.030512570252577,9.015979632568135,8.977681918998396,8.926225116727265,8.925694268947073,8.882994920250201,8.894599546107903,8.859037129805781,8.946335581127089,8.857146345114352,8.79485251970783,8.790744640375951,8.794098901498767,8.76242757216048,8.736256844810814,8.72984883810405,8.95212429249573,8.714310825403585,8.699147227295263,8.676736809442787,8.682983749867489,8.641452606080236,8.614418948229432,8.609427067498093,8.643947412046892,8.665586994488022,8.5678129927007,8.564445282173617,8.551151062288149,8.469242369561393,8.514195182317719,8.205303431773583,8.505051451001918,8.512222880053011,8.496171019341016,8.488580092498603,8.477160588744697,8.536975008903555,8.4920407536578,8.474024646411728,8.452733166112012,8.570088813041728,8.458718462042286,8.55816445981679,8.646117163079746,8.419270629551736,8.417330780342713,8.405364091574656,8.387687069475803,8.371545727259823,8.379769118175972,8.362443333209026,8.37788179974796,8.377980154400046,8.648789764983913,8.48692864733657,8.352468949783022,8.324660357162713,8.315313142667552,8.337597969715532,8.262953275485684,8.224670899968835,8.144499602083858,8.079970987916031,8.032134034263073,7.981677254882723,7.922732241177528,7.8668892892646785,7.797518346421118,7.723934276317167,7.625583819236718,7.525257182641857,7.414880434178177,7.295235708364379,7.165145622074871,7.029553846139844,6.866427285216411,6.676976222411741,6.477233398034479,6.577547268782924,6.049817450299596,5.827375143805174,5.6180182460098935,5.3738480842118195,5.102247763154744,4.9526679654501455,4.812309761165757,4.639080567648253,4.762759356728164,4.721302465812882,4.858673845287692,5.506254460447259,5.824020245796492,6.219760611712578,6.348703381456108,6.5769655921292625,6.712818798461571,6.830677865834089,7.140089112420925,7.377843103672338,7.55812702069304,7.700301697121356,7.8165309475567835,7.912736663891367,7.996802812796693,8.075601348117619,8.143005580267966,8.201799593055059,8.253710170602336,8.300637941306249,8.34220456908025,8.379236012912648,8.41247297959956,8.442692924720037,8.468430663316047,8.495491469613544,8.5183549397263,8.539273041544115,8.558841237790658,8.57692554449954,8.59351759961329,8.609398290779938,8.624185735516708,8.637815228149913,8.650405416174019,8.662195630386822,8.673175833754588,8.683493608119655,8.693279995999202,8.702638761464872,8.711455792391995,8.719808995868997,8.727719429066386,8.735184524870649,8.742236702891084,8.749106305015703,8.755495793233704,8.761630332807137,8.767551185883775,8.773178386470715,8.778339072593656,8.783392901541413,8.78852903454656,8.792966353213135,8.797742427768682,8.802103464703558,8.806339520311877,8.81038964072164,8.814475568404207,8.817970019721091,8.821546888090893,8.824989142438167,8.82810191931622,8.83165969629174,8.834519276177677,8.837486081174989,8.840316817503934,8.84291696413553,8.845240603659269,8.847478485013207,8.849345873454785,8.850965223778191,8.852154311633932,8.852163925116287,8.838502639241762,8.854297207142768,8.867384134441357,8.849899354892015,8.842048490544906,8.831170864412519,8.815187453036357,8.744500710296734,8.466620726091024,7.107121777734409,8.321174155302572,7.420142875003021,7.1167220486737275,8.22660918028571,7.868664803627051,6.870290234572747,8.455762895064009,8.734278299735239,8.816171535856999,8.874069419754077,8.873839505505554,8.881337887978788,8.888281629744137,8.892841889491983,8.896972866591623,8.900267615189689,8.90256034840899,8.902900113858607,8.90703537234427,8.909148125595468,8.910835533664244,8.913148120477883,8.913723652105862,8.915012526847853,8.916240240287166,8.917421851134826,8.91856041116738,8.919657337408276,8.92072802720297,8.921763907050146,8.922777342868654,8.923769649791405,8.924737047026099,8.925689098522863,8.926439560537155,8.92743958628208,8.928224926035698,8.929316518749646,8.930270630031945,8.931158604964503,8.932018356231046,8.9328585448767,8.93368140712604,8.934370209341091,8.935177061577159,8.936093786763003,8.936876507405538,8.937642397116065,8.938392765574566,8.939128805305945,8.939853276245186,8.94056177812578,8.941253742542369,8.941930032588582,8.942593488899968,8.94324139046557,8.94384513822197,8.944542879994945,8.945222850138,8.945889962464301,8.946550254151331,8.947203788394493,8.947844786017864,8.948471975514789,8.949085757992199,8.949686724098463,8.950276247527487,8.950855177183662,8.95142080508112,8.951981873020321,8.952532600219598,8.953074843059461,8.953609100419316,8.954135709820555,8.95465494774921,8.955166977452881,8.955671960025576,8.956170049780374,8.956661276662706,8.9571457226874,8.957623477078577,8.958094632714785,8.95855932172226,8.959017599829624,8.95946958625638,8.959915389026774,8.960355119779852,8.960788879865866,8.961216756360177,8.961638280025054,8.962055250059878,8.962466074002377,8.962871415206758,8.96327138338719,8.96366606590127,8.964055547578791,8.964439912282385,8.964819241908824,8.965193617251472,8.965563116959158,8.965927817465401,8.96628779670989,8.96664312655268,8.966993879805708,8.967340127280918,8.967681938629019,8.968019382095289,8.968352524814808,8.96868143220758,8.96900617217639,8.969326811530706,8.96964341673747,8.969956062566897,8.970264772081517,8.970569638976617,8.970870726595104,8.971168049127405,8.971461606084532,8.971751545336032,8.972037904223575,8.972320727129837,8.972600061336285,8.972875950293277,8.973148479164243,8.97341765310778,8.973683532503513,8.97394619231554,8.974205670843938,8.97446199566617,8.974715216020734,8.97496537853881,8.975212527856574,8.975456706883799,8.975697957407965,8.975936321457887,8.976171849144977,8.976404585685247,8.9766345551497,8.976861794643142,8.977086345528221,8.977308244627283,8.97752753102236,8.977744240105917,8.977958407132622,8.978170066668225,8.97837925263963,8.97858599838876,8.978790336723058,8.978992299923881,8.979191919501327,8.979389225370882,8.979584246785063,8.979777015961611,8.979967564622935,8.980155922170711,8.980342117387465,8.980526178872998,8.980708134989465,8.980888013787522,8.981065842973786,8.981241649891134,8.981415461490961,8.981587304059959,8.981757203289359,8.98192518882888,8.982091282265067,8.982255508232084,8.982417893421257,8.982578463880277,8.98273723571471,8.982894241702027,8.983049500651047,8.9832030363218,8.983354872872646,8.983505029520533,8.983653532852435,8.983800404226798,8.98394566518561,8.984089336136261,8.984231435881536,8.984371983504834,8.98451099898017,8.984648501955009,8.984784511692721,8.98491904736607,8.985052127911022,8.985183771980077,8.985313997932744,8.985442823838728,8.9855702674854,8.985696346386025,8.985821077787229,8.985944478676448,8.986066565789969,8.986187355705638,8.986306864379882,8.986425108106259,8.986542102571583,8.986657863319437,8.986772405672072,8.986885744731648,8.986997895383736,8.98710887230127,8.987218689947946,8.987327362581759,8.98743490425873,8.987541328835762,8.987646649973813,8.987750881139279,8.987854035600277,8.987956126355698,8.988057166058308,8.988157168906564,8.988256145825195,8.988354109668547,8.988451072679318,8.988547046897086,8.98864204418665,8.98873607624514,8.988829154600309,8.98892129061118,8.989012495462449,8.989102780152669,8.989192155466885,8.989280631908693,8.989368219484488,8.989454902836561,8.989540762555235,8.989625719768087,8.989709692151798,8.989785401981052,8.98987547173759,8.989957271173264,8.990038205871166,8.99011827546092,8.990197549811144,8.990276042000184,8.990353762380623,8.990430720416517,8.99050692516544,8.990582385443911,8.990657109892622,8.990731107006606,8.990804385150978,8.99087695257096,8.99094881739684,8.991019987628759,8.99109047130935,8.991160276132348,8.991229409855787,8.991297880093153,8.99136569435306,8.991432860032795,8.991499384400012,8.99156527488549,8.99163053837709,8.991695182149867,8.991759212936714,8.991822637630333,8.991885463010636,8.991947695749726,8.992009342410233,8.992070409501641,8.992130903759039,8.992190831377899,8.99225019838279,8.992309011026617,8.992367275460357,8.992424997673375,8.992482183228216,8.992538785187042,8.99259497052171,8.992650583309558,8.9927056827065,8.992760274518155,8.992814364291114,8.992867957479053,8.992921059455345,8.992973675464999,8.993025807525909,8.993077470169776,8.993128651151705,8.993179384929054,8.993229649435722,8.99327945834281,8.993328816729628
11.929417003660904,11.926504943679573,11.91774111324401,11.90310218591415,11.882748715038687,11.85723558234215,11.827269250749039,11.792510426697117,11.753491180566092,11.71479402095042,11.669795519993729,11.62109867373954,11.568936631837772,11.512139454375133,11.450763315758417,11.376400788588157,11.289761072584792,11.191854140822688,11.097371109261882,11.004131042669412,10.9075694213616,10.822985689465686,10.73216669927149,10.639770968185434,10.548967868833136,10.459471466883684,10.373118158574263,10.289328520208125,10.205776723521234,10.124328641966938,10.052375100681546,9.979666396737015,9.901101835752655,9.829065220654725,9.759350044897545,9.689721035728983,9.629506770529071,9.56409904068475,9.514856568677407,9.43709570993954,9.379052141893501,9.324465236899574,9.273044935194118,9.22544423527131,9.178582655103554,9.1388896864897,9.109411780086113,9.032283258227487,9.004117196571132,8.973526610847248,8.971825754973015,8.9111524217894,8.886138041869055,8.868247700413175,8.830581263741541,8.800385713553952,8.774696780556054,8.750757206787863,8.732330524173074,8.708008919055972,8.688366710373048,8.669659092554273,8.652279968397801,8.636777635872729,8.623848620662123,8.619804386402969,8.617415937794815,8.580942646095103,8.562048001078683,8.543592985047116,8.528508785170894,8.525415365553647,8.49829190006327,8.48648851378905,8.473454180468032,8.461152031243843,8.44967425164046,8.43291828885956,8.421415670834174,8.409287149200827,8.393559520421023,8.377466411244539,8.365592302791791,8.349324181498378,8.331179802416825,8.312670096257795,8.32044547776019,8.419794468045103,8.354013410567037,8.307627707758302,8.269616002496573,8.236346278480534,8.30208373984425,8.237825444782965,8.183575713934493,8.287967745798573,8.299374730340203,8.224151509303613,8.13500176648623,8.136310920265371,8.080930213309784,8.033223807439773,7.984865704916086,7.933404613280904,7.878958256661214,7.819459491794492,7.754719427755892,7.6835742526353155,7.605513602209028,7.51973777560928,7.425535723082792,7.322324302582374,7.209793783924594,7.0880160530183565,6.957315774949963,6.815681574372466,6.669650858814387,6.523711029160679,6.373489020741686,6.231498030573801,6.1003650486295555,5.95680851166121,5.9342815321191305,5.912105187327318,5.912690977941247,5.963027790234129,6.046938778589707,6.272411531889081,6.321457138791779,6.4731418020433225,6.697132216860346,6.813523342456317,6.970738450093679,7.121093182063269,7.2657706953974435,7.480119224095625,7.5264709315301745,7.635200474037955,7.735423838274043,7.8264398571972755,7.90907452411211,7.983012077010662,8.049674299334066,8.110056867579456,8.164653113696769,8.214076273949438,8.258929002812316,8.299668513202759,8.336759885306371,8.370584175430276,8.401566615459284,8.429960277335567,8.454777086485377,8.479762063040242,8.502183496494167,8.522630677343106,8.541498298530769,8.559202662436611,8.575604135756633,8.590890641046911,8.605167141071437,8.618525268265046,8.63104646902443,8.642805096709454,8.653859821637173,8.664275093665195,8.674100920128794,8.683384083967104,8.69216670802452,8.700486724484405,8.708378475518726,8.715872935651689,8.722997834944852,8.729778407816706,8.736237974837536,8.742396625172294,8.74827314050903,8.753884732771516,8.759247109289438,8.764374614671958,8.769280609304108,8.773977733521578,8.778477824595479,8.782792321115776,8.786932129807376,8.790907218008245,8.794725337679902,8.798390847306123,8.801905389526269,8.805267037610973,8.808472845777999,8.811519481344856,8.814403516953455,8.817120898959327,8.819666086656822,8.822031056414765,8.82420415587921,8.826168357550786,8.827897738196862,8.829243082395733,8.830558830080271,8.831371880521301,8.831763551195088,8.83250698061803,8.831847124338765,8.83108038276684,8.831367746602387,8.820860088786288,8.80437559825328,8.802895654263773,8.789755738457204,8.75394115550043,8.688303118208118,8.531940890979183,8.125766701499217,6.936289474073416,6.985345211743161,8.153388808841271,8.588492421641327,8.72850124486557,8.791537113128397,8.827657244996406,8.845765837478407,8.859182963996092,8.86856404726539,8.875818267349798,8.886519049671136,8.889293915423846,8.890703444120351,8.893393150403458,8.89602102610338,8.898434994106413,8.900648838100706,8.902692432892673,8.904593364881139,8.906374449449505,8.908053855409737,8.909646312065634,8.911163473994216,8.912614811839545,8.914008042838525,8.915349511518668,8.916644479387285,8.917897346877842,8.91911182445058,8.920291065424001,8.921437769861038,8.92255426642271,8.92364257733531,8.924704470319748,8.925741500381232,8.926755043653175,8.927746324946288,8.928716439999308,8.92966633837616,8.930597025318432,8.931509198477753,8.932403630455575,8.933281000650085,8.934141934307416,8.93498700146034,8.93581673050818,8.936631593107773,8.937432599759388,8.93821917646974,8.938992158480291,8.939752089741207,8.940499264905679,8.941234014287735,8.941956659007444,8.94266750633184,8.94336684957452,8.944054968842327,8.944732131942468,8.945398595260842,8.946054604600132,8.94670039593212,8.94733619608636,8.947962223376944,8.948578688170347,8.949185793403736,8.94978373505794,8.950372702591768,8.950952879341797,8.951524442893136,8.952087565425057,8.952642414036081,8.953189151053298,8.953727934329734,8.954258917536954,8.954782250453489,8.955298079264207,8.955806546871962,8.956307793246278,8.956801955750667,8.957289169671105,8.957769568635126,8.958243285265313,8.958710451903592,8.959171201474218,8.959625668442019,8.960073989718879,8.960516305107632,8.960952756304076,8.961383482363235,8.96180860767739,8.962228216511452,8.962642309659211,8.96305075349035,8.963453269400787,8.96384954142383,8.964239441874682,8.964623190506188,8.965001265186986,8.96537416425168,8.965742247942519,8.96610572166277,8.966464687349076,8.966819196081355,8.967169280972934,8.967514973087603,8.967856307516106,8.968193324782963,8.96852607038402,8.968854593756879,8.969178947217886,8.969499185049163,8.969815362772744,8.970127536595202,8.970435762991311,8.970740098395826,8.971040598977124,8.971337320471486,8.971630318063351,8.971919646299158,8.972205359025782,8.972487509348445,8.972766149601917,8.973041331332542,8.973313105288094,8.973581521413363,8.973846628850382,8.974108475941962,8.974367110237905,8.974622578502823,8.974874926725667,8.975124200130015,8.975370443185561,8.975613699619513,8.975854012429004,8.976091423893168,8.976325975585778,8.97655770838758,8.976786662498956,8.97701287745215,8.977236392123597,8.97745724474618,8.977675472920698,8.977891113629381,8.978104203244817,8.978314777543499,8.978522871716365,8.97872852037969,8.978931757586151,8.979132616835209,8.979331131083743,8.979527332755776,8.979721253752956,8.979912925463971,8.980102378774246,8.980289644075352,8.980474751273931,8.980657729800923,8.980838608620152,8.981017416237062,8.981194180707064,8.981368929643724,8.981541690226912,8.981712489210551,8.981881352930506,8.982048307312072,8.982213377877308,8.982376589752356,8.98253796767454,8.982697535999314,8.982855318706942,8.983011339409392,8.983165621356626,8.983318187443144,8.983469060214247,8.983618261872007,8.983765814281488,8.983911738976483,8.984056057165358,8.984198789736638,8.984339957264643,8.984479580014819,8.984617677949117,8.984754270731166,8.984889377730877,8.985023018034822,8.985155210434325,8.985285973455028,8.985415325342968,8.985543284075806,8.98566986736685,8.98579509266906,8.985918977179946,8.986041537845457,8.986162791364213,8.986282754191873,8.986401442544928,8.98651887240469,8.986635059521337,8.986750019417608,8.986863767392554,8.98697631852522,8.987087687678342,8.98719788950168,8.987306938435792,8.987414848715064,8.987521634371465,8.987627309237476,8.987731886949518,8.98783538095107,8.987937804495745,8.9880391706504,8.98813949229808,8.988238782140888,8.988337052703056,8.98843431633367,8.988530585209375,8.988625871337193,8.988720186557366,8.988813542545628,8.988905950816125,8.988997422723807,8.989087969466892,8.9891776020894,8.989266331483615,8.989354168392262,8.989441123411058,8.989527206990733,8.98961242943963,8.989696800925564,8.989780331478183,8.989863030991062,8.989944909223732,8.990025975803839,8.99010624022912,8.99018571186934,8.990264399968348,8.990342313645899,8.99041946189957,8.990495853606665,8.990571497525902,8.990646402299411,8.99072057645429,8.990794028404498,8.990866766452433,8.990938798790642,8.991010133503574,8.991080778568948,8.991150741859672,8.991220031145053,8.991288654092655,8.991356618269625,8.991423931144213,8.991490600087227,8.991556632373532,8.991622035183365,8.991686815603904,8.991750980630327,8.991814537167475,8.991877492031012,8.991939851948706,8.992001623561885,8.992062813426452,8.992123428014281,8.99218347371444,8.992242956834286,8.992301883600723,8.992360260161401,8.992418092585716,8.992475386866111,8.992532148919027,8.992588384586057,8.992644099635065,8.992699299761172,8.992753990587774,8.992808177667616,8.992861866483798,8.992915062450724,8.992967770915016,8.993019997156756,8.993071746389953,8.993123023763978,8.99317383436404,8.993224183212424,8.99327407526909,8.993323515432833

